Maximising the Utility of Validation Sets for Imbalanced Noisy-label Meta-learning

Meta-learning is an effective method to handle imbalanced and noisy-label learning, but it depends on a validation set containing randomly selected, manually labelled and balanced distributed samples. The random selection and manual labelling and balancing of this validation set is not only sub-optimal for meta-learning, but it also scales poorly with the number of classes. Hence, recent meta-learning papers have proposed ad-hoc heuristics to automatically build and label this validation set, but these heuristics are still sub-optimal for meta-learning. In this paper, we analyse the meta-learning algorithm and propose new criteria to characterise the utility of the validation set, based on: 1) the informativeness of the validation set; 2) the class distribution balance of the set; and 3) the correctness of the labels of the set. Furthermore, we propose a new imbalanced noisy-label meta-learning (INOLML) algorithm that automatically builds a validation set by maximising its utility using the criteria above. Our method shows significant improvements over previous meta-learning approaches and sets the new state-of-the-art on several benchmarks.

==> latex/chart_random_test.csv <==
all_epoch_iteration,average_weight_clean,average_weight_clean_random
1500.0,0.013409631626794002,0.013877917353401516
2000.0,0.013493250710997265,0.013710325964957686
2500.0,0.013916044404811779,0.013645262473102776
3000.0,0.014107943989514161,0.013893932421739683
3500.0,0.014440727988604279,0.013873218916913318
4000.0,0.014455497861951242,0.013955238238923327
4500.0,0.014325090474727678,0.014149496228144884
5000.0,0.014238303773390654,0.014335963528715393
5500.0,0.014415386299193257,0.014213613045718108
6000.0,0.014494039384948355,0.014135874344571477
6500.0,0.014612331769422454,0.014007833306117958
7000.0,0.014594976884676071,0.013981622113623816
7500.0,0.014693864232702783,0.013985576563858815
8000.0,0.014820789085168923,0.014055837905935764
8500.0,0.014866093961729061,0.014159276199155961
9000.0,0.014867780823404392,0.014214286793419425
9500.0,0.014911743664831514,0.014282135381410661
10000.0,0.014972003119958745,0.01431399801176747
10500.0,0.01493715300361411,0.014267478540063168
11000.0,0.014918771380170243,0.014377180021342691
11500.0,0.01499376742005613,0.014390014332294667
12000.0,0.015100994184437354,0.014396058439755588
12500.0,0.015225495990668171,0.014430706675486337
13000.0,0.015289062183880932,0.01444722986999765
13500.0,0.015353558468907158,0.014510010371996087
14000.0,0.015396322359390698,0.014558242097625374
14500.0,0.015438478692989055,0.014581856767104124
15000.0,0.015470220998584418,0.014611962893674805
15500.0,0.015462338823339776,0.014643003585067576
16000.0,0.01548771858167432,0.014703117808681937
16500.0,0.015547846466657939,0.014744565295099486
17000.0,0.015606101480654184,0.014778695887438435
17500.0,0.015680291118687056,0.01481707084810054
18000.0,0.015738350682647884,0.014845253414819416
18500.0,0.015771625038271685,0.014927725037235405
19000.0,0.015794795205663847,0.014998779903491279
19500.0,0.015874424034303145,0.015062285110876261
20000.0,0.01596183800793104,0.015115785111284398
20500.0,0.016064741185529564,0.015155662586945692
21000.0,0.01617096499286944,0.015203828765021365
21500.0,0.016241113337731917,0.015277976430892312
22000.0,0.016300702079987153,0.01533265872090682
22500.0,0.016321516344783786,0.015369224657443678
23000.0,0.016344743721480568,0.015413191864227864
23500.0,0.016400102862317776,0.015453775296825527
24000.0,0.016436386181541147,0.015497400552953972
24500.0,0.01645842646671128,0.01548239179198588
25000.0,0.016529659813418418,0.015542094387951013
25500.0,0.01658966363306973,0.015560731622091387
26000.0,0.016659966417331487,0.015585219002054498
26500.0,0.016729495566715723,0.01563784116641188
27000.0,0.01681590359928708,0.015716956138521677
27500.0,0.01684393424324785,0.015770072371101455
28000.0,0.016878164954029932,0.015816085799549576
28500.0,0.016954218388698906,0.015855847609670456
29000.0,0.017030148184827967,0.015908125592233115
29500.0,0.017091221135879343,0.015963829838343914
30000.0,0.01716231523895167,0.016028593103661875
30500.0,0.01719450401514526,0.016107916467987368
31000.0,0.017228698150204,0.016187762342544855
31500.0,0.017254620092663635,0.016253943736060514
32000.0,0.017286449036071017,0.016315715011466638
32500.0,0.01733138164038235,0.016363980413522772
33000.0,0.017375545746764105,0.016410919016899988
33500.0,0.017403799267505606,0.016466204081819955
34000.0,0.01743650395469747,0.01652242056126122
34500.0,0.017473913523010698,0.016559024336302894
35000.0,0.01750988670150155,0.016595144060684956
35500.0,0.017537084945460826,0.016648608424565954
36000.0,0.017567926034427132,0.016705036387324283
36500.0,0.017599431115371527,0.016758227475525394
37000.0,0.01763425602329379,0.016804810769254237
37500.0,0.017669606485087006,0.0168222069160765
38000.0,0.017714773301744022,0.016879555423521236
38500.0,0.01777496746610379,0.016922596440747218
39000.0,0.01782675039574949,0.0169628096416158
39500.0,0.017856683693709418,0.016994590478193187
40000.0,0.017893944590897062,0.017036308774411542
40500.0,0.017923043459489016,0.01707227699395539
41000.0,0.01796030061106428,0.017112612595980795
41500.0,0.017997817323835003,0.01715451106935978
42000.0,0.018031966366801638,0.017200946884799295
42500.0,0.018071116609565455,0.0172445385231854
43000.0,0.01810954184064799,0.017288783521883046
43500.0,0.0181343688598281,0.017322705951961823
44000.0,0.01816453349746254,0.01736070028032332
44500.0,0.018212050319524647,0.017396679525431016
45000.0,0.018257283488524196,0.017432414523523152
45500.0,0.01828218983109138,0.017465237915928737
46000.0,0.018309543994336114,0.01749587688073778
46500.0,0.018335905395078712,0.017539749075672715
47000.0,0.01835848784173507,0.01758622341021457
47500.0,0.01839123189406302,0.017619733720509873
48000.0,0.018430618515406776,0.01765648441616606
48500.0,0.018467682362529422,0.017691540237269824
49000.0,0.018503154791633232,0.017721822442813194
49500.0,0.018527143989703176,0.01775176265406721
50000.0,0.018552870638799047,0.017785103222782483
50500.0,0.018587319492826302,0.017807159845321847
51000.0,0.018613424598002155,0.01784387934559868
51500.0,0.018638220763980067,0.017870256435775243
52000.0,0.01866272322759378,0.017897723625929833
52500.0,0.018692187485001344,0.01793077303434844
53000.0,0.018718107006147754,0.017967243124091377
53500.0,0.018745262400147584,0.017995379844517986
54000.0,0.01876975098417693,0.018021864022017865
54500.0,0.01878852513526156,0.01803572471015675
55000.0,0.01881439831837946,0.018059916485289314
55500.0,0.018825751232398817,0.018069200904200975
56000.0,0.01883771366193383,0.018077866992926427
56500.0,0.01887148008077363,0.018122590661603863
57000.0,0.01889865647603264,0.018156444317558272
57500.0,0.018917675501917107,0.01818222452201653
58000.0,0.018939771155318967,0.018207401316787792
58500.0,0.018968578077238195,0.01823057031527892
59000.0,0.018994745246185475,0.018261029144689238
59500.0,0.01901907873227732,0.018282312660056352
60000.0,0.019045373364922617,0.018306170628073885
60500.0,0.01906771786935356,0.018335199365223768
61000.0,0.019091882296092468,0.018366470360485596
61500.0,0.01911624563180041,0.01839219671207053
62000.0,0.019143391394480184,0.018424380188614625
62500.0,0.019169970349202103,0.018446967295852754
63000.0,0.01919831131152352,0.01846990813159292
63500.0,0.019221229311149658,0.018493491670479416
64000.0,0.019244783375002076,0.018523551499417132
64500.0,0.01927177020083558,0.01854339915196349
65000.0,0.019302222824546484,0.018568473925854003
65500.0,0.019325161280083457,0.01859616706606556
66000.0,0.019348802928180756,0.01861894064092472
66500.0,0.019368581617958593,0.018638017988970638
67000.0,0.019387862867969972,0.018656994998628985
67500.0,0.01941220147646723,0.018686629260275346
68000.0,0.01943612131238549,0.018718276495050166
68500.0,0.01946351435996491,0.01873095210493916
69000.0,0.01949221438209425,0.01875051677279357
69500.0,0.019509474922987914,0.018770517928261368
70000.0,0.01952058237593471,0.018795057378480282
70500.0,0.019539529755621423,0.018820943245135658
71000.0,0.019559141741415684,0.01884307667023685
71500.0,0.01958064781341845,0.018858268517049782
72000.0,0.019602472004743375,0.018877556597654162
72500.0,0.019618533925763775,0.018895711314172343
73000.0,0.019636823137388855,0.0189154208288901
73500.0,0.01965084590002897,0.018937529015783366
74000.0,0.01966405464945327,0.01895932700994091
74500.0,0.019674638375445367,0.018980197459712092
75000.0,0.019683375470488554,0.018995145603199
75500.0,0.01969644672060036,0.019010962287291978
76000.0,0.019707776401617295,0.019021416162540713
76500.0,0.01971763095345072,0.019039606337866704
77000.0,0.019728519050995506,0.019056201624565675
77500.0,0.019736161350894614,0.019069784502141394
78000.0,0.01974960882235441,0.019081478962667982
78500.0,0.019762406577927858,0.019099457980059707
79000.0,0.019780602499245025,0.019110098323070108
79500.0,0.0197961303565337,0.01912342483640035
80000.0,0.019811289422717277,0.01913411688225034
80500.0,0.019822836392910492,0.019140535583385455
81000.0,0.019831213365630027,0.019147204887544164
81500.0,0.01984449150599145,0.019158628251756703
82000.0,0.019861910081223705,0.01917213327211981
82500.0,0.019875111068557126,0.019173809144140096
83000.0,0.019891140063360332,0.019174806892615675
83500.0,0.01990802159311124,0.01919119144182177
84000.0,0.01992742894233098,0.019202104898970628
84500.0,0.019942117443344346,0.019213201701510738
85000.0,0.019960130239322738,0.019222012489524102


==> latex/chart_random_test_noisy.csv <==
all_epoch_iteration,average_weight_noisy,average_weight_noisy_random
1500.0,0.013409631626794002,0.013877917353401516
2000.0,0.013493250710997265,0.013710325964957686
2500.0,0.013916044404811779,0.013645262473102776
3000.0,0.014107943989514161,0.013893932421739683
3500.0,0.014440727988604279,0.013873218916913318
4000.0,0.014455497861951242,0.013955238238923327
4500.0,0.014325090474727678,0.014149496228144884
5000.0,0.014238303773390654,0.014335963528715393
5500.0,0.014415386299193257,0.014213613045718108
6000.0,0.014494039384948355,0.014135874344571477
6500.0,0.014612331769422454,0.014007833306117958
7000.0,0.014594976884676071,0.013981622113623816
7500.0,0.014693864232702783,0.013985576563858815
8000.0,0.014820789085168923,0.014055837905935764
8500.0,0.014866093961729061,0.014159276199155961
9000.0,0.014867780823404392,0.014214286793419425
9500.0,0.014911743664831514,0.014282135381410661
10000.0,0.014972003119958745,0.01431399801176747
10500.0,0.01493715300361411,0.014267478540063168
11000.0,0.014918771380170243,0.014377180021342691
11500.0,0.01499376742005613,0.014390014332294667
12000.0,0.015100994184437354,0.014396058439755588
12500.0,0.015225495990668171,0.014430706675486337
13000.0,0.015289062183880932,0.01444722986999765
13500.0,0.015353558468907158,0.014510010371996087
14000.0,0.015396322359390698,0.014558242097625374
14500.0,0.015438478692989055,0.014581856767104124
15000.0,0.015470220998584418,0.014611962893674805
15500.0,0.015462338823339776,0.014643003585067576
16000.0,0.01548771858167432,0.014703117808681937
16500.0,0.015547846466657939,0.014744565295099486
17000.0,0.015606101480654184,0.014778695887438435
17500.0,0.015680291118687056,0.01481707084810054
18000.0,0.015738350682647884,0.014845253414819416
18500.0,0.015771625038271685,0.014927725037235405
19000.0,0.015794795205663847,0.014998779903491279
19500.0,0.015874424034303145,0.015062285110876261
20000.0,0.01596183800793104,0.015115785111284398
20500.0,0.016064741185529564,0.015155662586945692
21000.0,0.01617096499286944,0.015203828765021365
21500.0,0.016241113337731917,0.015277976430892312
22000.0,0.016300702079987153,0.01533265872090682
22500.0,0.016321516344783786,0.015369224657443678
23000.0,0.016344743721480568,0.015413191864227864
23500.0,0.016400102862317776,0.015453775296825527
24000.0,0.016436386181541147,0.015497400552953972
24500.0,0.01645842646671128,0.01548239179198588
25000.0,0.016529659813418418,0.015542094387951013
25500.0,0.01658966363306973,0.015560731622091387
26000.0,0.016659966417331487,0.015585219002054498
26500.0,0.016729495566715723,0.01563784116641188
27000.0,0.01681590359928708,0.015716956138521677
27500.0,0.01684393424324785,0.015770072371101455
28000.0,0.016878164954029932,0.015816085799549576
28500.0,0.016954218388698906,0.015855847609670456
29000.0,0.017030148184827967,0.015908125592233115
29500.0,0.017091221135879343,0.015963829838343914
30000.0,0.01716231523895167,0.016028593103661875
30500.0,0.01719450401514526,0.016107916467987368
31000.0,0.017228698150204,0.016187762342544855
31500.0,0.017254620092663635,0.016253943736060514
32000.0,0.017286449036071017,0.016315715011466638
32500.0,0.01733138164038235,0.016363980413522772
33000.0,0.017375545746764105,0.016410919016899988
33500.0,0.017403799267505606,0.016466204081819955
34000.0,0.01743650395469747,0.01652242056126122
34500.0,0.017473913523010698,0.016559024336302894
35000.0,0.01750988670150155,0.016595144060684956
35500.0,0.017537084945460826,0.016648608424565954
36000.0,0.017567926034427132,0.016705036387324283
36500.0,0.017599431115371527,0.016758227475525394
37000.0,0.01763425602329379,0.016804810769254237
37500.0,0.017669606485087006,0.0168222069160765
38000.0,0.017714773301744022,0.016879555423521236
38500.0,0.01777496746610379,0.016922596440747218
39000.0,0.01782675039574949,0.0169628096416158
39500.0,0.017856683693709418,0.016994590478193187
40000.0,0.017893944590897062,0.017036308774411542
40500.0,0.017923043459489016,0.01707227699395539
41000.0,0.01796030061106428,0.017112612595980795
41500.0,0.017997817323835003,0.01715451106935978
42000.0,0.018031966366801638,0.017200946884799295
42500.0,0.018071116609565455,0.0172445385231854
43000.0,0.01810954184064799,0.017288783521883046
43500.0,0.0181343688598281,0.017322705951961823
44000.0,0.01816453349746254,0.01736070028032332
44500.0,0.018212050319524647,0.017396679525431016
45000.0,0.018257283488524196,0.017432414523523152
45500.0,0.01828218983109138,0.017465237915928737
46000.0,0.018309543994336114,0.01749587688073778
46500.0,0.018335905395078712,0.017539749075672715
47000.0,0.01835848784173507,0.01758622341021457
47500.0,0.01839123189406302,0.017619733720509873
48000.0,0.018430618515406776,0.01765648441616606
48500.0,0.018467682362529422,0.017691540237269824
49000.0,0.018503154791633232,0.017721822442813194
49500.0,0.018527143989703176,0.01775176265406721
50000.0,0.018552870638799047,0.017785103222782483
50500.0,0.018587319492826302,0.017807159845321847
51000.0,0.018613424598002155,0.01784387934559868
51500.0,0.018638220763980067,0.017870256435775243
52000.0,0.01866272322759378,0.017897723625929833
52500.0,0.018692187485001344,0.01793077303434844
53000.0,0.018718107006147754,0.017967243124091377
53500.0,0.018745262400147584,0.017995379844517986
54000.0,0.01876975098417693,0.018021864022017865
54500.0,0.01878852513526156,0.01803572471015675
55000.0,0.01881439831837946,0.018059916485289314
55500.0,0.018825751232398817,0.018069200904200975
56000.0,0.01883771366193383,0.018077866992926427
56500.0,0.01887148008077363,0.018122590661603863
57000.0,0.01889865647603264,0.018156444317558272
57500.0,0.018917675501917107,0.01818222452201653
58000.0,0.018939771155318967,0.018207401316787792
58500.0,0.018968578077238195,0.01823057031527892
59000.0,0.018994745246185475,0.018261029144689238
59500.0,0.01901907873227732,0.018282312660056352
60000.0,0.019045373364922617,0.018306170628073885
60500.0,0.01906771786935356,0.018335199365223768
61000.0,0.019091882296092468,0.018366470360485596
61500.0,0.01911624563180041,0.01839219671207053
62000.0,0.019143391394480184,0.018424380188614625
62500.0,0.019169970349202103,0.018446967295852754
63000.0,0.01919831131152352,0.01846990813159292
63500.0,0.019221229311149658,0.018493491670479416
64000.0,0.019244783375002076,0.018523551499417132
64500.0,0.01927177020083558,0.01854339915196349
65000.0,0.019302222824546484,0.018568473925854003
65500.0,0.019325161280083457,0.01859616706606556
66000.0,0.019348802928180756,0.01861894064092472
66500.0,0.019368581617958593,0.018638017988970638
67000.0,0.019387862867969972,0.018656994998628985
67500.0,0.01941220147646723,0.018686629260275346
68000.0,0.01943612131238549,0.018718276495050166
68500.0,0.01946351435996491,0.01873095210493916
69000.0,0.01949221438209425,0.01875051677279357
69500.0,0.019509474922987914,0.018770517928261368
70000.0,0.01952058237593471,0.018795057378480282
70500.0,0.019539529755621423,0.018820943245135658
71000.0,0.019559141741415684,0.01884307667023685
71500.0,0.01958064781341845,0.018858268517049782
72000.0,0.019602472004743375,0.018877556597654162
72500.0,0.019618533925763775,0.018895711314172343
73000.0,0.019636823137388855,0.0189154208288901
73500.0,0.01965084590002897,0.018937529015783366
74000.0,0.01966405464945327,0.01895932700994091
74500.0,0.019674638375445367,0.018980197459712092
75000.0,0.019683375470488554,0.018995145603199
75500.0,0.01969644672060036,0.019010962287291978
76000.0,0.019707776401617295,0.019021416162540713
76500.0,0.01971763095345072,0.019039606337866704
77000.0,0.019728519050995506,0.019056201624565675
77500.0,0.019736161350894614,0.019069784502141394
78000.0,0.01974960882235441,0.019081478962667982
78500.0,0.019762406577927858,0.019099457980059707
79000.0,0.019780602499245025,0.019110098323070108
79500.0,0.0197961303565337,0.01912342483640035
80000.0,0.019811289422717277,0.01913411688225034
80500.0,0.019822836392910492,0.019140535583385455
81000.0,0.019831213365630027,0.019147204887544164
81500.0,0.01984449150599145,0.019158628251756703
82000.0,0.019861910081223705,0.01917213327211981
82500.0,0.019875111068557126,0.019173809144140096
83000.0,0.019891140063360332,0.019174806892615675
83500.0,0.01990802159311124,0.01919119144182177
84000.0,0.01992742894233098,0.019202104898970628
84500.0,0.019942117443344346,0.019213201701510738
85000.0,0.019960130239322738,0.019222012489524102


==> latex/open_noise_only.csv <==
iteration_open_set_imagenet,noise_ratio_open_set_imagenet,iteration_open_set_cifar100,noise_ratio_open_set_cifar100,iteration_open_set_cifar100_imagenet,noise_ratio_open_set_cifar100_imagenet
0,1.0,0,1.0,0,1.0
1001,0.97,1001,0.94,1001,0.95
1501,0.96,1501,0.88,1501,0.92
2001,0.98,2001,0.94,2001,0.97
2501,0.98,2501,0.91,2501,0.9299999999999999
3001,0.97,3001,0.91,3001,0.92
3501,0.98,3501,0.92,3501,0.94
4001,1.0,4001,0.9299999999999999,4001,0.87
4501,0.97,4501,0.91,4501,0.86
5001,0.97,5001,0.9,5001,0.9299999999999999
5501,0.97,5501,0.92,5501,0.91
6001,0.9299999999999999,6001,0.81,6001,0.86
6501,0.97,6501,0.8,6501,0.89
7001,0.91,7001,0.91,7001,0.89
7501,0.94,7501,0.86,7501,0.92
8001,0.94,8001,0.86,8001,0.87
8501,0.91,8501,0.89,8501,0.89
9001,0.84,9001,0.73,9001,0.79
9501,0.78,9501,0.7,9501,0.8200000000000001
10001,0.77,10001,0.76,10001,0.76
10501,0.84,10501,0.6699999999999999,10501,0.83
11001,0.85,11001,0.76,11001,0.81
11501,0.78,11501,0.72,11501,0.83
12001,0.79,12001,0.73,12001,0.75
12501,0.79,12501,0.71,12501,0.86
13001,0.79,13001,0.71,13001,0.6799999999999999
13501,0.77,13501,0.54,13501,0.73
14001,0.71,14001,0.63,14001,0.64
14501,0.76,14501,0.63,14501,0.73
15001,0.75,15001,0.56,15001,0.65
15501,0.78,15501,0.65,15501,0.62
16001,0.6799999999999999,16001,0.54,16001,0.61
16501,0.76,16501,0.63,16501,0.6699999999999999
17001,0.75,17001,0.6599999999999999,17001,0.6599999999999999
17501,0.77,17501,0.6799999999999999,17501,0.7
18001,0.76,18001,0.6,18001,0.63
18501,0.72,18501,0.6,18501,0.64
19001,0.6799999999999999,19001,0.65,19001,0.62
19501,0.72,19501,0.54,19501,0.6699999999999999
20001,0.72,20001,0.6799999999999999,20001,0.6799999999999999
20501,0.73,20501,0.63,20501,0.73
21001,0.72,21001,0.64,21001,0.73
21501,0.6599999999999999,21501,0.55,21501,0.62
22001,0.69,22001,0.63,22001,0.6699999999999999
22501,0.64,22501,0.61,22501,0.6699999999999999
23001,0.69,23001,0.52,23001,0.61
23501,0.65,23501,0.51,23501,0.6
24001,0.72,24001,0.5900000000000001,24001,0.53
24501,0.65,24501,0.5800000000000001,24501,0.6699999999999999
24580,0.64,24580,0.54,24580,0.61
25001,0.63,25001,0.61,25001,0.63
25501,0.65,25501,0.61,25501,0.5900000000000001
26001,0.8,26001,0.7,26001,0.5800000000000001
26501,0.65,26501,0.64,26501,0.63
27001,0.6599999999999999,27001,0.5800000000000001,27001,0.5900000000000001
27501,0.6699999999999999,27501,0.61,27501,0.63
28001,0.71,28001,0.6699999999999999,28001,0.62
28501,0.61,28501,0.64,28501,0.6799999999999999
29001,0.6799999999999999,29001,0.64,29001,0.6599999999999999
29501,0.6699999999999999,29501,0.69,29501,0.5800000000000001
30001,0.5900000000000001,30001,0.55,30001,0.6
30501,0.6699999999999999,30501,0.65,30501,0.62
31001,0.5900000000000001,31001,0.62,31001,0.56
31501,0.64,31501,0.71,31501,0.5700000000000001
32001,0.6799999999999999,32001,0.62,32001,0.53
32501,0.61,32501,0.74,32501,0.51
33001,0.61,33001,0.7,33001,0.63
33501,0.5700000000000001,33501,0.72,33501,0.5700000000000001
34001,0.5700000000000001,34001,0.78,34001,0.6
34501,0.69,34501,0.74,34501,0.62
35001,0.6699999999999999,35001,0.5900000000000001,35001,0.5800000000000001
35501,0.63,35501,0.6699999999999999,35501,0.65
36001,0.5800000000000001,36001,0.61,36001,0.6799999999999999
36501,0.6599999999999999,36501,0.72,36501,0.65
37001,0.63,37001,0.73,37001,0.6699999999999999
37369,0.63,37369,0.7,37369,0.64
37501,0.5900000000000001,37501,0.6699999999999999,37501,0.61
38001,0.72,38001,0.65,38001,0.69
38501,0.73,38501,0.72,38501,0.6599999999999999
39001,0.69,39001,0.76,39001,0.76
39501,0.77,39501,0.69,39501,0.6699999999999999
40001,0.72,40001,0.73,40001,0.62
40501,0.72,40501,0.6599999999999999,40501,0.6699999999999999
41001,0.76,41001,0.79,41001,0.63
41501,0.6799999999999999,41501,0.5900000000000001,41501,0.6799999999999999
42001,0.7,42001,0.71,42001,0.72
42501,0.73,42501,0.6,42501,0.6599999999999999
43001,0.72,43001,0.6799999999999999,43001,0.6599999999999999
43501,0.74,43501,0.65,43501,0.65
44001,0.71,44001,0.77,44001,0.72
44501,0.73,44501,0.73,44501,0.56
45001,0.71,45001,0.69,45001,0.6599999999999999
45501,0.65,45501,0.5800000000000001,45501,0.65
46001,0.6599999999999999,46001,0.77,46001,0.6699999999999999
46501,0.63,46501,0.76,46501,0.6
47001,0.6699999999999999,47001,0.75,47001,0.6699999999999999
47501,0.64,47501,0.76,47501,0.71
48001,0.76,48001,0.6799999999999999,48001,0.6
48501,0.6799999999999999,48501,0.64,48501,0.64
49001,0.6699999999999999,49001,0.65,49001,0.56
49501,0.69,49501,0.6799999999999999,49501,0.6599999999999999
50001,0.63,50001,0.69,50001,0.61
50501,0.61,50501,0.73,50501,0.76
51001,0.6699999999999999,51001,0.71,51001,0.72
51501,0.69,51501,0.73,51501,0.6599999999999999
52001,0.64,52001,0.74,52001,0.62
52501,0.6,52501,0.71,52501,0.65
53001,0.74,53001,0.6699999999999999,53001,0.73
53501,0.6599999999999999,53501,0.8200000000000001,53501,0.77
54001,0.7,54001,0.7,54001,0.64
54501,0.6,54501,0.77,54501,0.65
55001,0.64,55001,0.74,55001,0.77
55501,0.6799999999999999,55501,0.76,55501,0.5900000000000001
56001,0.62,56001,0.81,56001,0.71
56501,0.62,56501,0.73,56501,0.62
56552,0.6699999999999999,56552,0.77,56552,0.65
57001,0.64,57001,0.69,57001,0.69
57501,0.6699999999999999,57501,0.65,57501,0.74
58001,0.76,58001,0.64,58001,0.76
58501,0.69,58501,0.62,58501,0.7
59001,0.76,59001,0.72,59001,0.6
59501,0.73,59501,0.71,59501,0.69
60001,0.7,60001,0.6699999999999999,60001,0.61
60501,0.64,60501,0.77,60501,0.71
61001,0.72,61001,0.7,61001,0.61
61501,0.6799999999999999,61501,0.6699999999999999,61501,0.6699999999999999
62001,0.6799999999999999,62001,0.6,62001,0.75
62501,0.72,62501,0.6599999999999999,62501,0.71
63001,0.6699999999999999,63001,0.77,63001,0.65
63501,0.6699999999999999,63501,0.72,63501,0.69
64001,0.7,64001,0.7,64001,0.6599999999999999
64501,0.76,64501,0.69,64501,0.64
65001,0.74,65001,0.6799999999999999,65001,0.6799999999999999
65501,0.6599999999999999,65501,0.77,65501,0.5900000000000001
66001,0.75,66001,0.73,66001,0.6
66501,0.6799999999999999,66501,0.69,66501,0.63
67001,0.61,67001,0.76,67001,0.6
67501,0.63,67501,0.6599999999999999,67501,0.69
68001,0.6699999999999999,68001,0.6699999999999999,68001,0.5900000000000001
68501,0.6699999999999999,68501,0.71,68501,0.54
69001,0.71,69001,0.73,69001,0.56
69501,0.63,69501,0.77,69501,0.6699999999999999
70001,0.6599999999999999,70001,0.73,70001,0.62
70501,0.73,70501,0.71,70501,0.6799999999999999
71001,0.69,71001,0.71,71001,0.6699999999999999
71501,0.6699999999999999,71501,0.6799999999999999,71501,0.6699999999999999
72001,0.75,72001,0.74,72001,0.62
72501,0.6799999999999999,72501,0.6,72501,0.6699999999999999
73001,0.65,73001,0.7,73001,0.6799999999999999
73501,0.71,73501,0.77,73501,0.69
74001,0.6599999999999999,74001,0.71,74001,0.61
74501,0.69,74501,0.69,74501,0.74
75001,0.6599999999999999,75001,0.65,75001,0.6799999999999999
75501,0.6699999999999999,75501,0.6799999999999999,75501,0.63
76001,0.74,76001,0.79,76001,0.6699999999999999
76501,0.69,76501,0.8200000000000001,76501,0.6
77001,0.61,77001,0.71,77001,0.73
77501,0.72,77501,0.76,77501,0.5800000000000001
78001,0.78,78001,0.72,78001,0.72
78501,0.6699999999999999,78501,0.74,78501,0.65
79001,0.65,79001,0.73,79001,0.7
79501,0.62,79501,0.72,79501,0.7
80001,0.69,80001,0.72,80001,0.6799999999999999
80501,0.69,80501,0.72,80501,0.6699999999999999
81001,0.6699999999999999,81001,0.76,81001,0.71
81501,0.75,81501,0.73,81501,0.7
82001,0.64,82001,0.75,82001,0.62
82501,0.6599999999999999,82501,0.69,82501,0.73
83001,0.73,83001,0.6699999999999999,83001,0.71
83501,0.64,83501,0.6699999999999999,83501,0.73
84001,0.5900000000000001,84001,0.65,84001,0.65
84501,0.64,84501,0.74,84501,0.64
85001,0.6699999999999999,85001,0.71,85001,0.63


==> latex/open_uniform_noise.txt <==
iteration_uniform_0.2,noise_ratio_uniform_0.2,iteration_uniform_0.4,noise_ratio_uniform_0.4,iteration_uniform_0.8,noise_ratio_uniform_0.8,iteration_open_set_imagenet,noise_ratio_open_set_imagenet,iteration_open_set_cifar100,noise_ratio_open_set_cifar100,iteration_open_set_cifar100_imagenet,noise_ratio_open_set_cifar100_imagenet
25001,0.996,25001,0.989,25001,0.851,25001,0.63,25001,0.61,25001,0.63
26001,0.999,26001,0.991,26001,0.858,26001,0.8,26001,0.7,26001,0.5800000000000001
27001,0.996,27001,0.992,27001,0.858,27001,0.6599999999999999,27001,0.5800000000000001,27001,0.5900000000000001
28001,1.0,28001,0.991,28001,0.834,28001,0.71,28001,0.6699999999999999,28001,0.62
29001,0.995,29001,0.989,29001,0.824,29001,0.6799999999999999,29001,0.64,29001,0.6599999999999999
30001,0.995,30001,0.988,30001,0.824,30001,0.5900000000000001,30001,0.55,30001,0.6
31001,0.995,31001,0.987,31001,0.814,31001,0.5900000000000001,31001,0.62,31001,0.56
32001,0.998,32001,0.988,32001,0.808,32001,0.6799999999999999,32001,0.62,32001,0.53
33001,0.994,33001,0.992,33001,0.801,33001,0.61,33001,0.7,33001,0.63
34001,0.996,34001,0.986,34001,0.797,34001,0.5700000000000001,34001,0.78,34001,0.6
35001,0.997,35001,0.98,35001,0.755,35001,0.6699999999999999,35001,0.5900000000000001,35001,0.5800000000000001
36001,1.0,36001,0.982,36001,0.738,36001,0.5800000000000001,36001,0.61,36001,0.6799999999999999
37001,0.999,37001,0.986,37001,0.78,37001,0.63,37001,0.73,37001,0.6699999999999999
38001,1.0,38001,0.991,38001,0.861,38001,0.72,38001,0.65,38001,0.69
39001,0.998,39001,0.988,39001,0.832,39001,0.69,39001,0.76,39001,0.76
40001,0.998,40001,0.98,40001,0.83,40001,0.72,40001,0.73,40001,0.62
41001,0.998,41001,0.983,41001,0.813,41001,0.76,41001,0.79,41001,0.63
42001,0.998,42001,0.988,42001,0.808,42001,0.7,42001,0.71,42001,0.72
43001,0.998,43001,0.985,43001,0.809,43001,0.72,43001,0.6799999999999999,43001,0.6599999999999999
44001,0.997,44001,0.988,44001,0.808,44001,0.71,44001,0.77,44001,0.72
45001,0.998,45001,0.989,45001,0.788,45001,0.71,45001,0.69,45001,0.6599999999999999
46001,1.0,46001,0.987,46001,0.793,46001,0.6599999999999999,46001,0.77,46001,0.6699999999999999
47001,0.998,47001,0.99,47001,0.796,47001,0.6699999999999999,47001,0.75,47001,0.6699999999999999
48001,0.998,48001,0.983,48001,0.779,48001,0.76,48001,0.6799999999999999,48001,0.6
49001,0.996,49001,0.983,49001,0.763,49001,0.6699999999999999,49001,0.65,49001,0.56
50001,0.994,50001,0.986,50001,0.732,50001,0.63,50001,0.69,50001,0.61
51001,0.992,51001,0.985,51001,0.726,51001,0.6699999999999999,51001,0.71,51001,0.72
52001,0.994,52001,0.985,52001,0.711,52001,0.64,52001,0.74,52001,0.62
53001,0.996,53001,0.984,53001,0.692,53001,0.74,53001,0.6699999999999999,53001,0.73
54001,0.993,54001,0.984,54001,0.694,54001,0.7,54001,0.7,54001,0.64
55001,0.995,55001,0.98,55001,0.717,55001,0.64,55001,0.74,55001,0.77
56001,0.996,56001,0.988,56001,0.842,56001,0.62,56001,0.81,56001,0.71
57001,0.998,57001,0.986,57001,0.816,57001,0.64,57001,0.69,57001,0.69
58001,0.997,58001,0.986,58001,0.788,58001,0.76,58001,0.64,58001,0.76
59001,0.998,59001,0.99,59001,0.775,59001,0.76,59001,0.72,59001,0.6
60001,0.992,60001,0.983,60001,0.801,60001,0.7,60001,0.6699999999999999,60001,0.61
61001,0.997,61001,0.986,61001,0.778,61001,0.72,61001,0.7,61001,0.61
62001,0.994,62001,0.985,62001,0.769,62001,0.6799999999999999,62001,0.6,62001,0.75
63001,0.994,63001,0.988,63001,0.772,63001,0.6699999999999999,63001,0.77,63001,0.65
64001,0.999,64001,0.992,64001,0.764,64001,0.7,64001,0.7,64001,0.6599999999999999
65001,0.994,65001,0.986,65001,0.78,65001,0.74,65001,0.6799999999999999,65001,0.6799999999999999
66001,0.997,66001,0.986,66001,0.771,66001,0.75,66001,0.73,66001,0.6
67001,0.997,67001,0.979,67001,0.759,67001,0.61,67001,0.76,67001,0.6
68001,0.996,68001,0.982,68001,0.739,68001,0.6699999999999999,68001,0.6699999999999999,68001,0.5900000000000001
69001,0.995,69001,0.981,69001,0.744,69001,0.71,69001,0.73,69001,0.56
70001,0.992,70001,0.986,70001,0.739,70001,0.6599999999999999,70001,0.73,70001,0.62
71001,0.997,71001,0.985,71001,0.722,71001,0.69,71001,0.71,71001,0.6699999999999999
72001,0.999,72001,0.979,72001,0.714,72001,0.75,72001,0.74,72001,0.62
73001,0.996,73001,0.98,73001,0.7,73001,0.65,73001,0.7,73001,0.6799999999999999
74001,0.996,74001,0.99,74001,0.701,74001,0.6599999999999999,74001,0.71,74001,0.61
75001,0.997,75001,0.981,75001,0.689,75001,0.6599999999999999,75001,0.65,75001,0.6799999999999999
76001,0.995,76001,0.981,76001,0.679,76001,0.74,76001,0.79,76001,0.6699999999999999
77001,0.997,77001,0.975,77001,0.676,77001,0.61,77001,0.71,77001,0.73
78001,0.994,78001,0.976,78001,0.665,78001,0.78,78001,0.72,78001,0.72
79001,0.997,79001,0.977,79001,0.668,79001,0.65,79001,0.73,79001,0.7
80001,0.994,80001,0.977,80001,0.687,80001,0.69,80001,0.72,80001,0.6799999999999999
81001,0.996,81001,0.979,81001,0.684,81001,0.6699999999999999,81001,0.76,81001,0.71
82001,0.994,82001,0.977,82001,0.675,82001,0.64,82001,0.75,82001,0.62
83001,0.994,83001,0.979,83001,0.67,83001,0.73,83001,0.6699999999999999,83001,0.71

==> latex/scatter.csv <==
X_axis,Y_axis,probe_norm,probe
7.426597,-3.328354,0.0,0.0
7.0992475,-1.8736426,0.0,0.0
6.8437448,-2.2172933,0.0,0.0
6.1241627,-1.6706221,0.0,0.0
6.4762754,-3.775584,0.0,0.0
6.603087,-3.2422485,0.0,0.0
6.9964,-2.1800134,0.0,0.0
7.808133,-2.4762936,0.0,0.0
5.8786697,-2.9971879,0.0,0.0
7.301702,-2.7662332,0.0,0.0
6.46377,-2.1101725,0.0,0.0
5.339399,-2.1468282,0.0,0.0
6.611102,-1.7979923,0.0,0.0
6.7671866,-3.9786727,0.0,0.0
6.1675262,-2.1620665,0.0,0.0
6.0591583,-1.3880447,0.0,0.0
5.5379825,-3.1400266,0.0,0.0
7.0232005,-1.746102,0.0,0.0
7.2084656,-1.6080754,0.0,0.0
6.001408,-2.6551206,0.0,0.0
6.718478,-3.6466718,0.0,0.0
7.938604,-1.8406987,0.0,0.0
5.200829,-3.1137576,0.0,0.0
7.381242,-2.4036667,0.0,0.0
6.456675,-3.2790742,0.0,0.0
6.310496,-2.232064,0.0,0.0
6.3658104,-2.5283701,0.0,0.0
7.732331,-2.645478,0.0,0.0
5.457695,-2.192938,0.0,0.0
5.0631804,-3.182725,0.0,0.0
6.6862073,-2.386131,0.0,0.0
6.1000524,-1.6447079,0.0,0.0
7.4236507,-2.0830743,0.0,0.0
6.5098777,-3.7618246,0.0,0.0
6.4792237,-3.5623636,0.0,0.0
7.159157,-2.8932252,0.0,0.0
5.060699,-2.8086793,0.0,0.0
6.616624,-3.5665615,0.0,0.0
6.2374845,-1.5145239,0.0,0.0
6.170102,-2.2005763,0.0,0.0
7.2225184,-2.197079,0.0,0.0
6.789179,-2.5113957,0.0,0.0
6.145703,-3.728931,0.0,0.0
5.575313,-1.3343906,0.0,0.0
6.9670143,-2.0546339,0.0,0.0
7.1156282,-1.6328927,0.0,0.0
7.492245,-0.94491744,0.0,0.0
6.733606,-0.92483866,0.0,0.0
6.652112,-3.673405,0.0,0.0
6.7854414,-4.023929,0.0,0.0
6.530214,-1.6525714,0.0,0.0
6.4341383,-3.714912,0.0,0.0
6.7980127,-1.4473411,0.0,0.0
6.544369,-2.6284776,0.0,0.0
7.152496,-2.6359231,0.0,0.0
6.663597,-3.2233925,0.0,0.0
5.5899057,-3.807905,0.0,0.0
5.3332486,-3.6493692,0.0,0.0
6.6975985,-2.5264163,0.0,0.0
6.15267,-3.6042657,0.0,0.0
5.6424937,-2.8878067,0.0,0.0
7.2579627,-2.2612069,0.0,0.0
6.657903,-2.4506245,0.0,0.0
7.57583,-2.5516748,0.0,0.0
7.286477,-2.8555927,0.0,0.0
6.7134776,-2.4238896,0.0,0.0
5.7690697,-3.6277037,0.0,0.0
6.642509,-3.922764,0.0,0.0
4.932159,-2.5317132,0.0,0.0
7.089788,-0.6482421,0.0,0.0
6.675496,-2.5009708,0.0,0.0
7.5298595,-2.1032155,0.0,0.0
5.4115143,-3.6793444,0.0,0.0
5.5004396,-1.7489842,0.0,0.0
7.6903324,-3.1127696,0.0,0.0
5.252776,-3.194544,0.0,0.0
6.7592964,-3.6840396,0.0,0.0
6.593948,-3.4849901,0.0,0.0
6.433696,-1.5481418,0.0,0.0
6.0622983,-1.2935988,0.0,0.0
6.7723093,-2.330499,0.0,0.0
5.053485,-2.2277236,0.0,0.0
7.2682743,-3.4653637,0.0,0.0
5.875794,-2.3476205,0.0,0.0
7.617257,-3.3856003,0.0,0.0
5.7482796,-2.3288803,0.0,0.0
6.4569597,-4.2694316,0.0,0.0
7.1620693,-3.3011014,0.0,0.0
6.6937675,-3.7027953,0.0,0.0
6.4474773,-1.3203396,0.0,0.0
5.8943567,-2.8005855,0.0,0.0
6.7526937,-0.8397831,0.0,0.0
5.3401294,-3.5223453,0.0,0.0
6.8448257,-3.5277963,0.0,0.0
6.3205047,-3.5587072,0.0,0.0
6.868367,-2.7832267,0.0,0.0
6.766072,-3.161123,0.0,0.0
6.9133296,-1.7908313,0.0,0.0
6.557084,-2.335624,0.0,0.0
6.1431437,-1.9626403,0.0,0.0
6.8804855,-3.634474,0.0,0.0
6.8492856,-0.6360683,0.0,0.0
6.1369605,-2.977403,0.0,0.0
5.6792164,-3.7760637,0.0,0.0
6.2169194,-3.1570835,0.0,0.0
8.103548,-2.9788778,0.0,0.0
6.802227,-3.7208333,0.0,0.0
6.9721246,-2.080552,0.0,0.0
5.694626,-1.4127204,0.0,0.0
6.597404,-3.3565452,0.0,0.0
1.8883095,-6.7315044,0.0,0.0
5.4141436,-3.002218,0.0,0.0
5.6996484,-1.8923236,0.0,0.0
7.3455777,-1.4137421,0.0,0.0
5.3500686,-3.6499126,0.0,0.0
7.253684,-2.8647444,0.0,0.0
7.1756954,-2.5886264,0.0,0.0
6.675645,-2.9724731,0.0,0.0
6.615474,-3.6155152,0.0,0.0
5.193033,-3.443709,0.0,0.0
6.60635,-1.1100347,0.0,0.0
7.7061496,-3.0794897,0.0,0.0
7.476064,-1.6956787,0.0,0.0
7.240627,-3.4928439,0.0,0.0
6.1503763,-3.2508123,0.0,0.0
6.2566824,-2.74562,0.0,0.0
7.0670943,-3.763853,0.0,0.0
5.9821916,-3.422882,0.0,0.0
6.5850477,-1.6933076,0.0,0.0
7.482047,-1.5920521,0.0,0.0
5.5699735,-2.726077,0.0,0.0
6.6335597,-0.712869,0.0,0.0
7.21067,-2.8914778,0.0,0.0
6.8668447,-1.4164853,0.0,0.0
6.806353,-1.4928902,0.0,0.0
7.1358356,-3.6448917,0.0,0.0
7.4198885,-3.090432,0.0,0.0
5.915656,-2.065252,0.0,0.0
5.838383,-1.8245631,0.0,0.0
5.2399273,-2.67477,0.0,0.0
6.434005,-1.9528652,0.0,0.0
6.7291617,-1.4892207,0.0,0.0
5.290692,-2.8952575,0.0,0.0
6.0381665,-3.9106405,0.0,0.0
6.8545256,-1.6491925,0.0,0.0
6.284843,-3.2272205,0.0,0.0
6.2609253,-3.6638193,0.0,0.0
6.6516757,-4.042227,0.0,0.0
8.000311,-1.3035631,0.0,0.0
6.3316083,-3.9410527,0.0,0.0
6.829462,-3.8058474,0.0,0.0
5.8217573,-3.591337,0.0,0.0
5.9006567,-1.8177114,0.0,0.0
7.4139953,-3.43439,0.0,0.0
6.029946,-1.3545412,0.0,0.0
6.829717,-1.9543808,0.0,0.0
7.4729156,-2.2849288,0.0,0.0
5.4181356,-1.844552,0.0,0.0
6.897279,-1.6155167,0.0,0.0
6.2989264,-1.2960509,0.0,0.0
5.247099,-3.9720225,0.0,0.0
6.7564497,-3.4240756,0.0,0.0
6.7015314,-3.2017977,0.0,0.0
6.971017,-3.9638019,0.0,0.0
6.6133857,-2.903047,0.0,0.0
5.223822,-2.344817,0.0,0.0
7.3833365,-2.6174493,0.0,0.0
5.302436,-2.1280468,0.0,0.0
6.9375696,-1.5355859,0.0,0.0
8.063328,-1.607115,0.0,0.0
7.660511,-3.145475,0.0,0.0
5.4651165,-1.2982101,0.0,0.0
7.298618,-2.9436388,0.0,0.0
6.4092956,-3.82853,0.0,0.0
6.0719295,-3.236279,0.0,0.0
7.109252,-2.2176373,0.0,0.0
7.192274,-2.1377811,0.0,0.0
7.1869698,-3.2128181,0.0,0.0
7.310549,-2.8470001,0.0,0.0
7.107554,-2.2189236,0.0,0.0
7.202142,-3.0690153,0.0,0.0
6.062231,-0.8909605,0.0,0.0
6.506978,-3.1719522,0.0,0.0
7.7383146,-1.4816968,0.0,0.0
6.809476,-1.6675876,0.0,0.0
5.427855,-3.4455981,0.0,0.0
6.1286263,-2.5235245,0.0,0.0
5.2224164,-2.9630132,0.0,0.0
5.7704377,-1.689167,0.0,0.0
6.2101827,-3.780129,0.0,0.0
6.3763027,-2.5376089,0.0,0.0
6.961732,-3.0879416,0.0,0.0
6.7511153,-1.3564885,0.0,0.0
6.229877,-4.440568,0.0,0.0
7.126295,-2.6741858,0.0,0.0
7.44405,-1.9644737,0.0,0.0
6.7237787,-1.1480551,0.0,0.0
7.136767,-2.9155955,0.0,0.0
5.430997,-2.7128603,0.0,0.0
6.3315253,-0.57256806,0.0,0.0
6.380849,-2.2421775,0.0,0.0
6.1906962,-1.8926632,0.0,0.0
7.2587795,-3.3789597,0.0,0.0
7.4793367,-3.431607,0.0,0.0
4.911205,-2.4437916,0.0,0.0
6.621136,-3.6719394,0.0,0.0
7.4156814,-3.1683621,0.0,0.0
6.970195,-1.8840507,0.0,0.0
5.9757924,-1.7257292,0.0,0.0
7.2610116,-1.6297177,0.0,0.0
6.02103,-0.71572876,0.0,0.0
7.5978527,-2.3075242,0.0,0.0
7.392946,-2.1019971,0.0,0.0
7.2498126,-1.7029516,0.0,0.0
6.757294,-3.0326722,0.0,0.0
6.452297,-2.2089713,0.0,0.0
5.217614,-3.4438906,0.0,0.0
8.193268,-2.5996988,0.0,0.0
6.3337817,-3.4651937,0.0,0.0
7.3207994,-2.7174716,0.0,0.0
6.619117,-3.4741054,0.0,0.0
7.2888074,-3.4498737,0.0,0.0
7.2132735,-1.1969111,0.0,0.0
6.42139,-2.8346093,0.0,0.0
6.3212767,-2.182958,0.0,0.0
7.735385,-3.9775975,0.0,0.0
7.1353383,-3.3033428,0.0,0.0
7.5818834,-2.6326559,0.0,0.0
6.8133893,-1.2828999,0.0,0.0
6.1366057,-2.5799413,0.0,0.0
6.95974,-1.0375965,0.0,0.0
5.871153,-2.4702969,0.0,0.0
6.214478,-3.2887719,0.0,0.0
5.531279,-2.5790217,0.0,0.0
5.6116457,-1.9686697,0.0,0.0
6.9099336,-3.970495,0.0,0.0
7.5334716,-0.90867585,0.0,0.0
6.0688095,-0.81053805,0.0,0.0
6.709054,-2.0226898,0.0,0.0
5.7285404,-2.580816,0.0,0.0
6.7736626,-2.372056,0.0,0.0
6.516764,-3.114025,0.0,0.0
5.573992,-1.1852937,0.0,0.0
6.3017635,-3.2027106,0.0,0.0
6.686238,-2.908653,0.0,0.0
6.165358,-1.0278531,0.0,0.0
7.951286,-2.0365918,0.0,0.0
6.884671,-2.9758897,0.0,0.0
7.2996125,-3.3336034,0.0,0.0
6.6696124,-3.8827999,0.0,0.0
6.5320597,-2.224092,0.0,0.0
7.204048,-2.2690303,0.0,0.0
5.3360353,-2.234895,0.0,0.0
5.608893,-3.6075335,0.0,0.0
6.0684133,-2.773612,0.0,0.0
6.6527944,-2.1528614,0.0,0.0
6.650456,-0.8012834,0.0,0.0
6.88438,-3.706273,0.0,0.0
5.578999,-1.6907328,0.0,0.0
6.0342865,-3.9267647,0.0,0.0
6.6105437,-2.5631845,0.0,0.0
6.7258973,-3.5606954,0.0,0.0
7.0315843,-4.0802474,0.0,0.0
6.3302217,-1.0919906,0.0,0.0
5.873044,-2.6051614,0.0,0.0
6.5200253,-1.3834869,0.0,0.0
5.6111364,-1.8224983,0.0,0.0
7.2487907,-1.4643633,0.0,0.0
6.006563,-3.3639586,0.0,0.0
7.3654037,-3.4091768,0.0,0.0
7.199907,-0.7843756,0.0,0.0
6.4334245,-2.738597,0.0,0.0
7.021802,-1.329549,0.0,0.0
7.0877557,-1.8927864,0.0,0.0
6.8793416,-2.1630948,0.0,0.0
6.267517,-3.8806083,0.0,0.0
5.6633186,-3.7410917,0.0,0.0
6.3255363,-2.0680108,0.0,0.0
6.3596153,-1.7068071,0.0,0.0
6.259097,-1.2495221,0.0,0.0
6.294056,-0.83545613,0.0,0.0
6.896887,-0.9695931,0.0,0.0
6.7047973,-3.220422,0.0,0.0
6.421129,-2.0770144,0.0,0.0
6.153558,-0.92754215,0.0,0.0
5.74223,-3.4188695,0.0,0.0
6.7285933,-2.8480248,0.0,0.0
7.038507,-2.6925619,0.0,0.0
6.3767815,-2.9465532,0.0,0.0
5.389633,-3.3768928,0.0,0.0
6.473788,-1.0581887,0.0,0.0
6.329706,-3.3371406,0.0,0.0
7.1075296,-1.8501554,0.0,0.0
6.201677,-2.7275825,0.0,0.0
6.733439,-1.251642,0.0,0.0
6.58836,-2.7402835,0.0,0.0
6.209806,-1.7932911,0.0,0.0
7.7436585,-3.2891307,0.0,0.0
7.3560896,-3.4778128,1.0,0.0
7.29129,-1.441522,0.0,0.0
6.896763,-1.2719529,0.0,0.0
6.5394435,-4.341105,0.0,0.0
6.616353,-1.5162044,0.0,0.0
7.278064,-1.4733233,0.0,0.0
7.2349277,-1.5445808,0.0,0.0
6.028125,-3.0492976,0.0,0.0
6.364103,-3.2365618,0.0,0.0
7.322056,-0.8267707,0.0,0.0
6.333156,-3.9971592,0.0,0.0
7.2461505,-3.4978352,0.0,0.0
6.3169155,-3.416844,0.0,0.0
6.281997,-3.1451626,0.0,0.0
5.6473465,-0.73235285,0.0,0.0
5.1779857,-2.0402818,0.0,0.0
5.6989017,-2.2640321,0.0,0.0
7.1230702,-3.7319927,0.0,0.0
6.411522,-2.31471,0.0,0.0
5.976835,-3.288537,0.0,0.0
7.148816,-1.6910818,0.0,0.0
6.8149734,-2.6386154,0.0,0.0
6.973716,-3.418668,0.0,0.0
6.0061193,-3.5474524,0.0,0.0
6.867335,-2.6015768,0.0,0.0
7.3841286,-3.1165855,0.0,0.0
7.234077,-1.9944639,0.0,0.0
8.034256,-2.457709,0.0,0.0
6.8916974,-2.898756,0.0,0.0
5.946224,-2.1039627,0.0,0.0
5.7870975,-1.2389683,0.0,0.0
5.572153,-2.4770656,0.0,0.0
6.051594,-1.2662138,0.0,0.0
5.970833,-1.8161439,0.0,0.0
6.5460668,-3.5509999,0.0,0.0
5.361073,-2.6068068,0.0,0.0
7.435827,-2.2951913,0.0,0.0
5.7591705,-2.6837869,0.0,0.0
5.7460237,-2.5665228,0.0,0.0
7.164583,-2.203983,0.0,0.0
6.5528574,-0.7708361,0.0,0.0
7.0834436,-2.8926132,0.0,0.0
6.0823455,-1.5534451,0.0,0.0
6.8309216,-3.3019116,0.0,0.0
7.3774285,-1.958461,0.0,0.0
0.5674477,-6.583863,0.0,0.0
7.6571617,-3.6105397,0.0,0.0
5.7000985,-2.69849,0.0,0.0
7.023802,-1.9024824,0.0,0.0
5.1110997,-3.643324,0.0,0.0
6.239651,-2.510648,0.0,0.0
6.740185,-3.8793015,0.0,0.0
5.7213655,-2.7895575,0.0,0.0
7.058206,-2.7700825,0.0,0.0
7.315797,-3.7491455,0.0,0.0
6.245084,-1.3913517,0.0,0.0
6.952835,-1.1507576,0.0,0.0
6.388742,-3.5762877,0.0,0.0
7.3056445,-1.9895339,0.0,0.0
6.1826115,-1.9342132,0.0,0.0
6.420977,-2.7776482,0.0,0.0
5.811997,-2.0189793,0.0,0.0
6.748009,-1.7704893,0.0,0.0
6.889882,-2.6680334,0.0,0.0
7.425763,-1.7608207,0.0,0.0
6.742014,-0.6838681,0.0,0.0
6.8406935,-3.568937,0.0,0.0
7.2358494,-2.065433,0.0,0.0
6.5548964,-3.4661798,0.0,0.0
5.5941696,-3.5446694,0.0,0.0
6.390634,-2.6828465,0.0,0.0
5.139586,-3.327072,0.0,0.0
6.932285,-4.288048,0.0,0.0
5.8898673,-3.0187426,0.0,0.0
6.867862,-2.8170085,0.0,0.0
6.9282193,-3.0689552,0.0,0.0
6.028967,-1.5764154,0.0,0.0
5.2959833,-2.7834342,0.0,0.0
6.770184,-2.9415932,0.0,0.0
6.3094873,-2.8218346,0.0,0.0
7.2604914,-0.55593365,0.0,0.0
7.0073442,-3.0287309,0.0,0.0
7.371588,-2.4248593,0.0,0.0
7.1752496,-2.8522077,0.0,0.0
6.317988,-1.8282157,0.0,0.0
7.0159574,-3.97241,0.0,0.0
7.0990033,-2.965391,0.0,0.0
6.3398986,-1.6305122,0.0,0.0
6.8913913,-2.844857,0.0,0.0
6.6251926,-1.2361953,0.0,0.0
6.9890556,-3.650096,0.0,0.0
5.9716196,-1.8812156,0.0,0.0
7.6331563,-2.008446,0.0,0.0
7.28549,-4.2984605,0.0,0.0
6.7750096,-2.1506891,0.0,0.0
6.67675,-2.829601,0.0,0.0
7.6143336,-3.3264992,0.0,0.0
5.6672564,-4.111057,0.0,0.0
7.159854,-1.7033404,0.0,0.0
5.765287,-2.71232,0.0,0.0
6.764172,-1.2087543,0.0,0.0
6.511281,-2.379577,0.0,0.0
6.6759543,-1.6792336,0.0,0.0
7.072615,-1.2465173,0.0,0.0
7.162012,-3.6881309,0.0,0.0
6.8295608,-1.4983686,0.0,0.0
6.918987,-3.1324813,0.0,0.0
7.67743,-2.0017357,0.0,0.0
5.9522514,-2.57699,0.0,0.0
6.0199084,-2.7230356,0.0,0.0
6.869626,-3.282143,0.0,0.0
6.956382,-3.454298,0.0,0.0
7.426943,-3.1356244,0.0,0.0
6.271822,-1.73966,0.0,0.0
7.233329,-0.42514548,0.0,0.0
6.561116,-4.108676,0.0,0.0
6.272561,-2.2408571,0.0,0.0
6.6754937,-2.1219893,0.0,0.0
6.8101096,-0.9989225,0.0,0.0
6.3752766,-3.3796837,0.0,0.0
6.460442,-3.0608132,0.0,0.0
6.697533,-2.6275926,0.0,0.0
5.910281,-3.1501155,0.0,0.0
6.7081814,-4.4529753,1.0,0.0
5.8375278,-2.0891836,0.0,0.0
6.713759,-3.8887537,0.0,0.0
6.5604954,-1.4536455,0.0,0.0
6.617902,-3.136056,0.0,0.0
5.5793214,-1.8131781,0.0,0.0
6.9060807,-3.617627,0.0,0.0
6.4112725,-1.6783067,0.0,0.0
6.885537,-3.1474636,0.0,0.0
7.414334,-3.2100835,0.0,0.0
7.147043,-3.239552,0.0,0.0
6.495123,-1.4826779,0.0,0.0
7.076063,-1.2761855,0.0,0.0
5.9153337,-2.279808,0.0,0.0
5.916842,-4.4924307,0.0,0.0
6.357331,-2.24446,0.0,0.0
7.621019,-1.3515964,0.0,0.0
6.61304,-1.9851074,0.0,0.0
5.9840646,-2.803804,0.0,0.0
7.8164864,-3.240958,0.0,0.0
7.014172,-2.2876368,0.0,0.0
6.5521464,-1.9283165,0.0,0.0
6.53043,-2.9901757,0.0,0.0
6.8120995,-1.1468502,0.0,0.0
5.392596,-2.861038,0.0,0.0
6.703461,-0.55777866,0.0,0.0
6.4231315,-2.214653,0.0,0.0
7.050264,-3.4726384,0.0,0.0
6.2380548,-3.2416964,0.0,0.0
5.5761943,-1.8186574,0.0,0.0
7.143108,-1.2195824,0.0,0.0
6.822441,-3.1984715,0.0,0.0
7.047114,-2.559935,0.0,0.0
7.21497,-3.510164,0.0,0.0
6.93551,-1.5349993,0.0,0.0
5.987677,-2.6329415,0.0,0.0
7.0519876,-1.9720123,0.0,0.0
8.055079,-1.842549,0.0,0.0
6.575771,-3.3735807,0.0,0.0
7.253681,-1.7986965,0.0,0.0
6.587944,-4.5333457,0.0,0.0
6.1781106,-1.5730383,0.0,0.0
7.427224,-1.9024818,0.0,0.0
7.8594627,-2.4621387,0.0,0.0
6.5693183,-3.1802292,0.0,0.0
6.308219,-1.7325803,0.0,0.0
6.9760327,-3.4523048,0.0,0.0
6.4763727,-3.302105,0.0,0.0
7.3773336,-3.32817,0.0,0.0
6.849164,-0.59550035,0.0,0.0
5.061828,-2.3956118,0.0,0.0
7.632057,-1.5983423,0.0,0.0
7.2007847,-2.4917307,0.0,0.0
6.9237623,-1.3184477,0.0,0.0
5.573503,-2.9950516,0.0,0.0
6.5532136,-2.2722068,0.0,0.0
7.2141523,-2.9998286,0.0,0.0
6.7243843,-2.8296916,0.0,0.0
6.3442183,-3.6797056,0.0,0.0
7.388766,-1.4766018,0.0,0.0
6.9980226,-0.9047487,0.0,0.0
7.232417,-2.6628115,0.0,0.0
6.3461947,-3.6083193,0.0,0.0
7.5690775,-1.255419,0.0,0.0
6.861166,-2.574305,0.0,0.0
6.693182,-2.2148294,0.0,0.0
6.4413333,-2.3098402,0.0,0.0
7.0344114,-3.040122,0.0,0.0
7.1093326,-3.7542465,0.0,0.0
7.006782,-3.1170452,0.0,0.0
6.4464784,-2.2223623,0.0,0.0
7.1346183,-3.737148,0.0,0.0
6.6606007,-2.8417084,0.0,0.0
6.9559464,-3.7231333,0.0,0.0
6.858097,-2.2526727,0.0,0.0
7.4316907,-2.7194135,0.0,0.0
6.619659,-1.5407064,0.0,0.0
6.908159,-3.6762152,0.0,0.0
5.158288,-3.055694,0.0,0.0
6.007649,-3.8389425,0.0,0.0
6.2843227,-1.0555205,0.0,0.0
7.4046364,-2.6730564,0.0,0.0
7.0766683,-3.2678971,0.0,0.0
6.3445616,-3.5973272,0.0,0.0
6.3077188,-1.0617082,0.0,0.0
5.898949,-3.3839562,0.0,0.0
6.2862377,-1.8360467,0.0,0.0
6.2653437,-2.8341343,0.0,0.0
6.4056287,-1.6754315,0.0,0.0
6.715548,-2.7567418,0.0,0.0
7.3070054,-3.0635426,0.0,0.0
5.839212,-4.0841765,0.0,0.0
7.113633,-3.3514247,0.0,0.0
7.001202,-1.799496,0.0,0.0
7.5002375,-3.2057495,0.0,0.0
5.860177,-2.0880537,0.0,0.0
6.332176,-3.0118904,0.0,0.0
6.555529,-3.90405,0.0,0.0
6.259053,-3.155247,0.0,0.0
5.780095,-2.08728,0.0,0.0
6.3524923,-2.681963,0.0,0.0
5.429738,-2.3318956,0.0,0.0
5.8249183,-2.2786443,0.0,0.0
6.0375476,-2.5169435,0.0,0.0
6.5041604,-1.153145,0.0,0.0
7.1713095,-1.7240222,0.0,0.0
6.3365693,-3.748557,0.0,0.0
5.7905,-3.123156,0.0,0.0
5.911087,-2.5367396,0.0,0.0
5.879093,-2.4217567,0.0,0.0
5.6297193,-2.3369803,0.0,0.0
6.6519446,-1.6129503,0.0,0.0
6.302829,-2.9701958,0.0,0.0
6.9140677,-4.0864706,1.0,1.0
7.595386,-2.6527908,0.0,0.0
7.6628194,-3.304296,0.0,0.0
7.1830516,-2.6930053,0.0,0.0
7.3455753,-0.62124014,0.0,0.0
7.111496,-3.8843408,0.0,0.0
6.241054,-2.3345647,0.0,0.0
7.6842933,-1.5423081,1.0,1.0
7.9057837,-1.587393,0.0,0.0
6.888026,-1.0071249,0.0,0.0
6.7136536,-1.5058355,0.0,0.0
6.95784,-3.4769015,0.0,0.0
5.8955956,-3.613231,0.0,0.0
6.969395,-1.8802723,0.0,0.0
7.4004936,-3.8418565,0.0,0.0
6.755039,-2.607583,0.0,0.0
7.167853,-1.0714204,0.0,0.0
6.597785,-3.3098607,0.0,0.0
7.3761296,-0.73986137,0.0,0.0
6.542728,-2.587681,0.0,0.0
6.8316307,-3.8461978,0.0,0.0
6.8186207,-1.2854992,0.0,0.0
6.08352,-0.65216416,0.0,0.0
6.3080177,-3.5301301,0.0,0.0
7.547173,-2.35794,0.0,0.0
6.8630404,-3.4271326,0.0,0.0
6.7361636,-3.581818,0.0,0.0
5.7831182,-2.5590472,0.0,0.0
5.5537953,-2.7452023,0.0,0.0
5.4193115,-3.3830147,0.0,0.0
6.6289434,-2.1629503,0.0,0.0
7.270503,-2.3007085,0.0,0.0
6.9663854,-2.1403246,0.0,0.0
6.5077453,-2.7657046,0.0,0.0
6.891126,-1.8628992,0.0,0.0
7.640047,-2.7171514,0.0,0.0
7.3324447,-3.124668,0.0,0.0
7.3108377,-2.1641762,0.0,0.0
6.607175,-1.1281818,0.0,0.0
6.7071466,-2.7606468,0.0,0.0
6.9253025,-3.825456,0.0,0.0
6.497255,-4.059622,0.0,0.0
7.1379776,-1.7467375,0.0,0.0
7.309657,-2.6522439,0.0,0.0
6.2148333,-2.2794807,0.0,0.0
5.8445096,-2.4437094,0.0,0.0
6.6140676,-3.4469612,0.0,0.0
6.0906334,-3.767803,0.0,0.0
5.632512,-2.2879138,0.0,0.0
7.0472517,-2.847478,0.0,0.0
7.127376,-0.82119215,0.0,0.0
7.015838,-3.0541942,0.0,0.0
7.419202,-1.7775034,0.0,0.0
5.4068503,-3.2484186,0.0,0.0
6.281054,-1.815966,0.0,0.0
6.82824,-1.0516821,0.0,0.0
7.2025223,-2.8060904,0.0,0.0
7.339113,-2.9079106,0.0,0.0
6.9225492,-2.6554582,0.0,0.0
6.014328,-4.1431084,0.0,0.0
6.0035024,-2.2686381,0.0,0.0
5.6351237,-2.9300213,0.0,0.0
6.4428773,-2.2247152,0.0,0.0
6.334337,-3.1045296,0.0,0.0
1.7636547,-6.8281198,0.0,0.0
5.4087567,-1.426569,0.0,0.0
6.7137027,-2.8650138,0.0,0.0
6.5969596,-3.4119785,0.0,0.0
6.649964,-2.5510442,0.0,0.0
7.4115715,-2.2534559,0.0,0.0
5.6608095,-2.4465303,0.0,0.0
6.2942224,-2.1285577,0.0,0.0
4.834214,-2.0956075,0.0,0.0
6.366387,-3.5215337,0.0,0.0
6.597746,-1.5138463,0.0,0.0
7.0151777,-3.5525875,0.0,0.0
6.1720057,-4.1541862,0.0,0.0
6.805646,-0.46699867,0.0,0.0
6.0993176,-3.0158036,0.0,0.0
6.535074,-3.074526,0.0,0.0
6.7978344,-3.7861736,0.0,0.0
7.024187,-4.0211873,0.0,0.0
6.970753,-3.1739004,0.0,0.0
7.4153795,-1.215414,0.0,0.0
6.288188,-2.6527495,0.0,0.0
7.4203253,-1.8860829,0.0,0.0
5.420245,-2.7952418,0.0,0.0
6.5685596,-2.5699492,0.0,0.0
6.6107683,-1.7063345,0.0,0.0
6.1150417,-1.5760926,0.0,0.0
7.833608,-2.9489093,0.0,0.0
5.271699,-2.5830436,0.0,0.0
7.228504,-1.0964957,0.0,0.0
6.8976517,-0.575397,0.0,0.0
5.68421,-4.2582016,0.0,0.0
6.864763,-1.3962352,0.0,0.0
5.9004397,-1.4570404,0.0,0.0
6.4683566,-2.4556496,0.0,0.0
7.223331,-2.9355967,0.0,0.0
6.0505276,-2.221884,0.0,0.0
6.7993846,-3.631546,0.0,0.0
7.6716256,-1.8617294,0.0,0.0
6.2333817,-1.7400298,0.0,0.0
7.2031345,-3.4144585,0.0,0.0
6.7252364,-2.9320285,0.0,0.0
6.1152196,-3.903498,0.0,0.0
6.6258287,-2.823932,0.0,0.0
5.1793637,-2.5113027,0.0,0.0
5.783207,-3.156107,0.0,0.0
7.2545595,-1.7577978,0.0,0.0
7.3216343,-2.5669444,0.0,0.0
6.944071,-3.116151,0.0,0.0
6.630763,-1.6784747,0.0,0.0
5.2219815,-1.7419583,0.0,0.0
6.6265507,-1.0605205,0.0,0.0
5.819102,-2.3210704,0.0,0.0
6.854086,-3.4865804,0.0,0.0
6.263897,-1.5999925,0.0,0.0
6.4523706,-2.5183973,0.0,0.0
7.3713117,-3.7756329,0.0,0.0
6.757802,-2.4539843,0.0,0.0
6.5008154,-3.5913599,0.0,0.0
5.5478487,-2.4361334,0.0,0.0
6.484449,-4.138944,0.0,0.0
6.23356,-3.8125334,0.0,0.0
6.4868193,-2.4007711,0.0,0.0
5.2722616,-2.2894065,0.0,0.0
7.761594,-2.6391015,0.0,0.0
6.3666945,-1.7147741,0.0,0.0
7.647553,-2.7691562,0.0,0.0
6.7221923,-1.129291,0.0,0.0
7.117957,-3.1041088,0.0,0.0
5.4421115,-3.4692178,0.0,0.0
5.337031,-3.1889575,0.0,0.0
6.3891006,-1.7165836,0.0,0.0
6.522753,-1.8178122,0.0,0.0
6.59814,-0.79964095,0.0,0.0
6.0243554,-2.8862846,0.0,0.0
6.081487,-2.016424,0.0,0.0
5.8193927,-3.0088198,0.0,0.0
7.9388804,-1.5768322,0.0,0.0
5.8458867,-4.1064544,0.0,0.0
7.156686,-1.0480909,0.0,0.0
7.4832525,-2.4902062,0.0,0.0
6.856468,-1.8137882,0.0,0.0
6.530109,-2.193166,0.0,0.0
6.572177,-1.4326124,0.0,0.0
5.972933,-2.7973719,0.0,0.0
6.931046,-1.3247828,0.0,0.0
6.2099843,-1.4079235,0.0,0.0
6.940392,-2.9233932,0.0,0.0
5.736908,-2.2015553,0.0,0.0
7.929399,-2.2852688,0.0,0.0
6.3430924,-2.8088088,0.0,0.0
5.5994945,-2.5367975,0.0,0.0
6.721337,-2.2249875,0.0,0.0
7.5352526,-2.784389,0.0,0.0
6.472147,-1.7114303,0.0,0.0
7.410148,-1.5928717,0.0,0.0
7.3574867,-1.2375282,0.0,0.0
6.9886594,-0.878718,0.0,0.0
7.2267513,-2.5443242,0.0,0.0
5.1043277,-2.6924407,0.0,0.0
6.7966123,-1.2598295,0.0,0.0
6.0759425,-3.1551683,0.0,0.0
6.7081375,-1.2913846,0.0,0.0
6.662506,-1.4562601,0.0,0.0
7.0291214,-0.9681077,0.0,0.0
6.3982806,-3.3192353,0.0,0.0
6.182408,-2.1180444,0.0,0.0
6.7355733,-2.9913442,0.0,0.0
7.320154,-0.5780819,0.0,0.0
6.452185,-2.3588178,0.0,0.0
6.441388,-0.49486056,0.0,0.0
6.880438,-1.5625495,0.0,0.0
6.1256065,-2.3779998,0.0,0.0
4.9181294,-1.453401,0.0,0.0
6.2463384,-3.410417,0.0,0.0
6.5392995,-3.120757,0.0,0.0
5.9215975,-2.8878894,0.0,0.0
6.527415,-3.2974882,0.0,0.0
5.9426436,-1.2213134,0.0,0.0
5.911539,-1.8349296,0.0,0.0
6.5766354,-2.4465086,0.0,0.0
6.8938017,-3.4588394,0.0,0.0
5.6092415,-2.9557445,0.0,0.0
7.412467,-2.765419,0.0,0.0
5.2820964,-2.0076268,0.0,0.0
6.0126615,-2.4792554,0.0,0.0
7.335035,-2.1013715,0.0,0.0
6.731701,-1.7696015,0.0,0.0
7.0097218,-2.5678914,0.0,0.0
6.5347342,-2.2281477,0.0,0.0
7.6214232,-1.572395,0.0,0.0
6.466113,-1.1829476,0.0,0.0
7.1031814,-1.1291955,0.0,0.0
6.9230103,-1.8997017,0.0,0.0
6.562422,-2.2421427,0.0,0.0
7.041211,-2.9001906,0.0,0.0
5.98037,-2.9978902,0.0,0.0
6.709003,-2.9715214,0.0,0.0
6.888934,-1.2617159,0.0,0.0
4.977934,-2.904131,0.0,0.0
6.3276854,-1.2830069,0.0,0.0
6.88005,-1.4411765,0.0,0.0
7.31219,-2.388431,0.0,0.0
5.443897,-3.6160955,0.0,0.0
7.0687084,-1.6066921,0.0,0.0
5.5216184,-2.0854087,0.0,0.0
7.229107,-1.0850614,0.0,0.0
6.731088,-2.2350082,0.0,0.0
5.947582,-1.1466517,0.0,0.0
5.8278375,-3.4078803,0.0,0.0
5.4100294,-2.7494228,0.0,0.0
6.139806,-2.481787,0.0,0.0
6.257718,-1.9909738,0.0,0.0
6.1199503,-3.2717345,0.0,0.0
6.205402,-2.8350668,0.0,0.0
5.3102417,-3.210804,0.0,0.0
6.548445,-3.1165771,0.0,0.0
6.3650675,-3.6025655,0.0,0.0
6.4396863,-1.7318475,0.0,0.0
7.603062,-2.6619728,0.0,0.0
8.252544,-3.2672899,0.0,0.0
6.161334,-3.8228066,0.0,0.0
6.1808176,-3.0153778,0.0,0.0
6.40891,-1.3037261,0.0,0.0
6.625245,-1.1964334,0.0,0.0
4.1745358,-3.408548,0.0,1.0
6.903632,-2.5633214,0.0,0.0
5.9229956,-3.8278134,0.0,0.0
7.834198,-2.1773758,0.0,0.0
6.5438023,-0.1819426,0.0,0.0
6.920703,-2.9854143,0.0,0.0
5.653329,-2.302556,0.0,0.0
7.961064,-0.7912057,0.0,0.0
5.609381,-2.4621522,0.0,0.0
6.2213054,-3.6371624,0.0,0.0
7.26598,-3.0850184,0.0,0.0
7.634465,-1.2582073,0.0,0.0
7.929356,-1.7386519,0.0,0.0
6.516073,-3.2155082,0.0,0.0
6.968529,-2.9560807,0.0,0.0
7.8025947,-1.5570573,0.0,0.0
4.8534904,-1.746244,0.0,0.0
6.8547153,-2.2833686,0.0,0.0
6.3306503,-1.9804293,0.0,0.0
5.926027,-1.9290744,0.0,0.0
6.051161,-3.7369077,0.0,0.0
6.006882,-0.9243513,0.0,0.0
7.8836093,-2.5235093,0.0,0.0
5.9445424,-3.1961365,0.0,0.0
7.1574626,-2.4521725,0.0,0.0
5.2751713,-2.0629175,0.0,0.0
7.0745006,-3.896767,0.0,0.0
7.019696,-2.680332,0.0,0.0
7.3266034,-2.8078434,0.0,0.0
6.769314,-2.765661,0.0,0.0
7.7258053,-2.1200619,0.0,0.0
6.963415,-1.5259992,0.0,0.0
6.6886587,-2.8651657,0.0,0.0
6.0017858,-3.2683547,0.0,0.0
7.178641,-3.2848265,0.0,0.0
5.4890604,-2.475595,0.0,0.0
-0.17860498,-7.4332113,0.0,0.0
6.733319,-3.1980212,0.0,0.0
5.8814783,-2.1560836,0.0,0.0
6.162262,-1.4897015,1.0,1.0
7.474001,-1.908141,0.0,0.0
5.5420885,-1.1789818,0.0,0.0
7.2001324,-1.8965616,0.0,0.0
7.1308503,-3.24016,0.0,0.0
5.9504495,-2.5251083,0.0,0.0
7.1423316,-1.7094694,0.0,0.0
5.5982275,-2.925027,0.0,0.0
6.925251,-2.3469753,0.0,0.0
6.242223,-3.040788,0.0,0.0
6.253467,-2.2110474,0.0,0.0
7.711995,-2.0647864,0.0,0.0
6.6508236,-3.8912594,0.0,0.0
5.421939,-1.3546267,0.0,0.0
7.178817,-2.6053212,0.0,0.0
7.177047,-3.4110508,0.0,0.0
6.687627,-3.3728898,0.0,0.0
6.4897118,-2.3005176,0.0,0.0
6.052817,-3.187273,0.0,0.0
6.396133,-3.191102,0.0,0.0
5.820945,-1.0371053,0.0,0.0
6.4147267,-1.4743,0.0,0.0
6.1507053,-2.7544053,0.0,0.0
6.842997,-3.477792,0.0,0.0
1.2021223,-6.68904,0.0,0.0
7.0371923,-2.3779037,0.0,0.0
6.674234,-1.8295969,0.0,0.0
6.9329305,-0.7992751,0.0,0.0
4.7606173,-3.2704442,0.0,0.0
6.6072173,-2.617774,0.0,0.0
6.5850616,-1.2454165,0.0,0.0
6.5801,-1.8655905,0.0,0.0
7.4473853,-2.8678815,0.0,0.0
6.5417123,-2.5430338,0.0,0.0
8.046426,-2.4747317,0.0,0.0
6.6447234,-2.502663,0.0,0.0
5.3030105,-2.2417536,0.0,0.0
7.2427244,-3.6060536,0.0,0.0
7.1757183,-1.795471,0.0,0.0
7.002857,-0.7937257,0.0,0.0
5.389298,-1.5858779,0.0,0.0
6.7663937,-2.9819176,0.0,0.0
6.6685853,-3.445621,0.0,0.0
6.9273477,-1.0676408,0.0,0.0
5.484433,-1.920368,0.0,0.0
6.6830096,-0.66930926,0.0,0.0
6.422147,-1.950966,0.0,0.0
5.157265,-2.6090457,0.0,0.0
5.82067,-4.519352,0.0,0.0
6.7688284,-0.95668143,0.0,0.0
6.2443295,-1.4925202,0.0,0.0
6.174311,-2.894518,0.0,0.0
5.1660867,-1.036376,0.0,0.0
5.2002964,-3.2220407,0.0,0.0
5.045321,-3.1394162,0.0,0.0
6.34125,-2.0804398,0.0,0.0
6.6066256,-1.8184965,0.0,0.0
6.1047907,-3.6021938,0.0,0.0
7.008603,-2.877836,0.0,0.0
6.87302,-2.4131236,0.0,0.0
6.9599967,-3.3042953,0.0,0.0
6.949888,-2.44653,0.0,0.0
5.646397,-3.0473175,0.0,0.0
6.783834,-3.9097161,0.0,0.0
5.7853265,-2.0767512,0.0,0.0
6.343288,-2.2081456,0.0,0.0
6.9411206,-1.8305819,0.0,0.0
6.4072747,-2.4213665,0.0,0.0
6.4041467,-2.2503548,0.0,0.0
5.775203,-2.900026,0.0,0.0
5.771617,-2.9978359,0.0,0.0
7.635411,-2.8406305,0.0,0.0
6.6467295,-3.8031888,0.0,0.0
7.212525,-1.4202019,0.0,0.0
5.977324,-2.5503016,0.0,0.0
7.0425987,-1.5208584,0.0,0.0
6.582329,-4.189915,0.0,0.0
5.5761704,-2.0979722,0.0,0.0
6.2521853,-2.6874287,0.0,0.0
6.4170694,-3.1335297,0.0,0.0
7.3865404,-2.9466763,0.0,0.0
7.1412873,-1.4225032,0.0,0.0
6.1210103,-1.4430213,0.0,0.0
6.5613236,-1.9760491,0.0,0.0
6.395169,-1.8857706,0.0,0.0
7.5956974,-3.3924677,0.0,0.0
6.3381705,-3.806617,0.0,0.0
5.3877587,-2.1512072,0.0,0.0
7.694486,-3.9112031,0.0,0.0
7.001181,-1.9435629,0.0,0.0
6.9453073,-1.5017492,0.0,0.0
5.8539524,-2.6857285,0.0,0.0
6.743237,-3.6378562,0.0,0.0
7.210344,-3.5784183,0.0,0.0
6.890045,-3.1262429,0.0,0.0
7.3766932,-1.6792663,0.0,0.0
7.038239,-1.4234242,0.0,0.0
6.7784047,-1.4433249,0.0,0.0
5.9016986,-3.9752054,0.0,0.0
6.1228905,-3.240829,0.0,0.0
7.07911,-1.3484126,0.0,0.0
5.8456955,-3.4172719,0.0,0.0
6.427773,-1.2015308,0.0,0.0
7.45231,-2.126513,0.0,0.0
6.8834205,-3.9093845,0.0,0.0
7.234994,-1.5522213,0.0,0.0
7.848698,-2.2364945,0.0,0.0
5.5273147,-1.5528127,0.0,0.0
6.58041,-3.508066,0.0,0.0
6.127514,-1.7621348,0.0,0.0
6.9461765,-3.075238,0.0,0.0
7.1281385,-2.7744768,0.0,0.0
7.4938536,-1.7936774,0.0,0.0
6.153874,-3.7315717,0.0,0.0
6.624647,-3.9318583,0.0,0.0
7.563774,-1.7142795,0.0,0.0
5.8490424,-4.082224,0.0,0.0
7.3860254,-1.5564381,0.0,0.0
6.0757146,-1.2381803,0.0,0.0
5.775351,-2.7445476,0.0,0.0
7.3389716,-1.9019161,0.0,0.0
6.896618,-3.2450829,0.0,0.0
6.570783,-3.1136732,0.0,0.0
5.897105,-3.489773,0.0,0.0
5.8268147,-3.2209551,0.0,0.0
6.988527,-2.3353562,0.0,0.0
6.496564,-3.6620982,0.0,0.0
5.902955,-2.6921039,0.0,0.0
6.4661927,-2.2934182,0.0,0.0
6.1750293,-1.7371777,0.0,0.0
7.24942,-1.5293686,0.0,0.0
6.2069917,-0.9669176,0.0,0.0
5.7287955,-1.5613217,0.0,0.0
6.5151267,-2.3903294,0.0,0.0
6.6469107,-0.87924224,0.0,0.0
7.1509414,-1.4142228,0.0,0.0
7.4935975,-3.368129,0.0,0.0
6.185744,-3.0829594,0.0,0.0
8.054885,-0.87046427,0.0,1.0
2.0233176,-6.7149305,0.0,0.0
5.66893,-2.4813497,0.0,0.0
7.5071816,-2.5144448,0.0,0.0
5.512845,-1.6213773,0.0,0.0
5.9992824,-2.602851,0.0,0.0
7.1892514,-3.0082378,0.0,0.0
6.5615654,-0.6549905,0.0,0.0
7.7260456,-2.91761,0.0,0.0
5.84923,-3.3052871,0.0,0.0
6.2817774,-2.4930797,0.0,0.0
7.213359,-2.4749188,0.0,0.0
6.9099727,-3.3053422,0.0,0.0
6.9536576,-1.5023297,0.0,0.0
6.862674,-3.6186512,0.0,0.0
5.9812684,-2.5309026,0.0,0.0
6.966759,-1.980188,0.0,0.0
7.9374595,-2.9393997,0.0,0.0
6.02315,-2.822621,0.0,0.0
7.356606,-1.3790704,0.0,0.0
5.6992145,-1.9360249,0.0,0.0
7.539579,-1.7430755,0.0,0.0
4.9328966,-3.7403116,0.0,0.0
7.2269316,-0.7063799,0.0,0.0
6.7756443,-2.6518939,0.0,0.0
6.8019795,-3.5555136,0.0,0.0
6.7160454,-2.7267206,0.0,0.0
6.4448786,-2.1654754,0.0,0.0
7.322537,-0.49776518,0.0,0.0
5.5607038,-1.7858064,0.0,0.0
5.5857053,-2.8968978,0.0,0.0
6.668225,-1.5461019,0.0,0.0
6.550203,-1.1314944,0.0,0.0
7.746066,-3.040731,0.0,0.0
7.198693,-3.6587486,0.0,0.0
6.6044173,-2.2607145,0.0,0.0
5.740577,-2.1359339,0.0,0.0
6.131484,-3.3971534,0.0,0.0
5.630483,-3.7327683,0.0,0.0
6.6665387,-1.6857704,0.0,0.0
6.9040327,-2.8387108,0.0,0.0
5.9957056,-2.0257554,0.0,0.0
6.088055,-1.2952387,0.0,0.0
6.6333585,-3.0531895,0.0,0.0
6.8645005,-1.1051166,0.0,0.0
7.63324,-1.6660923,0.0,0.0
6.28917,-4.34241,0.0,0.0
6.595543,-1.4571328,0.0,0.0
6.435999,-2.4411914,0.0,0.0
7.181911,-1.305635,0.0,0.0
5.6292977,-3.1753426,0.0,0.0
6.329189,-2.1979997,0.0,0.0
6.9509845,-3.3927212,0.0,0.0
6.317506,-3.8160162,0.0,0.0
7.1099453,-2.1384647,0.0,0.0
6.586184,-3.0338206,0.0,0.0
6.9894404,-4.1360297,0.0,0.0
6.8087463,-1.7664618,0.0,0.0
7.143615,-3.1330273,0.0,0.0
7.411931,-2.6492255,0.0,0.0
6.636402,-3.7897851,0.0,0.0
0.97518975,-3.0127044,0.0,0.0
1.3111674,-3.775904,0.0,0.0
0.23752028,-3.2304761,0.0,0.0
2.5962873,-5.346775,0.0,0.0
1.1917458,-2.9538407,0.0,0.0
1.7067324,-3.5321698,0.0,0.0
2.387746,-4.164393,0.0,0.0
1.9185387,-4.3755703,0.0,0.0
0.45325622,-2.6151302,0.0,0.0
1.6426231,-4.3141418,0.0,0.0
1.6994935,-4.7838635,0.0,0.0
1.4439545,-2.5990345,0.0,0.0
1.8103101,-3.9226067,0.0,0.0
0.7550475,-2.4115572,0.0,0.0
2.0964525,-3.4021642,0.0,0.0
2.4329188,-4.2051616,0.0,0.0
1.2573475,-3.087339,0.0,0.0
1.8158453,-3.7118573,0.0,0.0
1.3647491,-2.6325672,0.0,0.0
1.8579513,-3.476889,0.0,0.0
1.674179,-4.132236,0.0,0.0
1.9130797,-2.9352705,0.0,0.0
2.0558653,-3.9358656,0.0,0.0
2.419205,-4.0324287,0.0,0.0
2.7328203,-3.681642,0.0,0.0
1.2935966,-2.887579,0.0,0.0
2.131812,-4.2802463,0.0,0.0
2.6554542,-4.0733366,0.0,0.0
2.4033172,-2.2129488,0.0,0.0
1.6317267,-3.0407522,0.0,0.0
0.46995047,-2.3714721,0.0,0.0
1.2594931,-2.4543135,0.0,0.0
1.8943644,-4.2524633,0.0,0.0
1.482031,-3.9345384,0.0,0.0
1.8796557,-2.933727,0.0,0.0
1.5272573,-2.41997,0.0,0.0
2.0671108,-3.2561867,0.0,0.0
2.5927877,-3.9234798,0.0,0.0
1.9043195,-2.7049017,0.0,0.0
1.10992,-3.3197773,0.0,0.0
2.9026413,-4.1246443,0.0,0.0
1.4001272,-3.5162408,0.0,0.0
2.0848804,-1.9441465,0.0,0.0
2.2999647,-3.6297598,0.0,0.0
1.946019,-3.668117,0.0,0.0
1.5323565,-3.8554478,0.0,0.0
1.6440973,-3.7557583,0.0,0.0
2.0526028,-3.3161483,0.0,0.0
1.573711,-3.3836908,0.0,0.0
1.0259942,-2.3436558,0.0,0.0
2.154489,-3.1751866,0.0,0.0
0.6137045,-2.390171,0.0,0.0
1.8942716,-2.5013423,0.0,0.0
1.9732001,-4.6084576,0.0,0.0
2.2877085,-4.5881968,0.0,0.0
1.2693534,-1.9924679,0.0,0.0
3.0547755,-4.1981974,0.0,0.0
0.84463257,-2.6685097,0.0,0.0
1.6868175,-3.416044,0.0,0.0
1.716824,-3.511405,0.0,0.0
2.6635456,-3.985072,0.0,0.0
2.0323453,-2.7691224,0.0,0.0
2.452312,-4.0291853,0.0,0.0
1.8411885,-3.5534418,0.0,0.0
2.203527,-3.1949039,0.0,0.0
0.48665532,-3.3005033,0.0,0.0
0.45219016,-2.2459872,0.0,0.0
0.88877857,-2.771838,0.0,0.0
1.8247461,-3.2732792,0.0,0.0
1.5768588,-3.0899534,0.0,0.0
2.5071566,-2.105207,0.0,0.0
1.8399078,-2.2468686,0.0,0.0
1.1289147,-3.3369102,0.0,0.0
1.9379889,-3.1922007,0.0,0.0
2.5893364,-4.575217,0.0,0.0
1.9269464,-3.8955739,0.0,0.0
0.7327848,-2.4730113,0.0,0.0
2.1767793,-3.0956569,0.0,0.0
2.4805758,-3.6245189,0.0,0.0
1.7498136,-3.6966121,0.0,0.0
1.6376059,-3.2534878,0.0,0.0
-0.054960545,-2.6266363,0.0,1.0
1.8457384,-2.284193,0.0,0.0
1.8588628,-4.625086,0.0,0.0
2.6863136,-2.8265543,0.0,0.0
1.7411879,-4.0313993,0.0,0.0
2.5625074,-4.3395915,0.0,0.0
1.7370906,-3.2546775,0.0,0.0
2.124292,-4.462959,0.0,0.0
1.4844741,-3.6531997,0.0,0.0
1.9660743,-2.841137,0.0,0.0
1.8720393,-3.770529,0.0,0.0
1.3983908,-3.073888,0.0,0.0
1.6714334,-3.2498786,0.0,0.0
1.0823392,-2.7531652,0.0,0.0
2.8219645,-3.9119344,0.0,0.0
2.7616115,-3.252736,0.0,0.0
2.2480795,-3.5883079,0.0,0.0
1.4428506,-4.237457,0.0,0.0
1.8831265,-2.6794775,0.0,0.0
1.4512683,-3.4756577,0.0,0.0
1.698708,-3.8889928,0.0,0.0
2.7407143,-4.4877553,0.0,0.0
0.9923236,-3.8006272,0.0,0.0
0.71230865,-3.623081,0.0,0.0
1.9428625,-3.7231236,0.0,0.0
2.2572339,-2.923271,0.0,0.0
2.1629055,-3.1581976,0.0,0.0
0.9741209,-2.9146316,0.0,0.0
2.6722536,-2.9730086,0.0,0.0
1.7798905,-3.5952926,0.0,0.0
2.6331484,-3.8278112,0.0,0.0
1.2847996,-3.7376013,0.0,0.0
0.32391462,-2.6974258,0.0,0.0
1.4057589,-3.5667481,0.0,0.0
2.0084026,-2.2660902,0.0,0.0
2.4400814,-4.1691346,0.0,0.0
1.2226864,-2.41249,0.0,0.0
1.8972042,-3.38948,0.0,0.0
0.19723412,-2.3100412,0.0,0.0
0.9148372,-3.6599429,0.0,0.0
1.3598658,-3.5264633,0.0,0.0
1.8213289,-3.7043405,0.0,0.0
0.8165497,-3.8012838,0.0,0.0
0.6606449,-3.3569653,0.0,0.0
0.72827464,-3.2289202,0.0,0.0
2.3577025,-3.3093846,0.0,0.0
2.5284715,-3.1329343,0.0,0.0
1.923322,-2.497401,0.0,0.0
0.8547242,-3.0242064,0.0,0.0
0.3567706,-2.950567,0.0,0.0
2.8585014,-4.372172,0.0,0.0
2.1469269,-2.9736495,0.0,0.0
0.046283066,-2.7934468,0.0,0.0
1.5454599,-2.5460176,0.0,0.0
0.7076767,-3.1328557,0.0,0.0
1.6289431,-2.830569,0.0,0.0
1.0713257,-3.256853,0.0,0.0
2.767939,-3.9855044,0.0,0.0
2.4718525,-4.0333743,1.0,0.0
2.5172827,-3.6072109,0.0,0.0
0.59234804,-3.5157328,0.0,0.0
0.77609515,-3.5244162,0.0,0.0
1.860935,-5.1943913,0.0,0.0
1.2784154,-3.668723,0.0,0.0
1.0796663,-2.712995,0.0,0.0
0.40675327,-2.178387,0.0,0.0
1.2574496,-2.989455,0.0,0.0
1.9377879,-2.940263,0.0,0.0
0.59511745,-2.6043506,0.0,0.0
1.4666044,-3.6784549,0.0,0.0
1.8602911,-2.624603,0.0,0.0
3.2046623,-4.2888136,0.0,0.0
2.604854,-2.6820574,0.0,0.0
2.4555445,-3.1434364,0.0,0.0
1.5208583,-2.6832395,0.0,0.0
1.1059744,-3.5030193,0.0,0.0
2.9607582,-3.8386068,0.0,0.0
2.1943212,-3.3382173,0.0,0.0
1.9284769,-3.0702991,0.0,0.0
1.1305335,-3.778101,0.0,0.0
1.3340765,-3.2651625,0.0,0.0
1.406005,-3.7120974,0.0,0.0
2.6775312,-2.4722812,0.0,0.0
1.7803622,-3.7966304,0.0,0.0
0.59476316,-4.7537036,0.0,0.0
1.7717541,-2.0363429,0.0,0.0
1.932134,-3.8032322,0.0,0.0
2.1168942,-3.0669901,0.0,0.0
1.5187236,-3.878557,0.0,0.0
2.5468957,-4.015017,0.0,0.0
2.8267658,-4.667441,0.0,0.0
2.0539181,-4.2066374,0.0,0.0
2.1437328,-3.734703,0.0,0.0
0.34935552,-3.0234847,0.0,0.0
1.3001822,-2.9568326,0.0,0.0
1.041798,-2.751389,0.0,0.0
2.8795943,-4.2023573,0.0,0.0
1.524991,-3.101034,0.0,0.0
1.1424086,-2.457196,0.0,0.0
2.142967,-3.655802,0.0,0.0
2.095999,-4.008026,0.0,0.0
1.4208814,-3.2983897,0.0,0.0
0.9502262,-3.9282506,0.0,0.0
1.9951991,-3.348309,0.0,0.0
2.1636038,-2.988896,0.0,0.0
3.0947456,-3.8467562,0.0,0.0
1.924954,-2.9038768,0.0,0.0
0.99684536,-3.6107202,0.0,0.0
0.8278408,-4.0400157,0.0,0.0
1.5777376,-2.8976808,0.0,0.0
2.6330934,-3.2456787,0.0,0.0
1.693921,-3.3946984,0.0,0.0
1.5085186,-3.408949,0.0,0.0
2.2474606,-4.571002,0.0,0.0
2.3182566,-4.4314885,0.0,0.0
0.039141543,-3.0732465,0.0,0.0
1.2716473,-3.8723314,0.0,0.0
2.5428543,-4.001814,0.0,0.0
1.0984408,-3.0382993,0.0,0.0
0.5939908,-3.407569,0.0,0.0
1.8922124,-4.89877,0.0,0.0
1.2635617,-3.2556133,0.0,0.0
0.9762388,-2.153187,0.0,0.0
1.0840045,-4.0450478,0.0,0.0
1.0072668,-2.167451,0.0,0.0
1.6461904,-2.6651819,0.0,0.0
0.5402876,-4.1573625,0.0,0.0
1.7506993,-3.5133953,0.0,0.0
2.7991085,-4.089318,0.0,0.0
2.9250634,-4.735838,0.0,0.0
1.3220365,-2.6639452,0.0,0.0
1.3050354,-2.4083338,0.0,0.0
2.7569242,-2.8255675,0.0,0.0
1.452803,-3.1931155,0.0,0.0
1.577703,-3.0818958,0.0,0.0
2.6904156,-4.255037,0.0,0.0
1.4201491,-4.222043,0.0,0.0
1.5097132,-2.8949847,0.0,0.0
1.2554517,-4.094625,0.0,0.0
1.0983986,-3.0013483,0.0,0.0
1.4327806,-3.9774382,0.0,0.0
1.0002195,-4.3217273,0.0,0.0
1.1469784,-3.8581061,0.0,0.0
1.3670012,-3.3482783,0.0,0.0
2.2107944,-3.1199946,0.0,0.0
1.3500926,-4.8909707,0.0,0.0
1.3316504,-2.5814955,0.0,0.0
3.018555,-3.806835,0.0,0.0
1.8067281,-3.149552,0.0,0.0
1.8342685,-3.0099156,0.0,0.0
1.7615085,-2.3785725,0.0,0.0
2.553227,-4.5169125,0.0,0.0
1.6959016,-2.7506568,0.0,0.0
1.2932396,-3.6932495,0.0,0.0
2.3088546,-4.036875,0.0,0.0
1.5055906,-4.058092,0.0,0.0
2.4867024,-4.643991,0.0,0.0
2.0509143,-3.0916018,0.0,0.0
1.3114306,-3.0884702,0.0,0.0
0.8014131,-3.4206502,0.0,0.0
0.667378,-2.8857548,0.0,0.0
1.746875,-3.2410958,0.0,0.0
2.3453798,-3.361095,0.0,0.0
1.6632965,-2.6662188,0.0,0.0
1.0109848,-4.2001786,0.0,0.0
3.2284453,-4.08672,0.0,0.0
2.1577628,-3.640494,0.0,0.0
2.8266995,-4.8109202,0.0,0.0
2.6278303,-2.398012,0.0,0.0
3.0468822,-4.227735,0.0,0.0
1.6269108,-3.3785634,0.0,0.0
0.708961,-3.1849782,0.0,0.0
1.3633745,-3.0027544,0.0,0.0
0.45257393,-2.8301198,0.0,0.0
2.065043,-2.7011278,0.0,0.0
2.2072408,-4.6820965,0.0,0.0
2.090376,-3.2740567,0.0,0.0
1.100628,-4.20447,0.0,0.0
1.0927267,-3.2307239,0.0,0.0
1.1477516,-2.659451,0.0,0.0
0.051918365,-3.9115047,0.0,0.0
0.69681895,-3.6732779,0.0,0.0
0.879565,-3.6316478,0.0,0.0
0.91757625,-2.4819162,0.0,0.0
1.0851424,-2.3443606,0.0,0.0
1.8944675,-3.568517,0.0,0.0
2.6760988,-4.597911,0.0,0.0
1.877282,-3.4521196,0.0,0.0
2.6423707,-3.6043055,0.0,0.0
0.67574453,-2.6702993,0.0,0.0
2.332193,-2.842264,0.0,0.0
0.7293705,-2.9208882,0.0,0.0
1.0249776,-3.4230206,0.0,0.0
2.125365,-4.895646,0.0,0.0
1.4711736,-3.6108556,0.0,0.0
1.3242328,-3.5065217,0.0,0.0
1.990429,-3.5463076,0.0,0.0
1.9473852,-3.2128284,0.0,0.0
0.8741037,-3.018087,0.0,0.0
0.71141654,-3.9808557,0.0,0.0
2.281783,-4.37744,0.0,0.0
1.6713343,-3.669865,0.0,0.0
2.4016242,-4.067726,0.0,0.0
1.6603385,-3.6502836,0.0,0.0
1.5414183,-3.9474611,0.0,0.0
1.6556445,-3.2907314,0.0,0.0
1.384796,-3.3810458,0.0,0.0
2.018556,-3.7238035,0.0,0.0
1.615528,-3.634618,0.0,0.0
1.8728886,-3.553966,0.0,0.0
1.6805869,-5.049792,0.0,0.0
0.7779358,-3.1660342,0.0,0.0
2.215275,-3.3860536,0.0,0.0
0.6416842,-4.1053934,0.0,0.0
0.7830138,-2.5368323,0.0,0.0
0.9292165,-3.7165508,0.0,0.0
3.1485634,-3.0352495,1.0,1.0
1.5342122,-3.3013012,0.0,0.0
2.162444,-3.1742167,0.0,0.0
2.76717,-3.9232898,0.0,0.0
1.6413859,-2.6435492,0.0,0.0
2.1736395,-3.4905884,0.0,0.0
2.2860463,-3.3527498,0.0,0.0
1.9932863,-2.2166123,0.0,0.0
2.118499,-4.0852113,0.0,0.0
1.2889786,-2.8506978,0.0,0.0
2.446524,-3.527168,0.0,0.0
2.9426723,-3.7748663,0.0,0.0
1.3239555,-2.89964,0.0,0.0
3.2905877,-3.4405334,0.0,0.0
2.3731012,-2.9313207,0.0,0.0
1.674488,-4.1332965,0.0,0.0
1.1673026,-3.5876436,0.0,0.0
0.7480419,-3.3093102,0.0,0.0
2.3034775,-3.7842076,0.0,0.0
1.5862676,-3.506161,0.0,0.0
1.3455378,-3.8255227,0.0,0.0
1.0663068,-3.4790092,0.0,0.0
2.4189878,-2.684197,0.0,0.0
2.0748208,-2.749431,0.0,0.0
1.0856231,-3.8818986,0.0,0.0
1.3042487,-3.96653,0.0,0.0
2.7306206,-4.2369986,0.0,0.0
2.6458154,-4.000167,0.0,0.0
1.5632317,-3.8113127,0.0,0.0
1.6758001,-2.805077,0.0,0.0
0.90635705,-2.4000652,0.0,0.0
1.8096153,-4.528893,0.0,0.0
1.4858938,-4.5435743,0.0,0.0
1.6577624,-1.9636588,0.0,0.0
1.4157044,-3.308649,0.0,0.0
3.2609003,-3.8193707,0.0,0.0
2.6303935,-4.1572022,0.0,0.0
1.3704473,-3.3359146,0.0,0.0
2.0157952,-4.135633,0.0,0.0
1.048063,-3.7450256,0.0,0.0
1.2053024,-3.6080697,0.0,0.0
2.6335676,-3.4544966,0.0,0.0
1.3490336,-2.4464908,0.0,0.0
1.2524258,-3.9920897,0.0,0.0
2.0991921,-4.85712,0.0,0.0
1.8030732,-3.5643399,0.0,0.0
1.4649452,-4.766225,0.0,0.0
2.2360983,-3.2593112,0.0,0.0
2.1063042,-5.129619,0.0,0.0
2.1308885,-3.3018677,0.0,0.0
2.0757375,-3.0508075,0.0,0.0
2.0265367,-4.587181,0.0,0.0
2.0125074,-2.9608111,0.0,0.0
1.1113038,-2.224491,0.0,0.0
1.9847245,-4.62293,0.0,0.0
2.5723503,-3.4706988,0.0,0.0
0.5190179,-2.4578617,0.0,0.0
3.0564857,-4.053006,0.0,0.0
1.1292003,-3.435332,0.0,0.0
1.0105273,-4.6984787,0.0,0.0
1.2931466,-3.5621421,0.0,0.0
2.8531547,-3.4238303,0.0,0.0
1.7579029,-4.1780233,1.0,0.0
1.4884044,-3.802469,0.0,0.0
1.5655723,-2.585445,0.0,0.0
0.39942876,-2.001637,0.0,0.0
0.7438077,-2.6089063,0.0,0.0
2.8792324,-3.5253823,0.0,0.0
2.0864828,-4.49147,0.0,0.0
2.43344,-3.3372378,0.0,0.0
0.83628446,-3.5612235,0.0,0.0
2.522407,-2.7063117,0.0,0.0
2.5651627,-4.486729,0.0,0.0
2.4592814,-3.929602,0.0,0.0
0.91454303,-3.2530196,0.0,0.0
2.0185158,-3.2951188,0.0,0.0
1.6295727,-3.8670442,0.0,0.0
2.059955,-2.9630444,0.0,0.0
1.4265454,-3.531783,0.0,0.0
0.7678706,-2.5180225,0.0,0.0
1.818974,-2.6178737,0.0,0.0
1.4118441,-3.5194006,0.0,0.0
2.2213976,-3.5981688,0.0,0.0
1.1650202,-2.255741,0.0,0.0
1.8338886,-3.422944,0.0,0.0
0.8053121,-3.1344762,0.0,0.0
2.4252477,-3.4462173,0.0,0.0
2.7136962,-3.6128602,0.0,0.0
1.6873564,-3.5973039,0.0,0.0
1.4750719,-4.2619534,0.0,0.0
1.5705655,-3.9201164,0.0,0.0
2.3482716,-4.331612,0.0,0.0
1.8690039,-3.2246413,0.0,0.0
2.8163831,-4.0576625,0.0,0.0
2.9170475,-4.156909,0.0,0.0
2.3493965,-3.5861425,0.0,0.0
1.006981,-3.310602,0.0,0.0
1.3620197,-3.6394866,0.0,0.0
2.6563416,-3.0870855,0.0,0.0
1.72636,-3.9152417,0.0,0.0
0.60256904,-2.0622303,0.0,0.0
0.22039586,-3.6408894,0.0,0.0
1.896602,-3.7025661,0.0,0.0
0.009022092,-2.821114,0.0,0.0
2.4888566,-3.7553413,0.0,0.0
2.200786,-3.1415553,0.0,0.0
1.6374357,-2.8010452,0.0,0.0
0.65870804,-3.8086617,0.0,0.0
0.8606276,-2.515072,0.0,0.0
2.6155498,-3.7083752,0.0,0.0
2.52858,-5.055617,0.0,0.0
1.4195626,-3.860205,0.0,0.0
0.4419243,-2.5783842,0.0,0.0
1.0587994,-3.3471808,0.0,0.0
1.6582046,-3.2554998,0.0,0.0
1.1917715,-2.668328,0.0,0.0
0.9144555,-4.4602084,0.0,0.0
1.889453,-2.8473833,0.0,0.0
1.7061211,-4.403796,0.0,0.0
1.1143852,-3.5563831,0.0,0.0
0.7484334,-4.155804,0.0,0.0
0.45460615,-1.7965263,0.0,0.0
0.24861923,-3.726256,0.0,0.0
2.0624297,-3.2113929,0.0,0.0
1.1330484,-3.0906732,0.0,0.0
1.9932892,-3.9164975,0.0,0.0
2.5658865,-4.659317,0.0,0.0
3.2206764,-4.256727,0.0,0.0
1.7403272,-3.4093864,0.0,0.0
0.24324355,-2.8276467,0.0,0.0
1.4567796,-4.2358356,0.0,0.0
0.6453931,-2.9632967,0.0,0.0
1.3868344,-3.7799153,0.0,0.0
1.4007083,-2.4399693,0.0,0.0
2.3055506,-3.9061236,0.0,0.0
0.68136054,-2.4465392,0.0,0.0
0.74142486,-2.9015799,0.0,0.0
2.3548198,-2.6752028,0.0,0.0
2.0349975,-3.0198421,0.0,0.0
2.139866,-4.3642607,0.0,0.0
2.6490018,-3.370239,0.0,0.0
1.4424094,-2.5798326,0.0,0.0
1.0964133,-2.956104,0.0,0.0
0.697049,-4.0275264,0.0,0.0
2.3775105,-4.362185,0.0,0.0
1.6346023,-4.3250704,0.0,0.0
2.549212,-4.125274,0.0,0.0
1.5048848,-3.31623,0.0,0.0
2.7173176,-3.4617465,0.0,0.0
2.425339,-4.546237,0.0,0.0
0.52830815,-2.902051,0.0,0.0
2.278802,-2.880994,0.0,0.0
1.3151443,-3.102151,0.0,0.0
1.1283945,-3.0245025,0.0,0.0
2.409628,-4.2597013,0.0,0.0
1.4285088,-3.7086325,0.0,0.0
1.7894636,-3.5245526,0.0,0.0
0.942095,-2.4399524,0.0,0.0
1.6336842,-3.4301898,0.0,0.0
1.6477917,-2.7956617,0.0,0.0
2.8897388,-3.6285367,0.0,0.0
2.6991787,-3.6393864,0.0,0.0
2.1305702,-2.8933737,0.0,0.0
2.4983344,-3.2145662,0.0,0.0
0.78494,-3.4111261,0.0,0.0
0.7343516,-2.4747002,0.0,0.0
1.5398089,-3.5657673,0.0,0.0
2.8497174,-4.2239256,0.0,0.0
2.5803232,-4.2429543,0.0,0.0
2.7833118,-3.457326,0.0,0.0
1.3571894,-4.680196,0.0,0.0
2.207453,-4.647528,0.0,0.0
0.7880291,-2.635488,0.0,0.0
0.44393745,-2.9537911,0.0,0.0
1.6154306,-4.579931,0.0,0.0
1.199127,-2.5314333,0.0,0.0
2.212462,-3.1730375,0.0,0.0
2.304052,-3.5257623,0.0,0.0
1.5057379,-2.9758766,0.0,0.0
1.3747807,-3.5635715,0.0,0.0
2.3552823,-3.8785076,0.0,0.0
1.1340241,-3.0754862,0.0,0.0
0.45208946,-3.7736614,0.0,0.0
1.1671658,-3.6843965,0.0,0.0
0.5835206,-2.6568668,0.0,0.0
1.8351179,-4.306586,0.0,0.0
0.86356467,-3.902472,0.0,0.0
0.96606785,-2.4320383,0.0,0.0
0.71131754,-2.9308496,0.0,0.0
0.90838325,-2.4467976,0.0,0.0
1.6003958,-2.6509936,0.0,0.0
1.6713488,-3.694524,0.0,0.0
1.0226055,-2.944999,0.0,0.0
2.1559052,-4.393133,0.0,0.0
0.47702694,-2.5926244,0.0,0.0
0.91929156,-2.920629,0.0,0.0
2.0874722,-4.590785,0.0,0.0
2.8532865,-3.2876835,0.0,0.0
2.6542065,-3.508621,0.0,0.0
2.421487,-3.792101,0.0,0.0
1.6537977,-1.7850053,0.0,0.0
2.4175165,-4.152633,0.0,0.0
0.7579805,-3.0342054,0.0,0.0
0.8956484,-4.0662174,0.0,0.0
1.4939723,-3.5768285,0.0,0.0
1.8477817,-3.269695,0.0,0.0
1.3798198,-3.7555497,0.0,0.0
1.4085929,-3.451294,0.0,0.0
2.09186,-2.531149,0.0,0.0
0.8962308,-3.1861422,0.0,0.0
2.7999163,-4.3628135,0.0,0.0
1.8126729,-2.6612334,0.0,0.0
0.7971932,-2.4650302,0.0,0.0
0.50973535,-3.8514814,0.0,0.0
1.3629447,-2.0979497,0.0,0.0
1.8515749,-3.3337848,0.0,0.0
1.9795792,-4.1948586,0.0,0.0
2.1911442,-2.5432415,0.0,0.0
0.7367066,-2.3118083,0.0,0.0
2.3227103,-3.9470272,0.0,0.0
1.4682032,-5.1871696,0.0,0.0
0.97306883,-2.238298,0.0,0.0
0.42893434,-2.4461694,0.0,0.0
2.326893,-3.647606,0.0,0.0
1.8466716,-3.9636054,0.0,0.0
1.2902025,-2.526451,0.0,0.0
1.3628405,-3.7077844,0.0,0.0
2.081576,-4.5691247,0.0,0.0
2.3135629,-2.3889935,0.0,0.0
2.329502,-2.7483232,0.0,0.0
1.7349555,-3.6526215,0.0,0.0
0.8831773,-2.777932,0.0,0.0
0.5250238,-2.636283,0.0,0.0
2.941666,-4.2084756,0.0,0.0
2.2276123,-3.9056914,0.0,0.0
1.5549752,-3.1478276,0.0,0.0
1.4645435,-3.4289246,0.0,0.0
1.2211657,-4.5511103,0.0,0.0
0.7172993,-2.9305236,0.0,0.0
2.111678,-3.3915877,0.0,0.0
1.1434864,-2.561432,0.0,0.0
1.4094815,-3.4784248,0.0,0.0
1.6087193,-3.188648,0.0,0.0
1.5505681,-2.4671412,0.0,0.0
1.3428701,-3.0855472,0.0,0.0
2.7277105,-4.0902257,0.0,0.0
2.2819655,-3.7832642,0.0,0.0
0.4714622,-1.9342334,0.0,0.0
1.2911308,-2.6698284,0.0,0.0
1.1373218,-2.83952,0.0,0.0
1.6903105,-4.0381866,0.0,0.0
2.6960247,-3.7532895,0.0,0.0
1.1343384,-3.5456173,0.0,0.0
0.7149242,-2.427984,0.0,0.0
0.16249159,-2.5919378,0.0,0.0
1.415071,-2.8380628,0.0,0.0
-0.25646567,-2.6233144,0.0,0.0
1.2012851,-3.9706717,0.0,0.0
1.1416137,-3.615974,0.0,0.0
2.4573417,-2.1940074,0.0,0.0
0.3782134,-3.3995578,0.0,0.0
1.9628577,-3.824439,0.0,0.0
2.144125,-3.764655,0.0,0.0
1.3888432,-3.745945,0.0,0.0
2.3822637,-4.60409,0.0,0.0
1.124901,-3.088781,0.0,0.0
2.0786703,-3.4677856,0.0,0.0
1.4947459,-2.6293974,0.0,0.0
1.9345676,-2.4737332,0.0,0.0
1.280698,-2.87922,0.0,0.0
0.9701774,-2.9103436,0.0,0.0
2.5611842,-3.4468608,0.0,0.0
0.71406007,-2.7859836,0.0,0.0
1.7049158,-2.6938095,0.0,0.0
1.4479508,-3.7210376,0.0,0.0
1.9114463,-4.2123756,0.0,0.0
0.4773442,-2.5614438,0.0,0.0
1.8160009,-3.3553429,0.0,0.0
1.320753,-3.7630525,0.0,0.0
1.6469829,-2.3609197,0.0,0.0
1.4718295,-3.3461,0.0,0.0
1.4682636,-2.8886282,0.0,0.0
2.108685,-2.9371324,0.0,0.0
3.1213691,-3.4629464,0.0,0.0
0.8789383,-2.3394668,0.0,0.0
1.5712819,-3.9613676,0.0,0.0
1.8529499,-4.2975473,0.0,0.0
2.4828434,-3.8077607,0.0,0.0
1.3680015,-3.29632,0.0,0.0
0.65076506,-2.6027837,0.0,0.0
2.8740797,-3.8370447,0.0,0.0
1.4002743,-2.9687254,0.0,0.0
1.6539482,-3.1391025,0.0,0.0
1.900827,-3.0264857,0.0,0.0
0.26478615,-2.5529528,0.0,0.0
1.1787701,-3.2725406,0.0,0.0
1.05642,-2.7255592,0.0,0.0
0.4048705,-2.2571118,0.0,0.0
0.8589831,-3.157283,0.0,0.0
2.076845,-4.4521728,0.0,0.0
0.57355434,-2.083644,0.0,0.0
1.6678292,-4.0227456,0.0,0.0
2.3448164,-3.3038402,0.0,0.0
1.5734574,-2.8947341,0.0,0.0
0.8519355,-2.825765,0.0,0.0
1.1985769,-4.5590053,0.0,0.0
0.8921494,-2.573579,0.0,0.0
2.5511246,-3.0180013,0.0,0.0
1.9128906,-2.1450887,0.0,0.0
3.1236541,-4.561245,1.0,1.0
2.3159833,-2.7786036,0.0,0.0
1.4234003,-3.640858,0.0,0.0
2.7787385,-4.9645133,0.0,0.0
0.95644754,-3.2153237,0.0,0.0
1.7275404,-2.110915,0.0,0.0
2.5575616,-3.9844496,0.0,0.0
1.6947894,-3.1934354,0.0,0.0
0.56239855,-2.2642486,0.0,0.0
1.6703038,-4.2559,0.0,0.0
1.1203135,-1.7651218,0.0,0.0
1.9837719,-2.7661319,0.0,0.0
1.872273,-2.8082154,0.0,0.0
2.454058,-4.1627703,0.0,0.0
1.0747383,-3.1727543,0.0,0.0
0.7938637,-2.3399653,0.0,0.0
1.465244,-2.9422183,0.0,0.0
1.4802102,-4.6685233,0.0,0.0
2.3871515,-3.1483006,0.0,0.0
0.6904844,-2.8200006,0.0,0.0
0.22506012,-2.2524445,0.0,0.0
0.57554156,-3.5307515,0.0,0.0
1.6540694,-3.5425594,0.0,0.0
0.93316257,-3.0722876,0.0,0.0
3.022849,-4.603864,0.0,0.0
2.7712228,-3.7227643,0.0,0.0
1.9288486,-2.6528032,0.0,0.0
0.8093944,-3.5054023,0.0,0.0
1.6669695,-3.0418367,0.0,0.0
0.7499398,-3.0555081,0.0,0.0
0.86741114,-3.0371914,0.0,0.0
1.8563213,-2.6755455,0.0,0.0
2.743715,-3.5997374,0.0,0.0
2.831571,-3.918767,0.0,0.0
1.4439607,-2.2386801,0.0,0.0
1.3905872,-2.5124776,0.0,0.0
2.9937706,-4.124488,0.0,0.0
2.85616,-4.158767,0.0,0.0
1.929945,-2.6001585,0.0,0.0
0.90457493,-3.1697655,0.0,0.0
0.98618996,-3.462159,0.0,0.0
1.7833196,-3.2500489,0.0,0.0
1.6054953,-4.344608,0.0,0.0
1.1075464,-2.0182388,0.0,0.0
2.5449657,-3.2556245,0.0,0.0
2.8935227,-4.825954,0.0,0.0
0.47647268,-3.0258033,0.0,0.0
1.8807689,-3.0530972,0.0,0.0
2.339279,-3.6781847,0.0,0.0
0.6988599,-2.5685067,0.0,0.0
1.971639,-3.5776055,0.0,0.0
1.1970694,-4.4278183,0.0,0.0
1.4116958,-3.3446615,0.0,0.0
1.1609087,-2.6330743,0.0,0.0
1.5297799,-2.4160752,0.0,0.0
1.8975288,-2.9929245,0.0,0.0
2.624644,-3.7486315,0.0,0.0
1.6075525,-4.2716465,0.0,0.0
1.0972074,-3.8395758,0.0,0.0
2.0901966,-3.682898,0.0,0.0
0.9571444,-3.7930806,0.0,0.0
2.5481656,-2.5063977,0.0,0.0
2.6177304,-4.3621526,0.0,0.0
0.55478746,-3.0859613,0.0,0.0
2.1502562,-3.1678476,0.0,0.0
2.1819468,-4.5786967,0.0,0.0
1.9913466,-2.3253167,0.0,0.0
1.5734272,-3.8463204,0.0,0.0
2.2490842,-3.2193396,0.0,0.0
1.255554,-3.05374,0.0,0.0
1.6558596,-3.2426991,0.0,0.0
1.2190315,-2.8728209,0.0,0.0
0.09476186,-2.4081771,0.0,0.0
2.857437,-3.378452,0.0,0.0
2.4396355,-4.0712066,0.0,0.0
2.8944998,-4.486077,0.0,0.0
2.5177865,-3.3529344,0.0,0.0
2.1397462,-3.9230566,0.0,0.0
2.1588771,-3.376992,0.0,0.0
0.14107953,-2.4870946,0.0,0.0
2.2670748,-4.152684,0.0,0.0
1.2721786,-3.3251638,0.0,0.0
0.94466096,-2.3638434,0.0,0.0
2.1072567,-3.4627128,0.0,0.0
2.9698765,-4.2380304,0.0,0.0
0.63195366,-2.660173,0.0,0.0
1.8274795,-3.9800978,0.0,0.0
2.106679,-2.7076378,0.0,0.0
1.4096338,-2.7210588,0.0,0.0
2.8495061,-3.7941914,0.0,0.0
2.5834198,-3.7463763,0.0,0.0
1.0309243,-3.0085464,0.0,0.0
0.8524216,-2.5476177,0.0,0.0
1.9171681,-3.7046232,0.0,0.0
1.5402541,-3.8068938,0.0,0.0
2.1150167,-3.5657914,0.0,0.0
0.8582729,-2.4298446,0.0,0.0
2.7903385,-3.7571602,0.0,0.0
1.4697412,-2.7705913,0.0,0.0
2.2132719,-3.4223878,0.0,0.0
0.68369937,-2.5724165,0.0,0.0
1.6763318,-3.3125515,0.0,0.0
2.3614047,-3.8383796,0.0,0.0
0.90469676,-3.791867,0.0,0.0
1.0560657,-3.9748244,0.0,0.0
1.6932471,-2.8203337,0.0,0.0
0.552515,-4.171455,0.0,0.0
1.6289991,-4.0688243,0.0,0.0
2.8910296,-4.023091,0.0,0.0
1.1547686,-3.2053409,0.0,0.0
2.4718618,-3.3046434,0.0,0.0
2.1423268,-2.8399627,0.0,0.0
1.7208128,-2.2666078,0.0,0.0
0.8168986,-3.7899656,0.0,0.0
1.5829238,-4.6017895,0.0,0.0
1.6865073,-3.5024853,0.0,0.0
1.4834118,-2.649298,0.0,0.0
0.4886086,-2.7538235,0.0,0.0
2.2091057,-4.01717,0.0,0.0
1.0549488,-3.579814,0.0,0.0
1.2735423,-2.7983587,0.0,0.0
1.4437864,-1.6484233,0.0,0.0
0.7645858,-3.5302455,0.0,0.0
1.8533112,-3.7718012,0.0,0.0
0.8289442,-2.689403,0.0,0.0
1.330603,-4.2845335,0.0,0.0
1.5611714,-4.768027,0.0,0.0
1.747791,-3.1016612,0.0,0.0
0.8488675,-3.334773,0.0,0.0
1.4816114,-3.3321862,0.0,0.0
0.94508445,-2.7087052,0.0,0.0
1.7183758,-3.5466669,0.0,0.0
2.161131,-3.1329188,0.0,0.0
1.5700475,-4.027841,0.0,0.0
0.22284383,-2.3306296,0.0,0.0
2.6454582,-3.2935722,0.0,0.0
0.60919404,-3.333484,0.0,0.0
2.7819986,-5.0096564,0.0,0.0
1.4817814,-2.153148,0.0,0.0
1.5779886,-3.1106744,0.0,0.0
1.5955054,-2.2657917,0.0,0.0
1.542807,-3.3234935,0.0,0.0
2.8167083,-3.2395582,0.0,0.0
0.88757074,-3.9932919,0.0,0.0
1.2006621,-2.9926343,0.0,0.0
2.4933538,-4.826022,0.0,0.0
0.50022954,-2.639865,0.0,0.0
2.2039828,-3.348375,0.0,0.0
1.8179361,-4.341047,0.0,0.0
1.9918954,-3.750521,0.0,0.0
1.9407619,-3.1978114,0.0,0.0
1.4207969,-4.4890556,0.0,0.0
1.4584069,-3.2133207,0.0,0.0
1.1656893,-2.6840107,0.0,0.0
2.2204304,-3.643985,0.0,0.0
1.9446359,-4.4843864,0.0,0.0
1.005584,-3.7177205,0.0,0.0
1.0200701,-2.5457182,0.0,0.0
1.9185457,-2.1663342,0.0,0.0
0.9423117,-3.448944,0.0,0.0
1.761767,-4.466535,0.0,0.0
2.1395538,-3.8578348,0.0,0.0
2.0731764,-3.0636299,0.0,0.0
2.5689826,-3.560191,0.0,0.0
2.0748928,-3.8303287,0.0,0.0
1.6532578,-2.4327607,0.0,0.0
1.4654063,-3.8725579,0.0,0.0
-0.37756482,-2.4949017,0.0,0.0
1.1051027,-2.5905042,0.0,0.0
2.283411,-3.051454,0.0,0.0
2.0451539,-4.277326,0.0,0.0
1.3372705,-1.9499896,0.0,0.0
0.8823749,-2.8010843,0.0,0.0
2.28003,-3.1546412,0.0,0.0
1.7119021,-4.3122277,0.0,0.0
2.3788702,-2.780636,0.0,0.0
2.3579226,-2.7155159,0.0,0.0
2.6059158,-3.0105045,0.0,0.0
1.3184245,-3.0283585,0.0,0.0
1.5520009,-3.3859088,0.0,0.0
0.94969815,-1.9300264,0.0,0.0
2.4917245,-4.356753,0.0,0.0
2.1258729,-3.4098952,0.0,0.0
2.2076042,-3.9221756,0.0,0.0
2.257127,-3.1400115,0.0,0.0
1.3944919,-3.2466972,0.0,0.0
2.3233702,-4.0637326,0.0,0.0
1.9410421,-4.702121,0.0,0.0
1.7130938,-2.1516879,0.0,0.0
1.6277723,-4.0651836,0.0,0.0
1.6519725,-4.2524705,0.0,0.0
0.9527107,-2.7109666,0.0,0.0
0.15092379,-3.0719426,0.0,0.0
1.8056552,-3.7817445,0.0,0.0
1.6174297,-2.6319044,0.0,0.0
1.2517222,-2.5775375,0.0,0.0
1.8204534,-3.2292833,0.0,0.0
1.885216,-3.1878922,0.0,0.0
0.99102706,-3.8172553,0.0,0.0
1.2793808,-3.497745,0.0,0.0
1.7987309,-3.0991728,0.0,0.0
2.7176704,-4.5932946,0.0,0.0
1.7252988,-3.116016,0.0,0.0
1.0995097,-3.9293158,0.0,0.0
1.725795,-3.2834284,0.0,0.0
0.83899677,-2.0409713,0.0,0.0
0.9381183,-4.0521045,0.0,0.0
0.22368638,-2.5177367,0.0,0.0
1.6584816,-3.1414504,0.0,0.0
3.0046744,-3.6779146,0.0,0.0
0.923398,-2.619624,0.0,0.0
0.30661663,-3.003584,0.0,0.0
2.0079873,-3.0723135,0.0,0.0
2.2348943,-3.8007014,0.0,0.0
0.87364393,-3.0493143,0.0,0.0
1.4486424,-2.8675017,0.0,0.0
1.8845524,-3.340194,0.0,0.0
2.6690552,-4.9971585,0.0,0.0
0.6635635,-2.836214,0.0,1.0
0.67218256,-2.4364622,0.0,0.0
0.6619166,-2.0581064,0.0,0.0
0.82214695,-3.9899204,0.0,0.0
2.5090668,-3.4748335,0.0,0.0
1.6890792,-3.7351036,0.0,0.0
2.8023977,-3.5564184,0.0,0.0
2.923876,-4.501204,0.0,0.0
2.0521567,-4.087207,0.0,0.0
1.2819862,-2.9418771,0.0,0.0
1.9617708,-2.5350022,0.0,0.0
0.90060395,-3.8057585,0.0,0.0
2.7086215,-3.2916763,0.0,0.0
2.1798005,-2.6901867,0.0,0.0
1.9678642,-1.8807237,0.0,1.0
2.7692044,-4.67455,0.0,0.0
2.1693106,-4.279052,0.0,0.0
1.4912558,-2.6228716,0.0,0.0
1.0406996,-3.8573458,0.0,0.0
3.3111424,-3.41105,0.0,0.0
1.2011931,-3.1145403,0.0,0.0
2.332566,-2.833828,0.0,0.0
1.5691934,-2.591317,0.0,0.0
1.3020308,-3.323265,0.0,0.0
1.4913691,-2.7211587,0.0,0.0
1.7290204,-3.3403618,0.0,0.0
2.338359,-3.032323,0.0,0.0
0.79932666,-3.6310346,0.0,0.0
1.9862733,-3.2847517,0.0,0.0
1.8671951,-2.4680865,0.0,0.0
0.8853479,-3.1380472,0.0,0.0
1.7746234,-3.8233094,0.0,0.0
2.5051577,-5.0243196,0.0,0.0
1.5852938,-4.558836,0.0,0.0
1.572388,-2.6823437,0.0,0.0
1.1490589,-3.4161575,0.0,0.0
2.00814,-3.0680432,0.0,0.0
0.5227411,-2.4848285,0.0,0.0
1.2751456,-4.0999966,0.0,0.0
2.419506,-3.96211,0.0,0.0
2.500102,-4.5271044,0.0,0.0
2.8584368,-3.9709346,1.0,0.0
2.5701869,-3.2769234,0.0,0.0
1.3527185,-2.5536933,0.0,0.0
1.7109299,-4.216465,0.0,0.0
1.7569176,-3.5693827,0.0,0.0
1.0588068,-3.0430422,0.0,0.0
0.8457117,-2.9343374,0.0,0.0
1.259349,-2.511816,0.0,0.0
0.94729555,-3.5565472,0.0,0.0
1.3151234,-3.0592308,0.0,0.0
1.5310485,-2.9293237,0.0,0.0
2.410558,-2.4987757,0.0,0.0
2.9925506,-4.1352563,0.0,0.0
2.2547355,-3.9528258,0.0,0.0
1.3420906,-3.4231489,0.0,0.0
2.4582555,-3.6621666,0.0,0.0
1.0442461,-2.377171,0.0,0.0
1.7130638,-3.9933019,0.0,0.0
2.7291622,-4.1776586,0.0,0.0
1.5844512,-4.008303,0.0,0.0
1.8450301,-3.573011,0.0,0.0
1.8396505,-5.0272346,0.0,0.0
0.6746339,-2.3231518,0.0,0.0
1.8215262,-2.4936624,0.0,0.0
0.7625154,-2.5042078,0.0,0.0
1.5980643,-2.6002588,0.0,0.0
0.9886776,-3.8701787,0.0,0.0
1.1392493,-2.9704144,0.0,0.0
0.36651844,-2.6717436,0.0,0.0
0.9390362,-2.8661003,0.0,0.0
1.794986,-3.6896605,0.0,0.0
1.3478113,-3.782175,0.0,0.0
1.7561033,-2.657556,0.0,0.0
2.0150187,-3.3153563,0.0,0.0
1.9796919,-3.4121904,0.0,0.0
2.155902,-2.8485181,0.0,0.0
0.90230834,-2.9361331,0.0,0.0
1.4601148,-3.86642,0.0,0.0
2.3332298,-4.0925617,0.0,0.0
2.7787018,-4.116227,0.0,0.0
1.7664653,-3.4358723,0.0,0.0
1.3110003,-3.1620488,0.0,0.0
1.9492298,-3.8606606,0.0,0.0
1.9380527,-3.661605,0.0,0.0
1.7661417,-3.58396,0.0,0.0
2.4783695,-3.4995546,0.0,0.0
1.8374774,-3.855846,0.0,0.0
2.3810687,-3.5000353,0.0,0.0
1.2114037,-3.329464,0.0,0.0
2.21582,-2.3551676,0.0,0.0
1.3426797,-2.4796402,0.0,0.0
1.0299747,-3.4041176,0.0,0.0
1.8071048,-3.2827704,0.0,0.0
1.7449803,-3.6522126,0.0,0.0
0.6070408,-2.3796673,0.0,0.0
1.3233964,-4.3532624,0.0,0.0
1.7156205,-3.872097,0.0,0.0
1.9053694,-3.3988004,0.0,0.0
0.40111393,-2.3760457,0.0,0.0
0.7664646,-2.5189877,0.0,0.0
2.0935824,-3.128666,0.0,0.0
0.5470498,-4.060546,0.0,0.0
0.71457016,-3.005373,0.0,0.0
2.3705833,-3.8271537,0.0,0.0
2.367184,-4.216199,0.0,0.0
1.588531,-4.643569,0.0,0.0
1.5106959,-2.6213057,0.0,0.0
0.78768104,-3.278573,0.0,0.0
0.5434325,-3.7734694,0.0,0.0
2.3721197,-3.29619,0.0,0.0
2.94498,-4.747863,0.0,0.0
2.0755267,-2.8762362,0.0,0.0
2.96047,-4.1828628,0.0,0.0
2.050609,-4.1595416,0.0,0.0
2.736922,-4.381929,0.0,0.0
1.6614642,-3.2889438,0.0,0.0
2.6953561,-3.6609817,0.0,0.0
1.7086116,-3.0877042,0.0,0.0
2.4679255,-3.762403,0.0,0.0
1.9833435,-2.8666992,0.0,0.0
0.6202252,-3.2310467,0.0,0.0
1.9481443,-1.6545397,0.0,0.0
0.54778564,-3.7034683,0.0,0.0
1.4213976,-3.9289994,0.0,0.0
0.41337135,-3.670593,0.0,0.0
1.3367653,-3.1328714,0.0,0.0
1.5401433,-2.3372502,0.0,0.0
2.4990978,-3.2881489,0.0,0.0
1.6511823,-4.055276,0.0,0.0
1.7835029,-3.400651,0.0,0.0
0.80940145,-3.0626886,0.0,0.0
0.957436,-1.9936379,0.0,0.0
2.3694038,-3.2996778,0.0,0.0
1.691917,-2.6276052,0.0,0.0
0.90834355,-3.5353262,0.0,0.0
1.5941205,-3.9279878,0.0,0.0
1.4050204,-3.5463104,0.0,0.0
1.8262949,-4.0641003,0.0,0.0
2.0301251,-2.5313272,0.0,0.0
1.9728682,-3.173908,0.0,0.0
1.7302332,-1.8451345,0.0,0.0
0.8860665,-3.0696468,0.0,0.0
1.9371722,-2.884342,0.0,0.0
1.4108311,-2.638479,0.0,0.0
2.5921922,-4.3130302,0.0,0.0
1.4180424,-3.9417503,0.0,0.0
1.6243203,-4.294179,0.0,0.0
2.8615007,-3.5705771,0.0,0.0
3.0395014,-3.4373443,0.0,0.0
1.4965113,-3.5295947,0.0,0.0
1.5954154,-3.8258367,0.0,0.0
1.0376704,-3.2195024,0.0,0.0
1.9755019,-3.6890314,0.0,0.0
1.9708737,-3.647676,0.0,0.0
1.1797792,-2.6205623,0.0,0.0
2.0207303,-4.1623235,0.0,0.0
1.3539209,-2.0152266,0.0,0.0
2.2966192,-4.7042027,0.0,0.0
2.0661502,-3.4345229,0.0,0.0
2.2395139,-3.6099045,0.0,0.0
0.61867416,-2.9740431,0.0,0.0
2.3660607,-4.209274,0.0,0.0
2.4799414,-3.246328,0.0,0.0
0.9605375,-2.8547432,0.0,0.0
1.2260566,-2.6031902,0.0,0.0
2.0697765,-3.5868301,0.0,0.0
1.0049703,-2.5068884,0.0,0.0
1.5767871,-2.5004969,0.0,0.0
0.8619771,-2.8090823,0.0,0.0
0.8063267,-2.6376157,0.0,0.0
1.1830635,-3.4929848,0.0,0.0
1.541067,-3.070073,0.0,0.0
2.961607,-4.658138,0.0,0.0
2.378962,-3.6067102,0.0,0.0
1.4553978,-3.9555686,0.0,0.0
0.15972048,0.43098056,0.0,0.0
0.41209713,0.19142503,0.0,0.0
-0.60010827,1.8045828,0.0,0.0
-0.26394063,1.0920643,0.0,0.0
-0.043812018,1.6003959,0.0,0.0
-0.2594536,0.8483485,0.0,0.0
-0.5750511,0.4854687,0.0,0.0
0.6617496,1.8444864,0.0,0.0
-1.0395578,1.6578746,0.0,0.0
0.32328278,1.2880155,0.0,0.0
0.61424387,1.4999617,0.0,0.0
-0.37800035,-0.17147487,0.0,0.0
-0.95021325,0.65992683,0.0,0.0
-0.5455107,2.2612805,0.0,0.0
1.082667,1.734864,0.0,0.0
-0.30763617,1.0722722,0.0,0.0
0.060942367,2.6740935,0.0,0.0
-0.21367046,1.0333053,0.0,0.0
-0.45549074,0.89871204,0.0,0.0
-0.6867572,0.5240464,0.0,0.0
-0.023601333,2.1612308,0.0,0.0
0.12647592,1.8779075,0.0,0.0
1.174637,-0.12529635,0.0,0.0
1.6241834,0.77688897,0.0,0.0
0.3283246,1.5184107,0.0,0.0
-0.5030973,0.9689189,0.0,0.0
0.75595146,2.30425,0.0,0.0
-0.0638308,0.9862028,0.0,0.0
0.012401424,0.99555445,0.0,0.0
-0.7607089,2.746457,0.0,0.0
0.4055545,0.3527564,0.0,0.0
-0.7261914,1.3903881,0.0,0.0
0.63955057,0.6012907,0.0,0.0
0.1106042,1.814736,0.0,0.0
0.2269573,0.4168133,0.0,0.0
0.11171003,1.0982335,0.0,0.0
0.34167162,1.6210314,0.0,0.0
-0.28177276,0.24633051,0.0,0.0
1.5602005,1.6396385,0.0,0.0
1.3013062,1.295759,0.0,0.0
0.27991575,0.9823413,0.0,0.0
0.59267753,1.1661885,0.0,0.0
0.5195145,2.6709957,0.0,0.0
-0.0072242715,2.134365,0.0,0.0
0.2267313,0.19466515,0.0,0.0
-0.27261427,0.29860306,0.0,0.0
0.08153028,0.72515875,0.0,0.0
-0.35930637,0.71163476,0.0,0.0
-0.6991033,1.3656046,0.0,0.0
0.092761844,2.1503904,0.0,0.0
-0.33798635,1.1672873,0.0,0.0
-1.0376291,1.0101695,0.0,0.0
0.89316064,1.9541445,0.0,0.0
0.3749713,1.897191,0.0,0.0
1.0233665,2.6105409,0.0,0.0
0.51308966,1.8815811,0.0,0.0
-0.36875194,0.28083208,0.0,0.0
1.355828,2.0147655,0.0,0.0
-0.13931926,0.3386402,0.0,0.0
0.09977976,3.0026867,0.0,0.0
-0.029805046,1.0602415,0.0,0.0
-1.2586848,1.9117945,0.0,0.0
0.9526833,1.532702,0.0,0.0
0.38060102,2.7927258,0.0,0.0
-0.037486687,0.26298258,0.0,0.0
0.4840524,-0.005319217,0.0,0.0
0.62699217,2.1453457,0.0,0.0
1.1948032,1.786811,0.0,0.0
-0.39460188,0.7764363,0.0,0.0
1.8110381,0.97515225,0.0,0.0
0.09992839,1.2842879,0.0,0.0
-0.11278574,1.4799466,0.0,0.0
0.60844874,0.6962441,0.0,0.0
-0.713256,2.256434,0.0,0.0
1.6879286,1.3523787,0.0,0.0
0.9987652,0.6651501,0.0,0.0
-1.2281648,1.9248832,0.0,0.0
1.1307046,1.9778291,0.0,0.0
0.12947321,1.6899992,0.0,0.0
0.12870844,1.8528343,0.0,0.0
0.31367475,0.3707563,0.0,0.0
-0.9137556,1.5711019,0.0,0.0
0.21699874,0.9040315,0.0,0.0
-0.34170356,2.5395355,0.0,0.0
-0.91753614,0.8068253,0.0,0.0
0.6827293,2.3489797,0.0,0.0
-0.23830561,1.5177463,0.0,0.0
1.097412,2.1852891,0.0,0.0
-0.9885943,1.6100267,0.0,0.0
-0.46313176,2.5275066,0.0,0.0
0.876643,2.2881777,0.0,0.0
0.9963924,2.4869683,0.0,0.0
-0.537177,1.388423,0.0,0.0
0.07458043,1.8922355,0.0,0.0
-0.36436924,1.4516748,0.0,0.0
1.4423743,2.3474154,0.0,0.0
0.7450543,2.5658166,0.0,0.0
-0.8090522,2.3400593,0.0,0.0
1.0343564,0.42197457,0.0,0.0
-0.99996984,0.34321514,0.0,0.0
0.12606557,0.72482884,0.0,0.0
0.20680818,0.922295,0.0,0.0
0.94556314,0.49128234,0.0,0.0
0.44580647,0.58797956,0.0,0.0
0.5581628,1.3336397,0.0,0.0
-0.25565243,1.3126866,0.0,0.0
-1.0291934,0.5705196,0.0,0.0
0.36671698,1.5133805,0.0,0.0
-1.2577363,0.10201919,0.0,0.0
-0.53590757,1.0582135,0.0,0.0
-0.12345441,0.57557887,0.0,0.0
1.9014949,1.1369718,0.0,0.0
0.5410068,2.087977,0.0,0.0
-0.5267654,0.98500633,0.0,0.0
0.44504425,0.71699375,0.0,0.0
0.091445945,2.053795,0.0,0.0
1.1763875,1.2587308,0.0,0.0
0.77429587,1.9044209,0.0,0.0
-0.44529763,1.0151533,0.0,0.0
1.156202,1.6296644,0.0,0.0
1.6329641,1.5597153,0.0,0.0
-1.4071132,0.97625136,0.0,0.0
0.6084554,0.7296227,0.0,0.0
-0.90663177,2.417647,0.0,0.0
1.5703859,1.3023651,0.0,0.0
0.65686125,1.8553518,0.0,0.0
-1.2191238,1.4331948,0.0,0.0
-0.5406808,1.709435,0.0,0.0
0.2754711,0.5584174,0.0,0.0
0.3032127,3.1156554,0.0,0.0
0.73761356,1.0079868,0.0,0.0
-0.7162455,0.83455867,0.0,0.0
0.78397167,0.8117549,0.0,0.0
1.340598,1.886761,0.0,0.0
-0.17072687,2.2208765,0.0,0.0
-0.39488676,0.46328655,0.0,0.0
-0.0048734164,2.0869079,0.0,0.0
1.1398271,1.2824024,0.0,0.0
1.2096871,2.2390795,0.0,0.0
-0.48293906,1.1786886,0.0,0.0
-0.3682739,2.2753088,0.0,0.0
-0.8090683,1.850188,0.0,0.0
1.0311906,1.4931835,0.0,0.0
1.0465913,1.2108524,0.0,0.0
0.10907574,1.1871481,0.0,0.0
0.6971183,2.071096,0.0,0.0
0.20747694,1.3232772,0.0,0.0
-0.2733967,1.6787891,0.0,0.0
0.017160911,-0.19571114,0.0,0.0
0.15881686,2.3770669,0.0,0.0
-0.2517898,2.4190304,0.0,0.0
-0.32310417,0.49744868,0.0,0.0
0.15710571,2.1142106,0.0,0.0
0.13118862,-0.12545773,0.0,0.0
-0.3120111,0.97042036,0.0,0.0
-0.1071503,1.44214,0.0,0.0
0.59715223,1.5087509,0.0,0.0
0.40731597,0.633391,0.0,0.0
-0.91244906,0.7529252,0.0,0.0
-0.18753278,1.8412424,0.0,0.0
1.0902561,1.9204777,0.0,0.0
-0.0040981555,2.3521776,0.0,0.0
-0.565885,1.422285,0.0,0.0
0.13676155,1.8959107,0.0,0.0
-0.6468822,1.4494174,0.0,0.0
1.1024688,2.4078345,0.0,0.0
-0.059078485,2.5858355,0.0,0.0
1.272963,1.2999277,0.0,0.0
1.2641914,1.793408,0.0,0.0
-0.53284436,2.0167584,0.0,0.0
0.45828077,0.3826693,0.0,0.0
0.6619996,1.0313864,0.0,0.0
1.2233717,0.09300438,0.0,1.0
1.3753943,1.8463482,0.0,0.0
-0.4817136,2.4156556,0.0,0.0
1.0640563,0.5358989,0.0,0.0
0.073422775,1.4819872,0.0,0.0
-0.58509815,1.6034749,0.0,0.0
0.9670176,1.4263285,0.0,0.0
0.6738378,2.1335099,0.0,0.0
0.10345313,0.53053933,0.0,0.0
2.0020585,1.3753595,0.0,0.0
-0.22409111,0.7462328,0.0,0.0
-0.015788913,0.24969105,0.0,0.0
-0.8736777,0.7684969,0.0,0.0
-0.15724535,0.35633945,0.0,0.0
0.17239898,1.1470306,0.0,0.0
0.18577786,2.1527495,0.0,0.0
-0.41749254,1.2363204,0.0,0.0
-0.4730059,1.5831016,0.0,0.0
1.3035926,0.36357227,0.0,0.0
-0.44286805,2.2622263,0.0,0.0
-0.450622,0.94196,0.0,0.0
-0.22028887,0.30705664,0.0,0.0
0.34999096,2.4475455,0.0,0.0
1.1177739,2.5429747,0.0,0.0
0.48531753,1.5007919,0.0,0.0
0.59384,1.0556419,0.0,0.0
1.5933126,1.346231,0.0,0.0
-0.6968762,0.6794507,0.0,0.0
0.8851362,1.633334,0.0,0.0
0.660711,0.5844238,0.0,0.0
0.41783592,0.2355133,0.0,0.0
1.1136574,1.7467085,0.0,0.0
-0.26336977,0.120518066,0.0,0.0
1.3811315,1.0435686,0.0,0.0
0.89093727,1.4271328,0.0,0.0
0.2240621,1.2226503,0.0,0.0
0.54677993,2.190216,0.0,0.0
0.18135065,2.075915,0.0,0.0
0.890839,1.9676158,0.0,0.0
-1.1212226,2.4755669,0.0,0.0
1.438453,0.7860138,0.0,0.0
-0.540047,0.074611776,0.0,0.0
0.6667324,1.9565672,0.0,0.0
-0.49133244,2.1695209,0.0,0.0
-0.14084293,1.5798998,0.0,0.0
0.018231194,0.5733006,0.0,0.0
0.87690544,0.73221755,0.0,0.0
1.2246186,2.6496265,0.0,0.0
0.8706513,1.040704,0.0,0.0
0.4377202,1.019095,0.0,0.0
1.0305597,2.1071992,0.0,0.0
-0.0022973833,1.3675755,0.0,0.0
-0.34757596,0.34170517,0.0,0.0
0.8247004,0.39461207,0.0,0.0
0.52785075,3.2643397,0.0,0.0
0.3580198,0.2579299,0.0,0.0
0.88450146,1.4598857,0.0,0.0
-0.44870523,2.4059415,0.0,0.0
-0.9089388,0.7814687,0.0,0.0
-0.8197844,2.4730868,0.0,0.0
-0.37615162,1.471204,0.0,0.0
0.26992592,-0.013463317,0.0,0.0
0.35563895,3.495379,0.0,0.0
0.14347182,1.4839859,0.0,0.0
-0.04957229,2.0508687,0.0,0.0
0.10542243,0.36956853,0.0,0.0
1.1938041,0.9646506,0.0,0.0
-0.45010275,1.3430623,0.0,0.0
-0.38331547,1.6404958,0.0,0.0
0.28938636,0.7995284,0.0,0.0
-0.5440705,2.2585504,0.0,0.0
-1.0724012,2.5167046,0.0,0.0
0.3952812,0.47323453,0.0,0.0
-0.05603354,1.8493775,0.0,0.0
0.6325297,1.1173146,0.0,0.0
-0.54417294,1.4765282,0.0,0.0
-0.20338465,0.54665697,0.0,0.0
0.4918179,1.9832513,0.0,0.0
0.03778016,1.6681912,0.0,0.0
0.4404336,2.2168884,0.0,0.0
0.5369883,1.1072952,0.0,0.0
0.8589986,1.221419,0.0,0.0
0.24556172,2.164159,0.0,0.0
-0.40029275,1.9620885,0.0,0.0
-0.55307513,2.8032014,0.0,0.0
0.6244757,2.7595167,0.0,0.0
-0.09638517,0.84806025,0.0,0.0
-0.4186314,2.2175107,0.0,0.0
-0.08443315,1.3697814,0.0,0.0
-0.2286407,1.7753128,0.0,0.0
-0.30492753,0.9465548,0.0,0.0
-0.5001997,0.8804197,0.0,0.0
0.20884335,1.9219341,0.0,0.0
0.20279706,1.5634089,0.0,0.0
0.09927295,1.1809448,0.0,0.0
-0.43465656,1.5166612,0.0,0.0
0.13426712,3.0706463,0.0,0.0
-0.51686543,1.747851,0.0,0.0
1.5011647,1.4210752,0.0,0.0
0.37465313,0.53669053,0.0,0.0
-0.6456544,0.84328485,0.0,0.0
-1.2687927,1.6170135,0.0,0.0
0.95006573,-0.5805106,0.0,0.0
0.43839896,0.87781835,0.0,0.0
1.249262,1.325871,0.0,0.0
0.08017543,1.2317283,0.0,0.0
0.109181546,0.55835235,0.0,0.0
0.38129404,2.648857,0.0,0.0
-0.62875134,0.21785782,0.0,0.0
1.2019066,1.6652396,0.0,0.0
-1.0378454,1.8796653,0.0,0.0
-0.43716782,1.577662,0.0,0.0
1.81914,0.5891365,0.0,0.0
-0.009339597,1.5678362,0.0,0.0
-1.2682102,1.8415933,0.0,0.0
-0.40252087,1.9477967,0.0,0.0
-0.20360355,0.18546379,0.0,0.0
-0.3361153,1.573026,0.0,0.0
0.7685379,1.5406834,0.0,0.0
0.12929165,0.8903174,0.0,0.0
1.1984911,2.050068,0.0,0.0
-0.8873193,2.4083233,0.0,0.0
-0.5517224,1.5017906,0.0,0.0
-0.5984189,0.42004132,0.0,0.0
-0.44940606,2.4986086,0.0,0.0
-0.54317427,0.4353844,0.0,0.0
0.13696842,0.88055557,0.0,0.0
-0.34975964,2.6279166,0.0,0.0
0.09221919,1.5499065,0.0,0.0
0.14049248,2.7595305,0.0,0.0
0.18096516,0.18724023,0.0,0.0
0.4505929,0.86081505,0.0,0.0
0.34768093,1.6602129,0.0,0.0
0.28294325,1.9473842,0.0,0.0
0.53824216,2.5387528,0.0,0.0
-0.8267676,0.9376213,0.0,0.0
0.60220015,1.3315529,0.0,0.0
-0.83372176,1.7040999,0.0,0.0
-0.34100696,0.8913353,0.0,0.0
-0.3406,1.4609771,0.0,0.0
-0.14465635,1.2095854,0.0,0.0
-0.86759806,1.5621005,0.0,0.0
1.0650032,1.6181425,0.0,0.0
-0.42765486,0.66722506,0.0,0.0
1.4810413,1.4497303,0.0,0.0
0.27045947,2.6345916,0.0,0.0
0.07989753,2.0680463,0.0,0.0
-0.45220134,1.3854103,0.0,0.0
0.27533805,0.06520897,0.0,0.0
-0.009872979,1.2153412,0.0,0.0
0.27201867,2.154222,0.0,0.0
-0.4736952,0.3776603,0.0,0.0
-0.81805974,1.4228772,0.0,0.0
0.11980119,0.11768702,0.0,0.0
0.17764586,0.38783017,0.0,0.0
0.521694,0.42722744,0.0,0.0
0.6313168,2.404627,0.0,0.0
-0.37126192,1.1673651,0.0,0.0
0.109976605,2.7146454,0.0,0.0
-1.102879,0.99854124,0.0,0.0
0.09508415,1.8009353,0.0,0.0
-0.32411498,1.4447578,0.0,0.0
1.6776959,0.9698218,0.0,0.0
0.7329922,1.4810739,0.0,0.0
0.3057866,0.23438063,0.0,0.0
0.18174723,2.0673501,0.0,0.0
0.97244066,0.8135043,0.0,0.0
-0.38420093,0.81236523,0.0,0.0
0.8574756,1.2834562,0.0,0.0
-0.4355092,0.51306635,0.0,0.0
-0.87379956,1.1818951,0.0,0.0
1.1057407,0.57354957,0.0,0.0
-0.25634834,2.6156802,0.0,0.0
0.71823305,0.31606683,0.0,0.0
0.28195304,2.5466073,0.0,0.0
0.7549909,0.37559345,0.0,0.0
-0.40024796,1.1976616,0.0,0.0
-0.8360879,2.3527458,0.0,0.0
0.7054745,1.1737,0.0,0.0
-0.105997965,1.6913437,0.0,0.0
-0.13901077,0.66417557,0.0,0.0
-0.8733502,1.6723425,0.0,0.0
0.34927958,1.1367778,0.0,0.0
0.7737869,2.412646,0.0,0.0
0.08445088,0.15375525,0.0,0.0
-0.4154586,1.2605741,0.0,0.0
-0.659266,1.3297552,0.0,0.0
1.1432145,1.0723788,0.0,0.0
-0.5368727,0.16245458,0.0,0.0
1.2898456,2.6922045,0.0,0.0
-1.628251,1.727902,0.0,0.0
0.36178043,3.347473,0.0,0.0
1.2583808,0.9801591,0.0,0.0
-0.7529212,1.2201897,0.0,0.0
0.3327437,1.3418124,0.0,0.0
1.8457193,0.86218864,0.0,0.0
1.5519086,1.9624519,0.0,0.0
0.48036474,0.9494637,0.0,0.0
-0.21514168,0.9500016,0.0,0.0
1.6428095,1.1387545,0.0,0.0
-0.108357415,1.264699,0.0,0.0
0.14052661,0.83035684,0.0,0.0
-0.21939789,2.3835406,0.0,0.0
0.5472536,1.9757881,0.0,0.0
0.88960135,1.5920472,0.0,0.0
0.007110443,1.1833067,0.0,0.0
-0.49949473,1.3720922,0.0,0.0
0.14116986,0.63927734,0.0,0.0
0.33185887,1.0860695,0.0,0.0
1.0174179,2.4720833,0.0,0.0
-0.68948084,0.49216318,0.0,0.0
-0.12045296,1.3909296,0.0,0.0
0.8450775,1.2835608,0.0,0.0
-0.06070155,0.9927842,0.0,0.0
-0.994947,2.5506086,0.0,0.0
-0.8699701,2.3728662,0.0,0.0
-0.5853204,2.188468,0.0,0.0
-0.03491088,0.14564705,0.0,0.0
-0.079990916,2.001623,0.0,0.0
0.640746,2.0636764,0.0,0.0
-0.4890631,1.1074016,0.0,0.0
-0.7083012,1.8286375,0.0,0.0
0.04840311,2.814403,0.0,0.0
-0.890172,1.8391467,0.0,0.0
-0.035062734,0.7663448,0.0,0.0
0.6507536,0.23264544,0.0,0.0
0.013961784,-0.062303644,0.0,0.0
0.6591651,2.5192428,0.0,0.0
0.7088653,1.7244191,0.0,0.0
0.8981695,1.9476819,0.0,0.0
-0.40698805,1.7929293,0.0,0.0
0.8918639,1.7300664,0.0,0.0
0.77230734,0.014444822,0.0,0.0
0.012825254,1.4260514,0.0,0.0
-0.069171794,0.7199402,0.0,0.0
1.1762917,1.8440355,0.0,0.0
-0.74299425,1.827424,0.0,0.0
1.1756438,1.1175618,0.0,0.0
1.2168007,2.070281,0.0,0.0
-0.049200226,0.77949685,0.0,0.0
0.48793167,2.885167,0.0,0.0
0.14639491,3.1029944,0.0,0.0
1.0331606,1.5554174,0.0,0.0
-0.3197,1.7349035,0.0,0.0
-0.5734161,1.036221,0.0,0.0
0.48668703,0.43141073,0.0,0.0
-0.5178066,2.2722857,0.0,0.0
-0.44580662,2.0333414,0.0,0.0
-0.19873077,-0.03178838,0.0,0.0
1.2584317,2.6542354,0.0,0.0
0.5601034,2.0557811,0.0,0.0
1.1929421,1.0814303,0.0,0.0
0.1782882,1.374867,0.0,0.0
-0.81426466,2.89626,0.0,0.0
-0.43023774,2.3561597,0.0,0.0
0.06483357,0.5439105,0.0,0.0
1.6806383,2.0084338,1.0,1.0
0.30108985,2.5346937,0.0,0.0
0.93559813,1.3139343,0.0,0.0
0.99898666,1.3789163,0.0,0.0
0.14019923,0.82675046,0.0,0.0
0.2793315,1.405399,0.0,0.0
0.47702718,2.5622125,0.0,0.0
0.31931305,2.5867002,0.0,0.0
1.0830886,1.1119164,0.0,0.0
-0.4314136,-0.012056557,0.0,0.0
-0.40987858,2.2103775,0.0,0.0
0.5114981,2.926281,0.0,0.0
0.5245776,1.3136146,0.0,0.0
-0.2007663,1.4941312,0.0,0.0
-1.0634083,2.2665854,0.0,0.0
0.2470305,0.26585433,0.0,0.0
0.18244918,2.317029,0.0,0.0
0.8718814,2.0385535,0.0,0.0
-0.41700152,1.3227102,0.0,0.0
-0.23007824,1.8773239,0.0,0.0
0.74221885,2.89687,0.0,0.0
1.3183341,1.9180108,0.0,0.0
0.68470776,0.84301114,0.0,0.0
0.35408622,2.6613045,0.0,0.0
1.2491974,2.0603032,0.0,0.0
0.92323667,1.7975752,0.0,0.0
-0.4960754,1.6767653,0.0,0.0
-0.10722597,1.2170676,0.0,0.0
-0.067306235,2.749672,0.0,0.0
0.37506497,0.08047722,0.0,0.0
1.322042,0.4923329,0.0,0.0
0.6440738,1.3173956,0.0,0.0
0.6006455,2.4095118,0.0,0.0
-0.61977834,2.6154466,0.0,0.0
-0.7726553,1.378152,0.0,0.0
1.5302054,1.7563894,0.0,0.0
0.06929515,1.2371589,0.0,0.0
-0.403353,1.09905,0.0,0.0
-0.11433473,2.2382374,0.0,0.0
0.59476167,2.729182,0.0,0.0
1.4270934,1.825933,0.0,0.0
1.6202328,1.6597589,0.0,0.0
-0.7115439,1.2301259,0.0,0.0
0.5424823,1.7292973,0.0,0.0
1.27119,0.84559906,0.0,0.0
-0.019675277,0.482472,0.0,0.0
1.2736366,2.2800128,0.0,0.0
0.2282277,1.6951926,0.0,0.0
0.92642826,1.6249492,0.0,0.0
0.30775952,0.90204215,0.0,0.0
-0.86870474,2.1686563,0.0,0.0
-0.1993031,2.2211907,0.0,0.0
1.4479485,1.2462548,0.0,0.0
0.424889,2.6339307,0.0,0.0
0.0434178,1.0285093,0.0,0.0
-0.052403495,0.19468048,0.0,0.0
-0.17265192,-0.51496845,0.0,0.0
-0.37906808,1.9943572,0.0,0.0
1.0928967,0.45535815,0.0,0.0
-0.79019564,2.2615843,0.0,0.0
-0.24306792,2.3219113,0.0,0.0
0.38418046,0.2616437,0.0,0.0
-0.013646943,0.92694044,0.0,0.0
-0.1342545,0.8645132,0.0,0.0
1.3867687,0.6331901,0.0,0.0
0.59303707,0.7803985,0.0,0.0
1.4206768,1.6757233,0.0,0.0
1.9567815,1.5051855,0.0,0.0
1.3550984,1.4573807,0.0,0.0
-0.5137183,0.1898077,0.0,0.0
-0.12055497,0.41998032,0.0,0.0
0.72061634,0.2386043,0.0,0.0
-0.15629113,0.80093414,0.0,0.0
-0.20898698,2.2363398,0.0,0.0
0.40771988,2.9631495,0.0,0.0
-0.20473684,1.243786,0.0,0.0
0.7922458,1.5075988,0.0,0.0
1.0462878,2.4778993,1.0,0.0
-0.78120995,0.3834179,0.0,0.0
0.17472398,0.92811835,0.0,0.0
1.0391421,0.81891507,0.0,0.0
0.9908002,2.2065322,0.0,0.0
-1.0218809,2.8788378,0.0,0.0
-0.21131706,0.4276257,0.0,0.0
0.796202,1.5661328,0.0,0.0
0.9095551,1.601997,0.0,0.0
1.2356133,1.5586449,0.0,0.0
-0.4322868,1.3234371,0.0,0.0
-0.41342646,0.16086632,0.0,0.0
1.1597282,0.82563734,0.0,0.0
0.18380922,0.97043216,0.0,0.0
0.7320561,0.18908249,0.0,0.0
-0.12820837,2.2375557,0.0,0.0
0.5013911,0.09113022,0.0,0.0
0.5799618,2.3013399,0.0,0.0
-0.08740568,1.2041017,0.0,0.0
-0.005829825,0.008786097,0.0,0.0
-0.049984492,1.8570746,0.0,0.0
1.1494558,2.6401346,0.0,0.0
-0.069224365,0.51482344,0.0,0.0
-0.4692536,0.5685063,0.0,0.0
-0.7309541,1.5701292,0.0,0.0
1.5249212,0.4736256,0.0,0.0
0.16939752,1.9423127,0.0,0.0
-0.35964245,2.4454918,0.0,0.0
0.7252029,1.3973227,0.0,0.0
-0.37694287,1.8462932,0.0,0.0
0.8078817,0.27203488,0.0,0.0
1.1413709,1.1212797,0.0,0.0
-0.9021067,2.4683285,0.0,0.0
-0.18748115,2.6989946,0.0,0.0
1.1782918,0.6796148,0.0,0.0
0.24422078,1.2256213,0.0,0.0
0.28504264,0.12126526,0.0,0.0
0.26919207,0.5907042,0.0,0.0
-0.64768696,2.3532388,0.0,0.0
-0.06632924,0.5458389,0.0,0.0
-0.36811006,0.9074571,0.0,0.0
0.8343685,2.100502,0.0,0.0
1.497431,0.69989705,0.0,0.0
-0.51930684,2.093638,0.0,0.0
0.07155652,1.5351788,0.0,0.0
-0.19241868,1.1854705,0.0,0.0
0.8396602,0.14519535,0.0,0.0
0.3804337,1.0404485,0.0,0.0
-0.58995354,1.2237911,0.0,0.0
0.72728777,0.6840809,0.0,0.0
-0.3535321,1.1446387,0.0,0.0
0.4542235,2.830869,0.0,0.0
0.027815452,2.052788,0.0,0.0
1.5426202,1.2764683,0.0,0.0
-0.6882917,0.8738022,0.0,0.0
0.44308928,2.0390565,0.0,0.0
-0.49081025,1.6749135,0.0,0.0
1.3345301,0.32671562,0.0,0.0
-0.424932,2.1682403,0.0,0.0
0.27703106,0.6404567,0.0,0.0
-0.5391021,2.467807,0.0,0.0
-1.1345273,2.4963849,0.0,0.0
1.1195183,0.13351658,0.0,0.0
-0.6550709,0.814993,0.0,0.0
0.8097412,1.9047165,0.0,0.0
0.7160351,1.4285944,0.0,0.0
0.38290212,1.8026599,0.0,0.0
1.854444,1.2998785,0.0,0.0
0.45994565,1.8241546,0.0,0.0
-0.7483501,1.1780758,0.0,0.0
0.21570633,2.1057022,0.0,0.0
-0.9053463,1.0610356,0.0,0.0
1.7253184,0.40619257,0.0,0.0
0.8900994,0.6391935,0.0,0.0
-0.11086564,0.32037243,0.0,0.0
0.841898,1.7746501,0.0,0.0
1.0091178,2.1630666,0.0,0.0
-0.20732002,0.7893905,0.0,0.0
0.08103393,2.9925292,0.0,0.0
-0.22599168,1.6162502,0.0,0.0
0.28589705,2.1750815,0.0,0.0
0.19626157,1.595112,0.0,0.0
0.02467904,1.491557,0.0,0.0
-0.022597091,1.4496214,0.0,0.0
-0.94993865,1.9365577,0.0,0.0
0.2843449,2.6299229,0.0,0.0
-0.0830993,0.7825602,0.0,0.0
0.8500445,0.41248232,0.0,0.0
0.87321144,1.6868871,0.0,0.0
0.42794958,2.4819038,0.0,0.0
0.49597317,1.1742151,0.0,0.0
-0.29338908,2.8065164,0.0,0.0
1.23216,1.1668333,0.0,0.0
1.4858216,1.3656054,0.0,0.0
-0.010929016,1.8468292,0.0,0.0
-0.9558304,1.2309374,0.0,0.0
0.210323,1.9295776,0.0,0.0
-0.26087764,1.9087014,0.0,0.0
0.6428556,0.8267804,0.0,0.0
-0.28640786,2.291637,0.0,0.0
0.24030483,0.44534737,0.0,0.0
-0.8938988,1.8223581,0.0,0.0
0.16131659,1.500833,0.0,0.0
-0.19290362,2.1864645,0.0,0.0
0.6236135,0.8754399,0.0,0.0
1.0091114,1.8734666,0.0,0.0
0.20928672,1.3813608,0.0,0.0
-0.28576308,2.6171942,0.0,0.0
1.3079262,1.973549,0.0,0.0
1.6952467,1.0495218,0.0,0.0
0.3283026,0.69328064,0.0,0.0
-0.5599426,2.2120073,0.0,0.0
-0.18353152,0.33001933,0.0,0.0
0.5351078,2.5978484,0.0,0.0
1.4627488,0.6870633,0.0,0.0
0.17983207,1.5547484,0.0,0.0
1.0100697,1.2791692,0.0,0.0
0.31042194,1.1652975,0.0,0.0
0.5529712,1.2787443,0.0,0.0
-0.77059555,2.460563,0.0,0.0
0.116390094,1.3514161,0.0,0.0
1.5480002,0.33819458,0.0,0.0
0.45662677,1.0657179,0.0,0.0
0.39778417,1.4044168,0.0,0.0
0.5666334,0.52842134,0.0,0.0
0.5151234,2.9089894,0.0,0.0
-0.07017657,1.3655272,0.0,0.0
1.4988161,0.46871516,0.0,0.0
0.43521082,1.4683988,0.0,0.0
0.49372283,1.677695,0.0,0.0
-0.67501295,1.6942035,0.0,0.0
-0.118286796,0.31965154,0.0,0.0
0.14896362,2.2907913,0.0,0.0
-1.029757,1.6208534,0.0,0.0
-0.5289713,0.53134567,0.0,0.0
-0.031225905,1.7749922,0.0,0.0
0.13898306,2.8989058,0.0,0.0
0.27815658,2.1689227,0.0,0.0
-0.21608417,1.6942942,0.0,0.0
1.1175689,1.0438241,0.0,0.0
0.48549494,1.692802,0.0,0.0
-0.2454091,2.1397784,0.0,0.0
-5.201788,2.6990404,0.0,0.0
1.1041639,1.2117635,0.0,0.0
1.1211364,1.5932221,0.0,0.0
1.3669702,1.4474369,0.0,0.0
-0.29692483,1.5815096,0.0,0.0
0.013210643,2.5577826,0.0,0.0
0.19004118,2.8448522,0.0,0.0
-0.5788385,0.3666063,0.0,0.0
-0.36229292,0.34861344,0.0,0.0
-0.110426754,2.608116,0.0,0.0
-0.43312407,1.3741404,0.0,0.0
0.14208017,0.648351,0.0,0.0
0.8584199,2.7729862,0.0,0.0
-0.61798155,1.333732,0.0,0.0
-0.57802695,0.9316197,0.0,0.0
0.93874955,1.6932502,0.0,0.0
-0.8840069,-0.19012834,0.0,0.0
-0.4178762,0.17308967,0.0,0.0
0.89337534,0.8318652,0.0,0.0
-0.14982976,2.1847541,0.0,0.0
1.6706823,0.14877106,0.0,0.0
1.6086277,1.5254282,0.0,0.0
-1.0501952,1.6952059,1.0,1.0
1.361227,1.8379935,0.0,0.0
-0.29394096,0.5523184,0.0,0.0
0.5006872,0.7329409,0.0,0.0
-0.70614296,1.2043098,0.0,0.0
0.4793286,1.8473821,0.0,0.0
-0.23004867,1.540954,0.0,0.0
-0.45825684,1.2280842,0.0,0.0
0.6955689,0.6416923,0.0,0.0
1.1803164,0.9538432,0.0,0.0
-0.22674167,0.23963644,0.0,0.0
-0.20249225,1.2795895,0.0,0.0
0.15771106,0.80548865,0.0,0.0
1.0035043,1.1495034,0.0,0.0
0.034891155,0.8804966,0.0,0.0
-0.047050286,1.5299398,0.0,0.0
0.45488495,3.3794823,0.0,0.0
0.41325113,0.49777323,0.0,0.0
1.1885613,0.15511501,0.0,0.0
0.7867304,0.5114691,0.0,0.0
0.72578675,0.5220465,0.0,0.0
0.9217333,2.45592,0.0,0.0
-0.33075657,0.6864016,0.0,0.0
0.4447047,1.1120372,0.0,0.0
0.6473292,0.992108,0.0,0.0
-1.3076967,1.8732189,0.0,0.0
-0.33714172,2.3585677,0.0,0.0
0.8526898,1.3588177,0.0,0.0
-0.94674945,1.531408,0.0,0.0
1.62628,1.1162298,0.0,0.0
-0.570358,1.9204746,0.0,0.0
0.36956295,2.2752104,0.0,0.0
-0.23557843,2.0127635,0.0,0.0
0.53958225,0.5748796,0.0,0.0
1.2186697,1.3062723,0.0,0.0
-0.19340073,3.0474675,0.0,0.0
-0.37737745,0.5503754,0.0,0.0
0.6915252,1.8814627,0.0,0.0
0.27278966,2.7083197,0.0,0.0
-1.3921803,1.4197371,0.0,0.0
-0.5266979,2.5299995,0.0,0.0
-0.1797081,2.3235579,0.0,0.0
0.5714891,0.19907445,0.0,0.0
-1.0144358,0.6952035,0.0,0.0
-0.24246068,2.5654242,0.0,0.0
1.2602204,1.5268593,0.0,0.0
0.44241324,0.17411621,0.0,0.0
0.022794904,1.4988269,0.0,0.0
0.21643588,0.7480342,0.0,0.0
0.40886015,1.2613689,0.0,0.0
0.873403,1.8453767,0.0,0.0
1.0901488,1.4023631,0.0,0.0
0.91499406,1.6699785,0.0,0.0
-0.7291445,1.4059904,0.0,0.0
1.1368078,1.973338,0.0,0.0
0.9307522,0.6223835,0.0,0.0
0.1655608,0.30058742,0.0,0.0
-0.6273423,1.1791861,0.0,0.0
1.1279982,2.0137882,0.0,0.0
1.119005,0.6970209,0.0,0.0
-0.76375645,2.5111413,0.0,0.0
1.7779433,0.6567528,0.0,0.0
-0.27299216,1.6843898,0.0,0.0
0.19482473,1.9134136,0.0,0.0
0.3771088,0.63446015,0.0,0.0
0.2694948,1.3732839,0.0,0.0
-0.6540484,1.1051539,0.0,0.0
-0.7411789,2.0881572,0.0,0.0
-0.9501466,2.1229033,0.0,0.0
-0.67658615,0.7005578,0.0,0.0
-0.49951327,1.227856,0.0,0.0
0.62148213,1.129813,0.0,0.0
0.90089166,0.71786004,0.0,0.0
0.13561366,2.3309116,0.0,0.0
-0.9321127,2.4070678,0.0,0.0
1.1535721,1.8375983,0.0,0.0
-0.35043153,0.6314462,0.0,0.0
-0.7944567,0.03869157,0.0,0.0
0.09712592,2.339689,0.0,0.0
0.67053324,0.29973578,0.0,0.0
0.36937502,2.6576633,0.0,0.0
-0.113747984,3.3696604,1.0,1.0
-0.1947091,0.05825029,0.0,0.0
0.12669063,1.0117266,0.0,0.0
0.5566984,0.07496877,0.0,0.0
-0.5443385,2.8997567,0.0,0.0
-0.2911884,2.3047323,0.0,0.0
0.082212046,3.2857962,1.0,1.0
1.3597126,1.5912154,0.0,0.0
0.52275735,1.6775224,0.0,0.0
-0.6067182,1.6981149,0.0,0.0
-0.50172985,1.9558882,0.0,0.0
1.5897844,0.52495986,0.0,0.0
0.3731345,2.3230157,0.0,0.0
-0.70249283,1.1582557,0.0,0.0
1.3341721,1.5238556,0.0,0.0
0.60847366,1.8832506,0.0,0.0
-0.09514475,1.4307135,0.0,0.0
0.6357674,2.8721788,0.0,0.0
-0.03625505,2.9372978,0.0,0.0
1.3116219,2.2428997,0.0,0.0
0.11893563,1.1060095,0.0,0.0
-0.37958977,1.1245543,0.0,0.0
1.0863216,1.8254054,0.0,0.0
0.4409109,2.1612027,0.0,0.0
0.15935557,1.9192421,0.0,0.0
-0.4134182,1.2274694,0.0,0.0
0.037798885,2.1410294,0.0,0.0
1.2453133,1.3609623,0.0,0.0
1.1688778,0.9776458,0.0,0.0
1.2772617,2.368872,0.0,0.0
0.2363714,2.41021,0.0,0.0
0.06498716,2.440624,0.0,0.0
0.28653565,0.62055343,0.0,0.0
-0.2148014,1.7308564,0.0,0.0
-0.46359918,2.9383502,0.0,0.0
-1.1635518,2.1647646,0.0,0.0
0.42620546,0.47619414,0.0,0.0
-1.6299853,1.6490881,0.0,0.0
-0.4298825,2.070063,0.0,0.0
-0.77568144,1.0336126,0.0,0.0
-0.82698035,2.6198297,0.0,0.0
0.375233,1.2874817,0.0,0.0
-1.0899246,1.2145487,0.0,0.0
0.8806371,1.7240714,0.0,0.0
0.6963218,0.64473426,0.0,0.0
-0.15673703,1.7064503,0.0,0.0
1.4958547,0.84342325,0.0,0.0
1.128971,1.2140397,0.0,0.0
0.43863013,1.4676052,0.0,0.0
0.24200426,0.098301865,0.0,0.0
0.60165006,1.3908339,0.0,0.0
0.7485235,2.2037568,0.0,0.0
1.115126,1.488652,0.0,0.0
0.43035293,0.9508445,0.0,0.0
-0.34745097,1.4306923,0.0,0.0
0.9109401,0.4370942,0.0,0.0
-0.22921583,1.6597449,0.0,0.0
0.5771508,2.5029976,0.0,0.0
0.048226975,1.9531488,0.0,0.0
0.37775066,1.713663,0.0,0.0
0.3452955,1.2285773,0.0,0.0
1.5624877,1.6135762,0.0,0.0
-0.47891182,1.7177583,0.0,0.0
-0.5283049,1.0793455,0.0,0.0
-0.3735942,0.528651,0.0,0.0
1.2303247,1.588422,0.0,0.0
-0.69758946,0.25199258,0.0,0.0
-0.5891747,2.4533844,0.0,0.0
-0.6693085,2.3815997,0.0,0.0
0.62582856,1.5010124,0.0,0.0
0.66699713,2.2719712,0.0,0.0
-0.97849125,0.5734648,0.0,0.0
1.6100032,0.9573102,0.0,0.0
-0.46423984,1.3358439,0.0,0.0
1.7675679,1.3555319,0.0,0.0
-0.684055,1.2163143,0.0,0.0
1.9738587,0.9007501,0.0,0.0
-0.4898143,1.6103204,0.0,0.0
0.5172646,1.2827083,0.0,0.0
1.3561411,1.1398985,0.0,0.0
0.85952497,0.6250158,0.0,0.0
-0.34000722,2.1702034,0.0,0.0
-0.8424297,1.3063728,0.0,0.0
-0.11996343,1.2998765,0.0,0.0
1.1427646,2.5523582,0.0,0.0
0.83959436,0.18142527,0.0,0.0
0.4335689,3.123078,0.0,0.0
0.74456245,2.1987386,0.0,0.0
-0.2262884,1.5570585,0.0,0.0
-0.26895106,1.3125446,0.0,0.0
0.04575841,1.7008781,0.0,0.0
-0.27255422,1.1467223,0.0,0.0
0.5919908,1.501825,0.0,0.0
1.5715045,1.7159513,0.0,0.0
0.5730022,2.4036283,0.0,0.0
-0.3038681,1.1903404,0.0,0.0
0.39060402,1.3467419,0.0,0.0
0.43963847,1.006832,0.0,0.0
0.4150802,0.16973124,0.0,0.0
0.1817024,0.2686041,0.0,0.0
0.77132887,0.6467086,0.0,0.0
-0.037558794,1.3778144,0.0,0.0
0.16895784,1.6685293,0.0,0.0
0.76620364,1.6870184,0.0,0.0
0.15649673,0.66172415,0.0,0.0
-0.5074456,1.184996,0.0,0.0
0.9021146,1.1806583,0.0,0.0
0.18295345,1.0817728,0.0,0.0
1.1064278,2.148864,0.0,0.0
0.1963528,0.43628755,0.0,0.0
0.02184344,0.40836245,0.0,0.0
0.8974722,0.12441685,0.0,0.0
0.75674295,1.5527071,0.0,0.0
-1.7130947,1.2640799,0.0,0.0
-0.2385106,0.9639579,0.0,0.0
-0.49783954,0.4955071,0.0,0.0
1.7903252,0.630404,0.0,0.0
0.6192359,1.4204898,0.0,0.0
-0.11811471,0.6047015,0.0,0.0
-0.8013937,2.215704,0.0,0.0
-0.08283356,2.1549015,0.0,0.0
0.17599095,0.42797178,0.0,0.0
0.033879474,0.04104593,0.0,0.0
-0.24052873,0.5158971,0.0,0.0
1.3367939,1.6415026,0.0,0.0
1.2395799,1.1404169,0.0,0.0
0.26815715,0.5741909,0.0,0.0
0.516447,1.5288904,0.0,0.0
0.061994202,-0.16394252,0.0,0.0
0.29552484,1.809602,0.0,0.0
-0.47635436,0.7417851,0.0,0.0
0.62789416,1.8187743,0.0,0.0
-0.35893336,1.6290481,0.0,0.0
-0.07693148,0.5702103,0.0,0.0
-0.4901318,1.4457239,0.0,0.0
-0.5723132,1.7858618,0.0,0.0
-0.9892636,2.3216333,0.0,0.0
0.028987523,0.8245299,0.0,0.0
-0.13440327,1.7778854,0.0,0.0
0.7765111,0.88214105,0.0,0.0
0.17779997,1.449926,0.0,0.0
-0.49653664,2.0568507,0.0,0.0
-0.8481701,2.3424747,0.0,0.0
-0.9768278,-0.26368347,0.0,0.0
-0.78272456,1.8324034,0.0,0.0
-0.8482103,2.1849668,0.0,0.0
-0.20183182,-0.02039308,0.0,0.0
1.0905051,2.1168683,0.0,0.0
-0.011436077,2.513117,0.0,0.0
-0.8143617,0.7835705,0.0,0.0
0.8018572,1.8029363,0.0,0.0
-0.5595476,1.3209616,0.0,0.0
-0.83252174,1.8735116,0.0,0.0
0.6713803,1.5744426,0.0,0.0
-0.08754583,2.7551382,0.0,0.0
-0.28780377,2.2769048,0.0,0.0
-0.19655952,2.0282705,0.0,0.0
-1.6411959,1.2684224,0.0,0.0
0.94697344,0.89217633,0.0,0.0
0.47273126,3.2634776,0.0,0.0
-0.68546706,2.1705716,0.0,0.0
0.11896081,1.1047776,0.0,0.0
-0.18892999,1.3320683,0.0,0.0
-0.54654133,1.2870847,0.0,0.0
-0.3046677,0.13625212,0.0,0.0
0.7369259,1.5870537,0.0,0.0
0.99229026,1.6014262,0.0,0.0
0.47816756,2.0651042,0.0,0.0
1.0277005,1.204258,0.0,0.0
0.6420534,0.76192486,0.0,0.0
1.051169,2.698297,0.0,0.0
-0.021196194,2.5645251,0.0,0.0
1.0001216,1.1873972,0.0,0.0
-0.23269147,1.729326,0.0,0.0
0.6714468,0.5707701,0.0,0.0
-0.34555694,0.74326515,0.0,0.0
-0.14979526,0.09359867,0.0,0.0
1.199424,1.7985821,0.0,0.0
-0.3242042,1.1638368,0.0,0.0
0.38646662,1.1451354,0.0,0.0
0.50079304,1.5951167,0.0,0.0
-0.46771988,0.86344314,0.0,0.0
0.2359473,0.95397186,0.0,0.0
-0.43839407,1.511969,0.0,0.0
-0.3594153,2.7351902,0.0,0.0
1.2063156,1.8347601,0.0,0.0
-0.7758444,1.6192174,0.0,0.0
0.9437319,0.6578676,0.0,0.0
0.1646881,1.8152735,0.0,0.0
0.1513477,2.4447396,0.0,0.0
0.23127025,2.3124237,0.0,0.0
0.11433954,0.740704,0.0,0.0
1.4684938,1.77256,0.0,0.0
0.07404501,0.8862784,0.0,0.0
-0.1104766,1.993199,0.0,0.0
-0.38830543,2.4387424,0.0,0.0
0.45724055,2.1781485,0.0,0.0
0.3160457,0.47037226,0.0,0.0
-0.5146223,2.3266563,0.0,0.0
-0.1288447,2.4843323,0.0,0.0
-0.23322187,0.7282068,0.0,0.0
-0.6777336,0.4079195,0.0,0.0
1.4379774,1.4705868,0.0,0.0
-0.16137698,0.90441877,0.0,0.0
-0.19831075,2.0264988,0.0,0.0
-0.0066285036,1.9065889,0.0,0.0
-0.59670234,1.6880654,0.0,0.0
-0.040430605,0.06547817,0.0,0.0
1.1661477,1.1465325,0.0,0.0
0.32268137,1.8311225,0.0,0.0
0.0026471028,0.9271985,0.0,0.0
-1.1227701,1.558161,0.0,0.0
0.2482405,0.9964642,0.0,0.0
0.14091642,3.1410916,0.0,0.0
-0.3603778,0.4038957,0.0,0.0
0.11742397,0.0073700733,0.0,0.0
-0.670475,1.5620424,0.0,0.0
-0.8112009,2.3762546,0.0,0.0
0.75603276,0.06642182,0.0,0.0
0.94602674,1.7361878,0.0,0.0
0.7902515,1.4119759,0.0,0.0
0.6524406,2.135512,0.0,0.0
0.9475023,0.5433994,0.0,0.0
0.92432815,2.2952564,0.0,0.0
0.0857287,0.05187388,0.0,0.0
-0.28307495,2.1251228,0.0,0.0
-0.2073349,2.0869122,0.0,0.0
-0.50431097,1.816375,0.0,0.0
1.1494883,2.0206473,0.0,0.0
-0.2456131,1.7916322,0.0,0.0
0.58867395,1.7574334,0.0,0.0
0.36823052,1.4111011,0.0,0.0
-0.24362887,1.4259417,0.0,0.0
-2.0594587,0.81337875,0.0,0.0
0.61478585,1.7610766,0.0,0.0
0.7148505,0.66445243,0.0,0.0
0.015765782,1.0962673,0.0,0.0
-0.67283505,0.95045364,0.0,0.0
-0.44443396,2.697001,0.0,0.0
-0.014242664,0.044422515,0.0,0.0
1.1979321,1.966285,0.0,0.0
-0.6696725,0.76437426,0.0,0.0
0.16558662,0.6931235,0.0,0.0
0.32469457,0.6300282,0.0,0.0
0.2566733,1.1277888,0.0,0.0
-0.44818044,1.9757975,0.0,0.0
-0.13969058,2.8186636,0.0,0.0
-0.61975557,1.2797933,0.0,0.0
0.9547175,1.776742,0.0,0.0
0.93409705,2.2160692,0.0,0.0
-5.3950257,-1.7421736,0.0,0.0
-4.597366,-0.92070997,0.0,0.0
-4.698173,-0.9658879,0.0,0.0
-4.9569535,-0.65513563,0.0,0.0
-5.0514784,0.008277608,0.0,0.0
-4.3543878,-1.4414083,0.0,0.0
-4.7735496,-2.2578187,0.0,0.0
-5.506145,-0.36942738,0.0,0.0
-5.0678635,-1.478811,0.0,0.0
-5.029719,0.061782077,0.0,0.0
-4.813033,-1.6322372,0.0,0.0
-4.0857344,-0.06583469,0.0,0.0
-5.779251,0.18916269,0.0,0.0
-5.981573,-0.5873687,0.0,0.0
-5.371723,-0.41185486,0.0,0.0
-4.7964163,-2.5301368,0.0,0.0
-5.6955976,-1.804436,0.0,0.0
-5.3817058,-1.3696374,0.0,0.0
-4.9271708,-0.7363589,0.0,0.0
-3.8652654,-1.7424198,0.0,0.0
-4.935198,-0.7318624,0.0,0.0
-4.4770203,-1.5272682,0.0,0.0
-3.7985532,-1.2469845,0.0,0.0
-5.202981,-0.64195013,0.0,0.0
-4.926324,-1.76611,0.0,0.0
-4.7305093,-1.6531286,0.0,0.0
-5.621338,0.78249127,0.0,0.0
-5.3313665,0.90851295,0.0,0.0
-5.1393323,0.18499602,0.0,0.0
-5.1315727,-0.93427813,0.0,0.0
-5.714475,0.109769516,0.0,0.0
-6.0113034,0.23987636,0.0,0.0
-5.0463285,-1.9682771,0.0,0.0
-4.6288037,-0.5825805,0.0,0.0
-5.7857523,0.798636,0.0,0.0
-5.6302466,-0.6791276,0.0,0.0
-6.06759,-0.49385944,0.0,0.0
-6.31371,0.11837017,0.0,0.0
-5.1758256,-0.34073138,0.0,0.0
-4.151254,-0.7677788,0.0,0.0
-5.5681353,-2.819971,0.0,0.0
-4.5424395,-0.004128672,0.0,0.0
-4.7134733,-1.3894019,0.0,0.0
-4.8410015,0.5716465,0.0,0.0
-4.468468,-1.3791838,0.0,0.0
-4.8146048,-0.8139683,0.0,0.0
-4.456369,0.056829296,0.0,0.0
-5.1460214,0.04566286,0.0,0.0
-5.2820497,-1.3447773,0.0,0.0
-5.2670364,-0.7392997,0.0,0.0
-5.899413,-0.047175378,0.0,0.0
-4.6084666,-1.6235241,0.0,0.0
-5.638735,-2.3739114,0.0,0.0
-4.7728243,-0.7102095,0.0,0.0
-4.9047704,-1.8801751,0.0,0.0
-5.027322,-1.7778485,0.0,0.0
-4.6113067,-1.342326,0.0,0.0
-4.533502,0.34566978,0.0,0.0
-4.846897,-1.5771242,0.0,0.0
-4.9632316,-2.155093,0.0,0.0
-4.714981,0.60772103,0.0,0.0
-4.5686336,-2.1552048,0.0,0.0
-5.1793075,-1.3614892,0.0,0.0
-4.978564,-0.93997025,0.0,0.0
-5.3043003,-0.037167165,0.0,0.0
-5.5548034,-1.0379213,0.0,0.0
-5.1078734,1.2330133,0.0,0.0
-3.6849658,-1.508043,0.0,0.0
-4.9302382,-1.891333,0.0,0.0
-4.5902653,-1.3649522,0.0,0.0
-5.8616505,-1.830567,0.0,0.0
-4.742035,-0.42202276,0.0,0.0
-4.7191534,-0.010903887,0.0,0.0
-5.5200467,-1.6854663,0.0,0.0
-6.5664086,-0.17645463,0.0,0.0
-4.968273,0.33241335,0.0,0.0
-5.39321,-1.3537222,0.0,0.0
-4.8822103,-1.0602969,0.0,0.0
-4.5969596,-0.50086385,0.0,0.0
-4.1886883,-1.2547988,0.0,0.0
-5.121626,-0.8241978,0.0,0.0
-5.6290727,-0.7350744,0.0,0.0
-5.216483,0.4568254,0.0,0.0
-4.616699,-0.18291236,0.0,0.0
-5.2699666,-1.3399174,0.0,0.0
-4.7658563,-1.3037996,0.0,0.0
-5.0143023,-0.8433265,0.0,0.0
-5.0508013,-0.39367896,0.0,0.0
-4.918234,0.31262583,0.0,0.0
-5.331793,-1.602208,0.0,0.0
-4.7796245,-0.64867586,0.0,0.0
-4.1928134,-1.8227862,0.0,0.0
-3.564828,-1.9230869,0.0,0.0
-5.009333,-2.2358305,0.0,0.0
-4.6659193,-0.8388338,0.0,0.0
-5.05113,0.5994415,0.0,0.0
-4.671024,-1.7253475,0.0,0.0
-4.5978303,-0.7114881,0.0,0.0
-4.8040166,-0.85374135,0.0,0.0
-4.3725333,-0.22048824,0.0,0.0
-5.7962065,-1.4505948,0.0,0.0
-5.448229,-0.20546408,0.0,0.0
-5.4207344,-0.05117275,0.0,0.0
-5.7742963,0.2067517,0.0,0.0
-3.305095,-1.8854314,0.0,1.0
-5.118476,-1.7322824,0.0,0.0
-5.071492,-0.15174414,0.0,0.0
-6.193847,0.36721918,0.0,0.0
-4.6980586,-1.7861824,0.0,0.0
-5.475469,-1.5284864,0.0,0.0
-4.276289,-1.649473,0.0,0.0
-5.2704225,-1.6590309,0.0,0.0
-4.1510677,-0.9167216,0.0,0.0
-5.527218,-2.2887607,0.0,0.0
-5.003985,0.09004882,0.0,0.0
-4.7487354,-0.20281424,0.0,0.0
-3.9565442,-0.44729614,0.0,0.0
-4.8382254,-0.69690424,0.0,0.0
-4.5529084,0.26793417,0.0,0.0
-4.8489165,-1.6218826,0.0,0.0
-4.5654073,-1.4988496,0.0,0.0
-5.0473366,-2.2606645,0.0,0.0
-6.055508,0.8771324,0.0,0.0
-5.2043624,-0.21840517,0.0,0.0
-5.9106746,-1.2699429,0.0,0.0
-4.845484,-0.27544156,0.0,0.0
-5.0752463,-0.69920814,0.0,0.0
-6.1602573,-2.258386,0.0,0.0
-5.285452,0.6361421,0.0,0.0
-4.1621766,-0.7086147,0.0,0.0
-5.218762,-0.9970489,0.0,0.0
-6.0041084,-2.262723,0.0,0.0
-5.2778053,-0.064236924,0.0,0.0
-5.4195385,0.367766,0.0,0.0
-5.1875906,-0.7682302,0.0,0.0
-4.463613,-1.2932835,0.0,0.0
-4.710249,-1.0017831,0.0,0.0
-6.54244,0.17759407,0.0,0.0
-6.1906614,-0.584056,0.0,0.0
-4.9210463,-1.7517835,0.0,0.0
-4.382336,-0.6376059,0.0,0.0
-4.962252,-0.9418891,0.0,0.0
-5.6170735,-1.2206025,0.0,0.0
-4.792536,-0.93768966,0.0,0.0
-5.4080987,-1.2139156,0.0,0.0
-5.701115,-0.4256911,0.0,0.0
-5.3252187,0.15534773,0.0,0.0
-5.3300905,-1.5520731,0.0,0.0
-4.724696,-1.1761119,0.0,0.0
-5.465373,-0.11496369,0.0,0.0
-6.7126417,-1.4868635,0.0,0.0
-6.2117996,-1.0418596,0.0,0.0
-4.782382,0.72575057,0.0,0.0
-5.0982075,-0.31763506,0.0,0.0
-4.525664,0.6340595,0.0,0.0
-5.1231775,-2.3157408,0.0,0.0
-5.308913,-0.14657393,0.0,0.0
-5.4597473,-1.4432782,0.0,0.0
-5.8794885,0.45242673,0.0,0.0
-5.5292754,-2.0219448,0.0,0.0
-4.58031,0.28197286,0.0,0.0
-4.9255004,-0.34248823,0.0,0.0
-5.460408,-1.3698038,0.0,0.0
-5.3670855,-0.9468889,0.0,0.0
-5.8844595,-0.086623386,0.0,0.0
-3.994163,-2.1497617,0.0,0.0
-4.7064643,-0.67486155,0.0,0.0
-5.3334064,-1.8592447,0.0,0.0
-4.4606457,-0.4168449,0.0,0.0
-4.1624236,-1.3424343,0.0,0.0
-4.8806925,-0.6563198,0.0,0.0
-4.406658,-0.16328542,0.0,0.0
-5.240727,-1.1348966,0.0,0.0
-5.504556,-0.5230039,0.0,0.0
-5.5211225,-0.6682518,0.0,0.0
-4.9602585,-0.73523974,0.0,0.0
-5.0266104,-0.36423764,0.0,0.0
-5.5207653,-1.3906722,0.0,0.0
-6.149605,-1.072379,0.0,0.0
-4.396327,-1.1169173,0.0,0.0
-5.1607533,-1.7101766,0.0,0.0
-3.8304098,-1.4597706,0.0,0.0
-5.83041,-1.6535593,0.0,0.0
-5.4265614,-1.855927,0.0,0.0
-5.966041,-1.1353432,0.0,0.0
-5.845042,-1.2893593,0.0,0.0
-4.786763,-1.0745255,0.0,0.0
-3.883434,-1.0217797,0.0,0.0
-5.6373014,-2.4830136,0.0,0.0
-6.494365,-0.79314035,0.0,0.0
-4.7007046,-1.2960488,0.0,0.0
-3.8431664,-0.97032726,0.0,0.0
-5.2800846,-1.2198987,0.0,0.0
-4.2306976,0.08549838,0.0,0.0
-4.784728,-0.9798868,0.0,0.0
-4.761187,-0.3237537,0.0,0.0
-5.6407676,-1.1597656,0.0,0.0
-4.8062854,0.607221,0.0,0.0
-5.0184264,-0.9041815,0.0,0.0
-3.9628148,-1.6669528,0.0,0.0
-4.804824,-1.4073147,0.0,0.0
-5.29866,-1.2024761,0.0,0.0
-4.71776,0.16062209,0.0,0.0
-4.6531076,-1.6433712,0.0,0.0
-5.9821596,-0.77067024,0.0,0.0
-5.0214643,-0.783069,0.0,0.0
-4.9258194,0.94815314,0.0,0.0
-4.5558257,-1.6519104,0.0,0.0
-5.821546,0.4421264,0.0,0.0
-4.864325,-1.6596931,0.0,0.0
-4.6735454,-0.46280736,0.0,0.0
-5.0435762,-0.90595865,0.0,0.0
-5.301097,-0.82144505,0.0,0.0
-5.2029243,-0.3447553,0.0,0.0
-4.0927696,-1.724448,0.0,0.0
-5.7535877,-0.69881946,0.0,0.0
-4.478708,-2.1232255,0.0,0.0
-4.8942227,-0.94813,0.0,0.0
-6.216158,-0.94075453,0.0,0.0
-4.6654887,-0.1967854,0.0,0.0
-5.044035,-1.7484307,0.0,0.0
-4.541017,0.6398856,0.0,0.0
-4.984425,0.9420663,0.0,0.0
-4.204558,-0.42328873,0.0,0.0
-4.949554,0.025024574,0.0,0.0
-5.2909045,-0.6304717,0.0,0.0
-4.0937314,-2.386401,0.0,0.0
-5.2431817,-0.60918754,0.0,0.0
-5.454974,0.24327877,0.0,0.0
-3.6221957,-0.71904033,0.0,0.0
-6.1160035,0.67878336,0.0,0.0
-4.3469696,-1.8860774,0.0,0.0
-4.427102,-1.1138028,0.0,0.0
-4.119841,0.63842404,0.0,0.0
-5.066717,-0.06976917,0.0,0.0
-6.5027494,-0.53755873,0.0,0.0
-5.9809823,-0.29528788,0.0,0.0
-4.552252,-1.1990788,0.0,0.0
-4.282128,0.20680557,0.0,0.0
-4.4135637,-1.0839062,0.0,0.0
-4.6916995,-0.23786649,0.0,0.0
-5.8227525,-1.4096082,0.0,0.0
-4.488628,-0.08600077,0.0,0.0
-4.217138,-0.3169206,1.0,1.0
-4.5219483,-2.0800562,0.0,0.0
-4.9910855,-0.90552765,0.0,0.0
-4.102742,-0.8311904,0.0,0.0
-5.050787,-0.6460427,0.0,0.0
-4.9732304,-1.1286824,0.0,0.0
-4.633416,-1.275203,0.0,0.0
-5.1662903,0.089966044,0.0,0.0
-4.7277575,-2.2254944,0.0,0.0
-4.9832177,-0.18047015,0.0,0.0
-4.4613748,-1.2847687,0.0,0.0
-4.8223753,-2.2855635,0.0,0.0
-4.57303,-0.43041536,0.0,0.0
-4.5129447,-0.91715837,0.0,0.0
-5.081892,-1.3004558,0.0,0.0
-4.728863,-1.9699547,0.0,0.0
-4.938371,-0.32065743,0.0,0.0
-4.5979857,-0.4520446,0.0,0.0
-5.857061,0.37692377,0.0,0.0
-5.295,-1.8448788,0.0,0.0
-4.238036,-1.7876469,0.0,0.0
-5.021363,-0.68407,0.0,0.0
-5.303393,-1.0776415,0.0,0.0
-5.1013827,0.38404724,0.0,0.0
-4.613829,-0.99928665,0.0,0.0
-5.216595,0.38086268,0.0,0.0
-5.696942,-0.7909879,0.0,0.0
-4.8234334,0.25391424,0.0,0.0
-6.1694303,-1.0877366,0.0,0.0
-4.4886155,-1.9393272,0.0,0.0
-4.3853536,-1.6535114,0.0,0.0
-5.4806557,-1.2446749,0.0,0.0
-6.559467,-0.38772407,0.0,0.0
-4.5556703,-1.520993,0.0,0.0
-5.165624,0.09299864,0.0,0.0
-5.626339,-1.714856,0.0,0.0
-5.347766,0.15874667,0.0,0.0
-5.39977,-2.4137022,0.0,0.0
-5.674697,-1.0979079,0.0,0.0
-5.0547295,-0.7182398,0.0,0.0
-5.411132,-0.1814006,0.0,0.0
-4.7445993,-0.2019781,0.0,0.0
-5.892896,0.39446646,0.0,0.0
-4.50928,-1.1255763,0.0,0.0
-4.3862405,-1.7036979,0.0,0.0
-4.2466288,-0.8661347,0.0,0.0
-5.3323483,0.34381622,0.0,0.0
-5.8296885,-0.96310526,0.0,0.0
-5.2120757,-0.6033346,0.0,0.0
-6.106433,-1.5804905,0.0,0.0
-6.1703362,-0.7019907,0.0,0.0
-4.966456,-0.5125141,0.0,0.0
-5.32742,-0.18268521,0.0,0.0
-5.9967523,-2.0219982,0.0,0.0
-5.4622183,-1.3276966,0.0,0.0
-4.702271,-0.7757307,0.0,0.0
-5.1886015,-2.632023,0.0,0.0
-5.903989,-0.89312416,0.0,0.0
-4.914988,-0.83137494,0.0,0.0
-4.3415346,-1.1815819,0.0,0.0
-4.954636,-1.1236567,0.0,0.0
-4.305233,-1.2421436,0.0,0.0
-5.2897043,0.096387506,0.0,0.0
-5.0002623,-1.3476322,0.0,0.0
-5.0670156,-1.5221369,0.0,0.0
-4.9430184,-0.23718412,0.0,0.0
-4.3297405,-1.5379548,0.0,0.0
-5.283521,-1.7673126,0.0,0.0
-4.675453,-0.7278171,0.0,0.0
-4.7266493,-1.7701931,0.0,0.0
-5.6555514,-1.5092192,0.0,0.0
-6.1892257,-1.9683291,0.0,0.0
-5.357187,0.26855046,0.0,0.0
-5.171582,0.49971497,0.0,0.0
-4.848992,-1.4830496,0.0,0.0
-5.7446055,0.052742317,0.0,0.0
-4.7410784,-1.5443121,0.0,0.0
-4.5601683,-2.0148592,0.0,0.0
-6.5011215,-1.1354777,0.0,0.0
-5.995457,-1.4101744,0.0,0.0
-4.8097615,-1.5967193,0.0,0.0
-6.231399,-0.65737957,0.0,0.0
-6.2214203,-1.8263335,0.0,0.0
-5.5106363,0.0031697731,0.0,0.0
-6.4399133,-0.6478457,0.0,0.0
-4.71317,-1.3736717,0.0,0.0
-4.312722,-2.3869274,0.0,0.0
-5.0036626,-0.3265011,0.0,0.0
-4.837336,-0.22404294,0.0,0.0
-4.4543495,-0.59465516,0.0,0.0
-4.79695,-1.5670304,0.0,0.0
-4.3670654,-0.9326558,0.0,0.0
-6.2583137,-1.4364994,0.0,0.0
-5.748822,-0.5571898,0.0,0.0
-5.2172456,0.5883411,0.0,0.0
-5.0252953,-1.630351,0.0,0.0
-4.0638256,-1.2898635,0.0,0.0
-4.528558,-0.3411756,0.0,0.0
-5.3603487,-0.43334237,0.0,0.0
-5.147221,0.29248032,0.0,0.0
-4.390397,-0.05238099,0.0,0.0
-4.014828,-1.7090845,0.0,0.0
-5.292785,-0.3088834,0.0,0.0
-4.7196193,-1.1417053,0.0,0.0
-4.7495093,-1.7053437,0.0,0.0
-4.404005,-0.4365548,0.0,0.0
-4.487087,-1.9428918,0.0,0.0
-5.426497,0.12457438,0.0,0.0
-5.3101525,0.43323797,0.0,0.0
-5.393209,-0.018919047,0.0,0.0
-4.670806,-2.2009552,0.0,0.0
-5.7397413,-1.3870528,0.0,0.0
-4.3970284,-1.2421709,0.0,0.0
-5.0863976,-1.1470066,0.0,0.0
-6.3154774,0.6079857,0.0,0.0
-5.081257,-1.822582,0.0,0.0
-5.743891,-0.015460477,0.0,0.0
-4.2393374,-2.4060996,0.0,0.0
-5.8423815,-0.9173813,0.0,0.0
-4.9988832,-1.1122314,0.0,0.0
-5.8859234,-0.8161304,0.0,0.0
-4.445781,-0.9917011,0.0,0.0
-5.010885,-1.5569791,0.0,0.0
-4.05452,-0.8658789,0.0,0.0
-4.948526,-0.12633075,0.0,0.0
-4.0454164,-0.2925844,0.0,0.0
-5.26511,0.5528575,0.0,0.0
-4.2552586,-1.6318817,0.0,0.0
-4.333527,-0.115438364,0.0,0.0
-5.0592427,-1.3620805,0.0,0.0
-4.3748584,-1.610802,0.0,0.0
-4.7128325,-1.2576118,0.0,0.0
-5.1113167,-0.9317708,0.0,0.0
-5.39725,0.38426504,0.0,0.0
-3.572925,-1.875054,0.0,0.0
-5.6033487,-0.107447065,0.0,0.0
-5.68026,-0.82037765,0.0,0.0
-5.032337,-1.5779049,0.0,0.0
-5.8672347,-0.503618,0.0,0.0
-4.1419654,-1.4314221,0.0,0.0
-4.9571977,-0.6915812,0.0,0.0
-4.448845,-0.02039408,0.0,0.0
-4.817798,-0.11148239,0.0,0.0
-6.270842,-0.78134894,0.0,0.0
-4.9285264,-0.31182197,0.0,0.0
-4.5378475,-0.5904826,0.0,0.0
-5.4165225,-2.320867,0.0,0.0
-6.0327177,-0.19520025,0.0,0.0
-5.9318223,0.5949986,0.0,0.0
-4.819974,-0.8814963,0.0,0.0
-5.164805,-0.97976625,0.0,0.0
-4.5040765,-0.79982406,0.0,0.0
-4.818827,-1.8465436,0.0,0.0
-4.7914195,-2.0300918,0.0,0.0
-5.036949,-0.43166262,0.0,0.0
-3.9766827,-0.06618258,0.0,0.0
-4.5499396,-1.3364935,0.0,0.0
-4.781658,-0.3018234,0.0,0.0
-5.6727476,-1.801529,0.0,0.0
-5.3901954,-1.4963527,0.0,0.0
-4.583578,-1.2770151,0.0,0.0
-4.664296,0.5563585,0.0,0.0
-4.4062643,-0.8112457,0.0,0.0
-5.557286,0.530135,0.0,0.0
-4.8193116,-1.6302003,0.0,0.0
-5.1331477,-1.0718894,0.0,0.0
-4.731998,0.8242909,0.0,0.0
-5.0751576,0.15636465,0.0,0.0
-4.947816,0.41841543,0.0,0.0
-5.4369397,-1.3194406,0.0,0.0
-4.5734315,-0.33144683,0.0,0.0
-4.658621,-0.7779903,0.0,0.0
-5.691559,-0.25465906,0.0,0.0
-4.5777535,-1.6142876,0.0,0.0
-6.4310946,-1.3700124,0.0,0.0
-5.357913,-1.4821694,0.0,0.0
-4.7396827,-0.7666787,0.0,0.0
-6.2001276,-1.1039773,0.0,0.0
-5.0486903,-1.5628966,0.0,0.0
-4.994567,-1.0309217,0.0,0.0
-4.912733,0.6275784,1.0,1.0
-4.3654666,-1.8095169,0.0,0.0
-4.677471,-1.9810004,0.0,0.0
-5.689586,-1.6537967,0.0,0.0
-4.4203806,-2.3385267,0.0,0.0
-5.3006973,-0.5163832,0.0,0.0
-5.616465,-1.5750967,0.0,0.0
-5.2021594,-1.1878179,0.0,0.0
-4.573921,-1.9130087,0.0,0.0
-5.2848334,0.723764,0.0,0.0
-4.7729793,-1.8263438,0.0,0.0
-4.4279337,-0.6129166,0.0,0.0
-5.2924247,-1.5898665,0.0,0.0
-4.6903315,-1.5509652,0.0,0.0
-5.2247252,0.76598924,0.0,0.0
-4.318353,-1.8908497,0.0,0.0
-5.4103103,0.413631,0.0,0.0
-4.4749966,-1.9274971,0.0,0.0
-5.0175347,-2.2989445,0.0,0.0
-4.117043,-0.54517573,0.0,0.0
-5.1250052,-0.85205865,0.0,0.0
-4.7569065,-0.19023597,0.0,0.0
-5.733055,-0.558808,0.0,0.0
-4.6516943,-1.0783361,0.0,0.0
-4.713858,-1.0948164,0.0,0.0
-5.6843467,-1.6268667,0.0,0.0
-6.088226,-0.747338,0.0,0.0
-4.2788754,-1.8345971,0.0,0.0
-4.782414,-1.3155869,0.0,0.0
-5.796745,0.19947207,0.0,0.0
-5.4386344,-0.5036928,0.0,0.0
-5.4827323,-0.15953805,0.0,0.0
-5.053273,-0.2445882,0.0,0.0
-4.1361294,-0.8845308,0.0,0.0
-5.521365,-0.96229887,0.0,0.0
-3.8855317,-0.79651916,0.0,0.0
-5.82721,0.64661664,0.0,0.0
-5.1661096,-1.7006752,0.0,0.0
-5.4233003,-1.4141291,0.0,0.0
-5.3945723,0.5477414,0.0,0.0
-5.8176312,-1.1215186,0.0,0.0
-4.575992,-1.2227556,0.0,0.0
-4.96221,-0.15172717,0.0,0.0
-5.918495,-0.19095884,0.0,0.0
-4.9859867,-1.4305563,0.0,0.0
-5.3085365,-1.9332353,0.0,0.0
-5.3693266,-0.7466776,0.0,0.0
-4.753262,-1.0948097,0.0,0.0
-5.951439,-1.7527255,0.0,0.0
-5.8245883,-0.15444209,0.0,0.0
-5.0933614,-0.46305573,0.0,0.0
-4.5318775,-0.7676532,0.0,0.0
-4.9998646,-0.41855884,0.0,0.0
-5.155951,0.5572873,0.0,0.0
-5.5401955,-0.66215986,0.0,0.0
-5.6206193,0.25296178,0.0,0.0
-5.199186,0.28754714,0.0,0.0
-5.1336536,-2.1136892,0.0,0.0
-4.611753,-0.0395852,0.0,0.0
-5.586451,-1.9442077,0.0,0.0
-5.1578636,-0.8954412,0.0,0.0
-4.736646,-1.1591084,0.0,0.0
-5.9754686,0.10439518,0.0,0.0
-4.827644,-0.94773537,0.0,0.0
-5.37923,-0.50370556,0.0,0.0
-4.9729433,-0.587186,0.0,0.0
-4.7155113,-0.6724994,0.0,0.0
-5.232806,-0.08544223,0.0,0.0
-4.347462,-2.3340232,0.0,0.0
-5.617299,-1.6386664,0.0,0.0
-5.1102376,-0.23839986,0.0,0.0
-4.948442,-0.8966572,0.0,0.0
-4.847923,-0.36651254,0.0,0.0
-5.03303,-1.4507942,0.0,0.0
-4.392243,-0.25107837,0.0,0.0
-4.5271482,-0.66445,0.0,0.0
-5.577812,-1.7246664,0.0,0.0
-4.6327324,-0.8367238,0.0,0.0
-4.924697,-1.7868586,0.0,0.0
-5.4455614,-0.085572995,0.0,0.0
-6.055459,0.486003,0.0,0.0
-4.513771,-0.4239445,0.0,0.0
-5.8020597,-0.33479878,0.0,0.0
-5.889491,-0.33164465,0.0,0.0
-5.834939,-0.4016434,0.0,0.0
-4.937153,-0.77845544,0.0,0.0
-4.9486775,-0.87252635,0.0,0.0
-4.298624,-1.2953385,0.0,0.0
-4.974469,-1.333107,0.0,0.0
-5.5616903,-1.6329215,0.0,0.0
-4.5904846,-0.70664,0.0,0.0
-4.257911,-1.563463,0.0,0.0
-4.5150642,-1.7304403,0.0,0.0
-5.6245265,-1.2240239,0.0,0.0
-5.287562,-1.325907,0.0,0.0
-4.5849414,-2.230148,0.0,0.0
-4.880289,-1.1918782,0.0,0.0
-5.6283154,-0.81273746,0.0,0.0
-4.945664,0.4310003,0.0,0.0
-4.7623887,-1.2650096,0.0,0.0
-4.716946,0.5903325,0.0,0.0
-5.3645067,-1.2591482,0.0,0.0
-4.910534,-1.3343053,0.0,0.0
-4.833185,-2.2066576,0.0,0.0
-3.859925,-2.5992534,0.0,0.0
-5.8550243,-0.09913041,0.0,0.0
-4.7561803,-2.0654933,0.0,0.0
-4.651574,-1.5487063,0.0,0.0
-5.1266184,-0.5940314,0.0,0.0
-6.2598906,-1.4578677,0.0,0.0
-5.4213314,0.043338403,0.0,0.0
-5.2036724,-0.12355889,0.0,0.0
-5.0556383,-0.051998295,0.0,0.0
-6.311907,-1.2320606,0.0,0.0
-5.8681464,-0.75949186,0.0,0.0
-5.109984,-0.43114892,0.0,0.0
-4.8716516,0.9530139,0.0,0.0
-6.0917025,-0.19878772,0.0,0.0
-6.225274,-2.1344228,0.0,0.0
-5.7160387,-0.68421125,0.0,0.0
-4.9109197,-0.38826185,0.0,0.0
-4.584597,-0.56376845,0.0,0.0
-5.281081,-1.4536994,0.0,0.0
-5.1307254,-0.9124345,0.0,0.0
-4.6168995,-2.0902507,0.0,0.0
-4.9645796,-2.2163682,0.0,0.0
-5.342516,-0.31356767,0.0,0.0
-4.9399285,-0.054390803,0.0,0.0
-5.8179765,-0.1919798,0.0,0.0
-5.198638,-1.1226549,0.0,0.0
-5.0221167,-0.7063491,0.0,0.0
-4.2686505,-0.7754161,0.0,0.0
-5.312329,-0.62893045,0.0,0.0
-4.7273583,-1.0721815,0.0,0.0
-5.1992803,-1.0579603,0.0,0.0
-5.3527403,-0.79817176,0.0,0.0
-5.0696044,-1.5228871,0.0,0.0
-5.3118124,0.21468042,0.0,0.0
-4.379123,0.48343748,1.0,0.0
-3.9480085,-1.2553756,0.0,0.0
-4.7086773,-2.1890829,0.0,0.0
-5.122426,-1.7852539,0.0,0.0
-4.8163776,0.28372765,0.0,0.0
-5.18741,0.061182637,0.0,0.0
-4.7675667,-1.5756447,0.0,0.0
-4.740113,-1.2888818,0.0,0.0
-4.6937976,-0.7186041,0.0,0.0
-5.437239,-0.38474604,0.0,0.0
-6.4973226,-0.7777336,0.0,0.0
-4.9858236,-1.8783386,0.0,0.0
-4.56759,-0.12141621,0.0,0.0
-4.1777015,-1.73958,0.0,0.0
-5.1295805,-0.8446506,0.0,0.0
-4.25852,-1.2411449,0.0,0.0
-5.0227456,-0.8687772,0.0,0.0
-4.902711,-1.0495478,0.0,0.0
-4.38905,-2.953996,0.0,0.0
-4.983535,-0.9196388,0.0,0.0
-5.692132,0.23967585,0.0,0.0
-5.0198703,0.41613063,0.0,0.0
-4.536817,0.10773468,0.0,0.0
-4.737646,-0.7956126,0.0,0.0
-5.267076,-2.026773,0.0,0.0
-4.8035226,0.5186843,0.0,0.0
-4.8084335,-2.6507466,0.0,0.0
-5.722915,-1.2261695,0.0,0.0
-4.880678,-1.0213059,0.0,0.0
-6.0321136,-1.0821556,0.0,0.0
-4.8618503,-0.083193965,0.0,0.0
-5.6318593,-1.4129509,0.0,0.0
-5.2540207,-0.41742122,0.0,0.0
-4.490929,-2.0529282,0.0,0.0
-5.303735,0.2037689,0.0,0.0
-5.1249375,-2.0787961,0.0,0.0
-5.475707,-0.28637546,0.0,0.0
-5.605761,-1.8876377,0.0,0.0
-5.0325556,0.16094643,0.0,0.0
-4.3947725,0.22223353,0.0,0.0
-5.238325,0.20586012,0.0,0.0
-4.889747,-1.7025025,0.0,0.0
-6.110587,0.83478785,0.0,0.0
-5.983125,-0.37547323,0.0,0.0
-6.1412516,-1.3753071,0.0,0.0
-4.899302,-0.21439885,0.0,0.0
-4.950833,-1.3533716,0.0,0.0
-4.903815,-1.6087388,0.0,0.0
-4.475432,-1.8803167,0.0,0.0
-5.1623387,-0.868521,0.0,0.0
-5.900816,-1.5040799,0.0,0.0
-5.46817,-2.0646856,0.0,0.0
-5.4793477,-1.0806806,0.0,0.0
-5.516053,-0.18840864,0.0,0.0
-5.288229,-1.2629225,0.0,0.0
-5.283772,-0.9177696,0.0,0.0
-4.181779,-1.9653989,0.0,0.0
-5.769645,1.0777866,0.0,0.0
-5.489595,-0.33176246,0.0,0.0
-4.8226595,-0.7595731,0.0,0.0
-4.138101,-1.5416546,0.0,0.0
-5.727809,-0.26110855,0.0,0.0
-5.8279066,-0.3872811,0.0,0.0
-5.023672,-0.8994418,0.0,0.0
-5.015245,-2.0751047,0.0,0.0
-6.0180035,-0.78078675,0.0,0.0
-4.2751265,-0.29709175,0.0,0.0
-5.693061,-1.9470607,0.0,0.0
-4.5284348,0.010222169,0.0,0.0
-5.6303988,-1.9033248,0.0,0.0
-5.419625,-1.7587003,0.0,0.0
-5.856044,-0.8946459,0.0,0.0
-6.2307796,-0.6658688,0.0,0.0
-5.109522,1.11098,0.0,0.0
-4.5988226,-1.5814111,0.0,0.0
-3.7063408,-1.6215597,0.0,0.0
-5.2807894,-1.4992266,0.0,0.0
-5.1442857,-0.36937383,0.0,0.0
-5.4709134,-0.81251544,0.0,0.0
-5.2430034,-0.53476286,0.0,0.0
-4.370108,-0.80917615,0.0,0.0
-4.364555,-1.9629203,0.0,0.0
-6.5628867,-0.1318378,0.0,0.0
-5.7948523,-1.9769794,0.0,0.0
-4.3845253,-1.5582225,0.0,0.0
-4.3513603,-0.59562576,0.0,0.0
-4.958986,-0.4256716,0.0,0.0
-4.720465,-0.22060637,0.0,0.0
-5.7939487,-0.48681995,0.0,0.0
-4.04938,-1.4537691,0.0,0.0
-5.2957134,-1.381821,0.0,0.0
-4.5961795,-0.75211936,0.0,0.0
-4.5939593,0.45832244,0.0,0.0
-5.122613,-1.1314906,0.0,0.0
-4.8131537,-0.9724827,0.0,0.0
-4.593673,-1.6331991,0.0,0.0
-5.972523,0.89135253,0.0,0.0
-4.7220106,-0.3109799,0.0,0.0
-5.6713495,-1.2765694,0.0,0.0
-5.235759,-1.3100615,0.0,0.0
-5.534971,-1.0006212,0.0,0.0
-5.029356,-1.2035145,0.0,0.0
-4.9697347,-0.6979764,0.0,0.0
-5.914976,-1.2603633,0.0,0.0
-4.5782685,-0.37688473,0.0,0.0
-5.639658,-0.550632,0.0,0.0
-4.502441,-2.0113933,0.0,0.0
-5.635726,-1.2500725,0.0,0.0
-4.652446,-0.5696729,0.0,0.0
-4.427758,-1.0962878,0.0,0.0
-5.035457,-1.1943936,0.0,0.0
-4.789548,0.71750057,0.0,0.0
-5.003112,-1.0377176,0.0,0.0
-5.120409,-0.79579574,0.0,0.0
-5.2486396,-1.3601635,0.0,0.0
-5.00683,-1.6912217,0.0,0.0
-4.9849615,-0.850644,0.0,0.0
-5.168357,-1.8914505,0.0,0.0
-5.5554476,-2.1814697,0.0,0.0
-5.1870584,-1.8571341,0.0,0.0
-5.3318434,-1.3967903,0.0,0.0
-5.1074486,-2.1617277,0.0,0.0
-4.940935,-0.7059172,0.0,0.0
-4.5383577,-1.485998,0.0,0.0
-4.858536,-1.676645,0.0,0.0
-4.730671,-1.6795036,0.0,0.0
-4.2425036,-1.468115,0.0,0.0
-4.2952085,-1.8792198,0.0,0.0
-5.000973,-0.8874243,0.0,0.0
-5.3680754,-1.470347,0.0,0.0
-5.7813425,-1.3844513,0.0,0.0
-4.398137,0.496044,0.0,0.0
-6.5407343,0.37163657,0.0,0.0
-4.9335885,-1.0440361,0.0,0.0
-5.5981736,0.644651,0.0,0.0
-5.894615,-1.2726979,0.0,0.0
-5.139097,-1.9326593,0.0,0.0
-5.414945,0.12931505,0.0,0.0
-4.9688244,-1.8894289,0.0,0.0
-5.0623927,-0.25193766,0.0,0.0
-6.015819,-0.8974926,0.0,0.0
-5.357557,-0.36562616,0.0,0.0
-4.9046144,-1.8185503,0.0,0.0
-4.506467,-2.3655508,0.0,0.0
-5.517574,0.18906748,0.0,0.0
-4.8384595,-1.4438101,0.0,0.0
-5.178161,0.17389698,0.0,0.0
-5.29338,-1.2942334,0.0,0.0
-4.8287597,0.5275006,0.0,0.0
-4.8019805,0.344644,0.0,0.0
-4.7498336,-1.9604157,0.0,0.0
-5.198801,-0.81561613,0.0,0.0
-4.4743404,-2.3010519,0.0,0.0
-4.7112737,-1.4420328,0.0,0.0
-4.3670955,-0.95239854,0.0,0.0
-4.520326,-0.88979936,0.0,0.0
-4.4375753,-1.8410894,0.0,0.0
-5.820414,-0.19581842,0.0,0.0
-5.263232,-0.54921335,0.0,0.0
-5.238097,-1.1101807,0.0,0.0
-5.1532683,0.66954404,0.0,0.0
-5.1291046,-1.6346389,0.0,0.0
-6.1385984,-0.29692668,0.0,0.0
-5.567076,-0.058117993,0.0,0.0
-4.362097,-1.1612022,0.0,0.0
-5.5685787,0.007893331,0.0,0.0
-5.3172007,0.5198941,0.0,0.0
-5.387248,-0.3737936,0.0,0.0
-4.519528,-1.5894884,0.0,0.0
-5.829563,-1.1207339,0.0,0.0
-4.8210797,-1.0189344,0.0,0.0
-5.900413,-0.79986376,0.0,0.0
-4.327303,-0.82605743,0.0,0.0
-5.2244205,0.2577424,0.0,0.0
-5.346138,-1.8020773,0.0,0.0
-4.847937,0.32624492,0.0,0.0
-4.483858,0.5395607,0.0,0.0
-4.924876,-0.35941282,0.0,0.0
-4.536137,-0.8784481,0.0,0.0
-4.7547717,-0.9606719,0.0,0.0
-5.9512916,-0.5683686,0.0,0.0
-5.662782,-1.031876,0.0,0.0
-5.565129,-1.1247303,0.0,0.0
-4.3289537,-1.6371624,0.0,0.0
-5.0124016,-0.55509895,0.0,0.0
-4.0426526,-2.1052413,0.0,0.0
-4.949676,-1.6217598,0.0,0.0
-5.3255157,-0.17195708,0.0,0.0
-4.9928823,-1.1553986,1.0,0.0
-4.551162,-0.9556937,0.0,0.0
-5.3861837,-1.3998656,0.0,0.0
-6.168744,0.045152627,0.0,1.0
-4.1870203,-1.6810521,0.0,0.0
-5.095731,-0.27975985,0.0,0.0
-5.207689,-0.48753643,0.0,0.0
-5.8526473,-0.17359899,0.0,0.0
-4.5388,-1.4578894,0.0,0.0
-5.268758,0.12235845,0.0,0.0
-3.577836,-0.551536,0.0,0.0
-5.3159747,0.19915918,0.0,0.0
-6.094766,-0.50794953,0.0,0.0
-4.349274,-2.256166,0.0,0.0
-4.199166,-1.0734601,0.0,0.0
-5.458387,0.6195576,0.0,0.0
-5.7343106,-0.5660092,0.0,0.0
-5.539088,-1.0308442,0.0,0.0
-5.5116916,-0.43282562,0.0,0.0
-4.8641725,0.035298776,0.0,0.0
-4.460947,-0.6095004,0.0,0.0
-4.697909,-0.45817262,0.0,0.0
-5.375209,-2.4316168,0.0,0.0
-5.5661626,-1.7002169,0.0,0.0
-4.4637713,-0.31483108,0.0,0.0
-5.0556254,-0.9048284,0.0,0.0
-6.164995,-1.4193352,0.0,0.0
-4.922029,0.53009707,0.0,0.0
-6.1067095,-2.0522587,0.0,0.0
-5.357863,-1.5074501,0.0,0.0
-5.959259,-0.9481221,0.0,0.0
-5.227022,0.5134657,0.0,0.0
-5.0560064,-0.29841745,0.0,0.0
-4.8438354,0.23607878,0.0,0.0
-6.17614,-1.8454077,0.0,0.0
-5.8786893,-0.69249547,0.0,0.0
-5.6712008,-1.0687282,0.0,0.0
-4.895822,-0.9833421,0.0,0.0
-4.2298927,-2.8069496,0.0,0.0
-5.2311063,-1.3331652,0.0,0.0
-4.946819,0.011153107,0.0,0.0
-4.504604,-1.1518658,0.0,0.0
-4.3737636,-1.0392277,0.0,0.0
-5.0695095,-1.2001683,0.0,0.0
-5.6215262,-1.5960593,0.0,0.0
-5.467989,-0.4407469,0.0,0.0
-4.14297,-0.27145883,0.0,0.0
-4.7432456,-0.0997902,0.0,0.0
-5.0581527,-1.4560391,0.0,0.0
-5.8446727,-0.5073601,0.0,0.0
-4.7233896,-0.24473913,0.0,0.0
-4.7003784,-0.74936134,0.0,0.0
-3.5966866,-1.2341901,0.0,0.0
-5.4384522,-0.44426972,0.0,0.0
-4.26412,-1.6480961,0.0,0.0
-4.601204,-2.23631,0.0,0.0
-5.5639544,-1.8639853,0.0,0.0
-5.117848,-0.3487899,0.0,0.0
-4.9808526,0.17282984,0.0,0.0
-4.40429,-1.1124928,0.0,0.0
-4.7702703,-0.8748478,0.0,0.0
-5.651656,-1.7780484,0.0,0.0
-5.571192,-0.084765986,0.0,0.0
-4.995175,-1.2373645,0.0,0.0
-5.2710114,0.1903464,0.0,0.0
-5.0958858,-0.9093465,0.0,0.0
-5.042855,-0.58411366,0.0,0.0
-4.674185,-0.086189605,0.0,0.0
-5.1535444,-0.8031021,0.0,0.0
-5.331891,-0.8577324,0.0,0.0
-5.2610292,-0.9533762,0.0,0.0
-5.8188057,-1.9030613,0.0,0.0
-4.562895,-1.4581949,0.0,0.0
-4.5831804,-1.0421908,0.0,0.0
-5.149537,-0.2629034,0.0,0.0
-4.394991,-2.176933,0.0,0.0
-5.6116557,-1.1750926,0.0,0.0
-5.340075,0.053393133,0.0,0.0
-4.8084784,0.51233625,0.0,0.0
-5.6966267,0.045860805,0.0,0.0
-5.538459,-2.1286485,0.0,0.0
-5.456598,-2.6363335,0.0,0.0
-5.4060297,-0.8061988,0.0,0.0
-5.4533896,0.5779324,0.0,0.0
-5.5201683,0.052310232,0.0,0.0
-5.2879486,-0.8757751,0.0,0.0
-4.571102,-0.35149536,0.0,0.0
-5.836216,-0.7442879,0.0,0.0
-5.768294,-0.64485604,0.0,0.0
-5.00499,-1.1512,0.0,0.0
-5.5447707,-0.12119379,0.0,0.0
-4.4680414,-1.2532636,0.0,0.0
-4.6495028,-1.2889211,0.0,0.0
-5.904413,-0.30873013,0.0,0.0
-4.746613,-2.0747566,0.0,0.0
-4.906579,-0.80472636,0.0,0.0
-5.1089745,-0.33393684,0.0,0.0
-4.294122,0.094751395,0.0,0.0
-5.387603,0.17568725,0.0,0.0
-5.9307084,0.50666595,0.0,0.0
-4.6385455,-1.1659489,0.0,0.0
-4.4932065,-0.451526,0.0,0.0
-4.9192586,-0.7460013,0.0,0.0
-4.0772486,0.7460222,0.0,0.0
-4.885215,-1.3742166,0.0,0.0
-5.1896887,-0.1135311,0.0,0.0
-5.8389187,-0.54827064,0.0,0.0
-5.2061243,-1.3433179,0.0,0.0
-4.509277,-1.1732433,0.0,0.0
-4.841972,0.78034824,0.0,0.0
-4.5717444,0.6441596,0.0,0.0
-6.6387,-0.505036,0.0,0.0
-4.41364,-0.5020769,0.0,0.0
-4.375476,0.51923627,0.0,0.0
-4.4986267,-2.0566423,0.0,0.0
-5.502555,0.50246125,0.0,0.0
-5.737288,-1.4986199,0.0,0.0
-6.0417895,-1.1940876,0.0,0.0
-6.075592,-0.6135907,0.0,0.0
-5.3849044,-0.38249195,0.0,0.0
-5.166869,-1.2493984,0.0,0.0
-4.3456545,-1.745618,0.0,0.0
-4.580705,-2.5071943,0.0,0.0
-5.782803,-1.0295302,0.0,0.0
-4.391816,-0.36749357,0.0,0.0
-5.3149056,-1.0509936,0.0,0.0
-3.9133904,-1.6732894,0.0,0.0
-5.226024,-0.17473882,0.0,0.0
-4.9676585,-1.9957964,0.0,0.0
-5.999232,0.44890767,0.0,0.0
-6.4652543,0.41158408,0.0,0.0
-5.6752157,-0.05369973,0.0,0.0
-4.5536714,-1.6263381,0.0,0.0
-5.614439,-1.2063174,0.0,0.0
-5.5636363,-0.65149826,0.0,0.0
-4.7991714,-1.6739165,0.0,0.0
-5.3725777,0.060067426,0.0,0.0
-4.1092834,-1.989931,0.0,0.0
-4.615878,-1.1671703,0.0,0.0
-4.0927234,-1.5596764,0.0,0.0
-4.8496337,-1.9249519,0.0,0.0
-4.692023,0.027599646,0.0,0.0
-6.0161486,-1.0909677,0.0,0.0
-6.6108713,-0.99431354,0.0,0.0
-4.9435606,-1.2570833,0.0,0.0
-5.448476,1.2395996,0.0,0.0
-4.792373,-0.6129415,0.0,0.0
-5.0647306,-0.23536713,0.0,0.0
-5.135107,0.23502,0.0,0.0
-4.8144574,-0.6427322,0.0,0.0
-5.723702,0.0990811,0.0,0.0
-5.2933807,-0.49261838,0.0,0.0
-5.372285,0.00078661845,0.0,0.0
-4.482149,0.118131444,0.0,0.0
-5.447961,-1.4057931,0.0,0.0
-4.625919,-1.7542255,0.0,0.0
-4.319715,-0.36590442,0.0,0.0
-5.6445394,0.1921668,0.0,0.0
-5.089464,0.17592834,0.0,0.0
-4.781941,0.07324654,0.0,0.0
-4.785654,-2.6439347,0.0,0.0
-4.77509,0.12176671,0.0,0.0
-4.403228,-1.129656,0.0,0.0
-4.773329,-1.4059613,0.0,0.0
-5.129533,-1.8028098,0.0,0.0
-5.591155,-0.1976108,0.0,0.0
-5.0234604,-0.27927145,0.0,0.0
-4.5035863,-1.3392847,0.0,0.0
-5.462909,-1.0930318,0.0,0.0
-4.3728876,-1.0977896,0.0,0.0
-4.558596,-1.8912557,0.0,0.0
-5.262393,0.38668033,0.0,0.0
-4.0490966,-1.0145383,0.0,0.0
-5.584471,0.2272828,0.0,0.0
-5.084549,-1.1324589,0.0,0.0
-4.9268947,-1.0002959,0.0,0.0
-4.111832,-2.0302508,0.0,0.0
-5.073266,-0.39252067,0.0,0.0
-5.9323444,-0.5614085,0.0,0.0
-5.40811,-2.0100942,0.0,0.0
-4.8739986,-2.5539763,0.0,0.0
-5.5392704,-0.9533434,0.0,0.0
-5.426846,-0.27049217,0.0,0.0
-5.3125,-0.6286504,0.0,0.0
-4.780675,-1.1476545,0.0,0.0
-5.9011755,-0.7220019,0.0,0.0
-5.0475287,0.23406896,0.0,0.0
-4.7030845,0.77776057,0.0,0.0
-6.2139716,0.4698134,0.0,0.0
-5.979622,0.6534045,0.0,0.0
-5.5810323,-1.7723956,0.0,0.0
-4.8500667,-0.18675506,0.0,0.0
-5.476356,-1.5458244,0.0,0.0
-5.9042954,-0.6842011,0.0,0.0
-4.5529265,-0.2809813,0.0,0.0
-4.5028744,-0.96173793,0.0,0.0
-4.787188,-1.0252894,0.0,0.0
-5.004209,-0.9575683,0.0,0.0
-5.2464747,-0.03637283,0.0,0.0
-5.302639,-1.2964034,0.0,0.0
-4.511544,0.03151039,0.0,0.0
-5.7586064,0.2123255,1.0,1.0
-3.8841527,-1.9541703,0.0,0.0
-5.307801,-0.16521047,0.0,0.0
-4.2436604,-0.39350924,0.0,0.0
-4.6111445,-1.0043293,0.0,0.0
-5.4769244,-2.3349087,0.0,0.0
-4.931484,-1.6397929,0.0,0.0
-5.834948,-1.669679,0.0,0.0
-5.068263,-0.6080943,0.0,0.0
-4.318739,-1.607206,0.0,0.0
-5.364211,-2.5848281,0.0,0.0
-4.7382164,0.17655355,0.0,0.0
-4.7772593,-2.07093,0.0,0.0
-4.770621,0.34866956,0.0,0.0
-4.2388186,-0.34529778,0.0,0.0
-4.938283,0.21781753,0.0,0.0
-5.879265,-1.3942658,0.0,0.0
-5.2804985,-1.5927856,0.0,0.0
-4.5358562,0.05442759,0.0,0.0
-5.1049304,0.26664603,0.0,0.0
-5.4128375,0.11420147,0.0,0.0
-4.2021847,-1.2757711,0.0,0.0
-5.8082876,-2.3815446,0.0,0.0
-4.6602407,-1.0246555,0.0,0.0
-4.685088,-0.7495865,0.0,0.0
-4.334596,-1.0659631,0.0,0.0
-4.418201,-1.0445575,0.0,0.0
-6.085712,-1.1212943,0.0,0.0
-5.5100007,-0.49131572,0.0,0.0
-4.927169,-0.6010498,0.0,0.0
-4.9406786,-0.72845876,0.0,0.0
-5.631524,-1.4182444,0.0,0.0
-5.085526,-0.7475567,0.0,0.0
-5.168137,0.45769918,0.0,0.0
-5.0016127,-1.7205133,0.0,0.0
-4.75243,-0.91576046,0.0,0.0
-5.669701,-1.5056206,0.0,0.0
-5.976055,-0.515631,0.0,0.0
-4.615992,-0.666615,0.0,0.0
-5.5378704,-0.46156406,0.0,0.0
-4.7246876,-0.9422205,0.0,0.0
-4.5614376,0.08532144,0.0,0.0
-4.686081,-1.4595485,0.0,0.0
-4.8373375,-0.86831623,0.0,0.0
-4.840598,-1.6345617,0.0,0.0
-4.985209,-0.10831245,0.0,0.0
-5.3460636,-2.1304016,0.0,0.0
-5.379253,-1.0756674,0.0,0.0
-5.3655577,-0.5729475,0.0,0.0
-5.5074825,-0.91907066,0.0,0.0
4.309015,4.040565,0.0,0.0
6.2340093,2.084566,0.0,0.0
4.2180176,4.665816,0.0,0.0
3.7299907,4.079119,0.0,0.0
4.5023847,2.7710762,0.0,0.0
3.9355874,2.268536,0.0,0.0
5.0072966,4.062169,0.0,0.0
4.221965,3.409495,0.0,0.0
4.5399046,2.2739584,0.0,0.0
4.594878,2.7501402,0.0,0.0
5.5052905,3.0821097,0.0,0.0
4.5397615,4.5113926,0.0,0.0
6.13279,2.9093776,0.0,0.0
3.9405398,3.1694434,0.0,0.0
3.7904518,4.1776586,0.0,0.0
3.7313907,2.5781398,0.0,0.0
5.48058,3.3919501,0.0,0.0
5.3545003,1.9696599,0.0,0.0
4.595751,3.6789405,0.0,0.0
5.292378,1.9131392,0.0,0.0
4.044371,3.6761463,0.0,0.0
3.7433717,3.9006865,0.0,0.0
5.0064483,4.087263,0.0,0.0
3.5212743,4.0541987,0.0,0.0
5.0874963,2.1058416,0.0,0.0
4.517194,2.940777,0.0,0.0
5.0913773,4.3717556,0.0,0.0
4.669119,3.5015671,0.0,0.0
4.4302745,2.8503528,0.0,0.0
5.154002,3.5902078,0.0,0.0
4.4614754,3.0165827,0.0,0.0
3.9849036,4.234674,0.0,0.0
5.7502084,3.4024708,0.0,0.0
3.9588835,3.4382086,0.0,0.0
4.070446,3.5776715,0.0,0.0
5.136612,2.1126409,0.0,0.0
5.1351886,2.410854,0.0,0.0
5.199447,1.9957232,0.0,0.0
4.364193,3.8982804,0.0,0.0
4.300427,1.2954508,0.0,0.0
4.6842227,2.40296,0.0,0.0
5.5603433,2.7753675,0.0,0.0
3.7443454,3.6237895,0.0,0.0
5.003883,2.1410832,0.0,0.0
4.6013904,3.976493,0.0,0.0
5.680037,3.5191965,0.0,0.0
4.6939096,2.7380023,0.0,0.0
4.6195717,2.6733198,0.0,0.0
4.9739275,4.768617,0.0,0.0
5.4602933,3.4025252,0.0,0.0
3.6769676,4.2858543,0.0,0.0
3.8620412,4.016279,0.0,0.0
4.221139,3.4570978,0.0,0.0
4.4116654,3.0519977,0.0,0.0
5.283489,3.18468,0.0,0.0
3.4249458,4.6322746,0.0,0.0
6.1092377,3.3587067,0.0,0.0
3.3592296,3.1194973,0.0,0.0
3.9395883,2.976432,0.0,0.0
5.902419,3.3552537,0.0,0.0
3.827428,3.2295272,0.0,0.0
5.2547283,2.4888825,0.0,0.0
4.843293,1.3828026,0.0,0.0
5.2851906,2.0637941,0.0,0.0
4.419126,4.331541,0.0,0.0
3.8399217,3.782617,0.0,0.0
3.6209292,2.9525514,0.0,0.0
5.223769,4.127938,0.0,0.0
4.430787,3.8871915,0.0,0.0
5.21115,2.9353426,0.0,0.0
4.809509,4.4343266,0.0,0.0
4.1774454,3.2390928,0.0,0.0
4.7055554,3.2938855,0.0,0.0
4.4428077,3.6569061,0.0,0.0
5.598457,3.1816666,0.0,0.0
4.511884,2.8146236,0.0,0.0
4.0844707,3.8929744,0.0,0.0
5.358485,2.385723,0.0,0.0
3.7905288,4.3342953,0.0,0.0
4.7647862,2.274711,0.0,0.0
6.213416,2.97848,0.0,0.0
5.120446,3.3997202,0.0,0.0
5.1696086,2.9562156,0.0,0.0
5.2064776,3.5870984,0.0,0.0
3.884444,4.2382097,0.0,0.0
5.8232236,3.390981,0.0,0.0
5.0265784,3.7475352,0.0,0.0
6.0106306,2.6504896,0.0,0.0
5.001089,2.8630733,0.0,0.0
4.1384263,2.867458,0.0,0.0
4.1874228,3.511764,0.0,0.0
4.3520966,3.107692,0.0,0.0
4.3889346,4.0741806,0.0,0.0
6.3401246,2.3135889,0.0,0.0
3.5248504,2.576815,0.0,0.0
4.5331054,3.583266,0.0,0.0
4.4470043,3.3877099,0.0,0.0
5.7271376,1.9831231,0.0,0.0
3.3031266,4.060309,0.0,0.0
6.012659,2.756864,0.0,0.0
4.517942,3.7009728,0.0,0.0
5.4034276,3.6465077,0.0,0.0
3.9069085,3.9195087,0.0,0.0
4.5739636,3.4326732,0.0,0.0
4.7488537,3.3432925,0.0,0.0
4.496293,4.34144,0.0,0.0
4.7280517,3.166948,0.0,0.0
3.9104524,3.9436643,0.0,0.0
5.4891176,3.594685,0.0,0.0
4.3043065,3.0866554,0.0,0.0
4.412266,3.9365911,0.0,0.0
4.2707033,3.1680465,0.0,0.0
5.9213185,2.3028855,0.0,0.0
5.401109,3.0516298,0.0,0.0
5.652501,2.8384254,0.0,0.0
4.1872106,3.2696798,0.0,0.0
4.5033937,3.8026524,0.0,0.0
5.3466587,1.7228721,0.0,0.0
4.444877,2.7544935,0.0,0.0
4.049065,3.794108,0.0,0.0
5.9484,3.7448385,0.0,0.0
4.546351,3.3157248,0.0,0.0
4.1033773,2.9992328,0.0,0.0
4.075802,3.5086248,0.0,0.0
3.9897258,2.116715,0.0,0.0
4.808924,2.9877744,0.0,0.0
5.309004,3.1150095,0.0,0.0
4.6598387,2.1362686,0.0,0.0
5.2340994,3.4950933,0.0,0.0
3.803047,3.1615577,0.0,0.0
4.62923,2.771814,0.0,0.0
4.104889,2.971295,0.0,0.0
4.7830896,1.8541458,0.0,0.0
4.574564,2.0340502,0.0,0.0
4.30965,3.0686905,0.0,0.0
4.8097405,2.681489,0.0,0.0
3.6885924,3.7579353,0.0,0.0
3.960861,3.876763,0.0,0.0
5.4374175,3.7871058,0.0,0.0
4.377822,3.5135984,0.0,0.0
4.4484615,3.488616,0.0,0.0
4.607632,2.6624205,0.0,0.0
4.1667185,4.4862247,0.0,0.0
4.330446,2.4242344,0.0,0.0
4.5573792,2.3021514,0.0,0.0
4.319554,3.052613,0.0,0.0
5.10293,1.6927936,0.0,0.0
4.0788674,3.6061654,0.0,0.0
4.3093743,4.102855,0.0,0.0
4.4111114,3.9377325,0.0,0.0
5.268032,3.2830477,0.0,0.0
3.791646,3.62716,0.0,0.0
4.950648,2.8454804,0.0,0.0
5.0340657,3.6683478,0.0,0.0
4.0886936,2.417616,0.0,0.0
4.104547,2.4308765,0.0,0.0
5.1835084,1.8528166,0.0,0.0
5.0215874,1.9094692,0.0,0.0
3.5589952,3.5935972,0.0,0.0
4.1910305,3.4771817,0.0,0.0
4.747011,3.5203335,0.0,0.0
4.230791,3.8013177,0.0,0.0
4.5464826,2.1763804,0.0,0.0
5.7112517,1.646796,0.0,0.0
4.390598,3.1717556,0.0,0.0
4.6893635,3.3639042,0.0,0.0
5.4112988,3.2699761,0.0,0.0
4.011739,3.796658,0.0,0.0
5.1494164,3.6716301,0.0,0.0
4.5484633,2.7937267,0.0,0.0
4.709709,4.697056,0.0,0.0
6.354052,3.0796692,0.0,0.0
4.5982556,4.1220207,0.0,0.0
4.360346,2.5397873,0.0,0.0
4.5972586,2.7964597,0.0,0.0
4.4234605,2.818564,0.0,0.0
6.0789685,2.53058,0.0,0.0
5.350025,3.483622,0.0,0.0
4.253,3.746683,0.0,0.0
4.2073345,3.1089091,0.0,0.0
4.672481,2.8164296,0.0,0.0
4.6857834,2.5658894,0.0,0.0
4.324948,2.9908316,0.0,0.0
4.799741,3.5290744,0.0,0.0
3.3422337,4.2586727,0.0,0.0
3.6155849,4.4581,0.0,0.0
5.304061,2.1267307,0.0,0.0
3.8249562,3.1896727,0.0,0.0
5.5095835,2.8094368,0.0,0.0
4.9401784,3.8430996,0.0,0.0
5.2574153,3.300934,0.0,0.0
3.8481019,4.648161,0.0,0.0
5.048973,2.6602278,0.0,0.0
5.0330315,2.3800032,0.0,0.0
5.1865196,1.9318364,0.0,0.0
4.063258,2.7111754,0.0,0.0
5.233201,3.141951,0.0,0.0
3.7783966,3.7430394,0.0,0.0
4.922734,2.3931398,0.0,0.0
4.570904,2.9857612,0.0,0.0
5.15341,2.1518924,0.0,0.0
5.9032383,2.382885,0.0,0.0
3.9344811,3.1607716,0.0,0.0
3.9838815,2.121932,0.0,0.0
4.672086,4.1881437,0.0,0.0
4.740595,3.361154,0.0,0.0
5.771853,3.0308812,0.0,0.0
5.8153625,2.9707937,0.0,0.0
5.9403825,2.4216259,0.0,0.0
4.720287,2.7629569,0.0,0.0
3.9066467,4.1766143,0.0,0.0
4.383761,3.8920953,0.0,0.0
5.3108544,3.2996347,0.0,0.0
5.7847476,1.8024706,0.0,0.0
4.8412795,2.2813513,0.0,0.0
4.4471455,4.551097,0.0,0.0
3.7625875,4.12636,0.0,0.0
4.0281925,3.5415428,0.0,0.0
5.4424214,3.7210462,0.0,0.0
4.758794,3.7085257,0.0,0.0
4.6539197,2.8793263,0.0,0.0
3.5894356,3.1751742,0.0,0.0
3.872062,4.4667873,0.0,0.0
4.8082805,3.54017,0.0,0.0
4.4275365,3.8862345,0.0,0.0
4.179223,3.9683006,0.0,0.0
4.0332203,3.234342,0.0,0.0
3.8914092,4.200403,0.0,0.0
4.0570097,2.2498233,0.0,0.0
3.7540956,3.4286811,0.0,0.0
5.0872374,3.7436502,0.0,0.0
4.7335405,2.3507063,0.0,0.0
5.3023453,2.5928838,0.0,0.0
4.0366793,3.0573049,0.0,0.0
4.625562,2.677726,0.0,0.0
5.3086452,1.5202788,0.0,0.0
4.766282,3.647135,0.0,0.0
4.4248185,2.3380868,0.0,0.0
4.455095,2.668433,0.0,0.0
5.123209,2.5185049,0.0,0.0
4.3711495,3.21331,0.0,0.0
3.896213,3.4918342,0.0,0.0
5.382431,3.7770023,0.0,0.0
5.1274886,2.7880461,0.0,0.0
4.957017,2.2920938,0.0,0.0
5.648003,4.236687,0.0,0.0
5.523442,1.8110617,0.0,0.0
3.9837892,3.7641635,0.0,0.0
3.0360768,4.0086517,1.0,1.0
5.1225076,2.9361644,0.0,0.0
5.360703,4.078772,0.0,0.0
5.154797,4.056925,0.0,0.0
4.646972,3.053788,0.0,0.0
4.292032,2.916444,0.0,0.0
4.2089806,2.6727867,0.0,0.0
4.168731,3.5950587,0.0,0.0
4.5923324,3.4686327,0.0,0.0
5.4076657,2.2822678,0.0,0.0
4.073726,4.1227703,0.0,0.0
5.856811,1.5903068,0.0,0.0
6.261094,1.7012286,0.0,0.0
5.0810304,2.7325144,0.0,0.0
4.3073206,3.5049047,0.0,0.0
4.3186245,3.304196,0.0,0.0
4.802642,3.848231,0.0,0.0
4.6932025,3.5945923,0.0,0.0
6.1650214,4.2610703,0.0,0.0
5.7409654,3.1400933,0.0,0.0
6.2020574,2.1188316,0.0,0.0
5.2788744,2.4313226,0.0,0.0
4.790344,3.9349241,0.0,0.0
4.0664616,3.16006,0.0,0.0
4.968151,2.8424757,0.0,0.0
6.3109207,2.4370756,0.0,0.0
4.8388004,3.803525,0.0,0.0
5.574301,2.690549,0.0,0.0
3.9481475,3.2608156,0.0,0.0
5.5301857,2.8828182,0.0,0.0
4.1513853,4.0470643,0.0,0.0
4.6145935,3.8624961,0.0,0.0
5.641321,4.4373155,0.0,0.0
4.1751227,3.9257102,0.0,0.0
4.715492,2.6450748,0.0,0.0
5.0150423,2.8218074,0.0,0.0
3.6692808,2.7676618,0.0,0.0
4.0131736,2.125884,0.0,0.0
5.6511745,3.10083,0.0,0.0
4.435636,1.772816,0.0,0.0
4.754898,3.0261905,0.0,0.0
5.9377875,2.8700461,0.0,0.0
3.8252528,4.361263,0.0,0.0
5.2743692,1.5794939,0.0,0.0
5.381765,2.587331,0.0,0.0
4.912504,3.1369116,0.0,0.0
5.2202,2.3848314,0.0,0.0
5.9263616,3.1868343,0.0,0.0
6.389328,1.8637346,0.0,0.0
4.6902366,3.1633515,0.0,0.0
5.7113624,2.7746513,0.0,0.0
4.7370477,2.471783,0.0,0.0
5.7331495,1.6591353,0.0,0.0
5.298454,2.254194,0.0,0.0
4.4707737,2.9221768,0.0,0.0
5.3892236,2.2288651,0.0,0.0
5.2890954,3.6565876,0.0,0.0
2.9543948,3.0626817,0.0,0.0
4.23189,4.653732,0.0,0.0
4.4724207,2.4906907,0.0,0.0
5.8650613,2.7719948,0.0,0.0
4.5874496,3.831953,0.0,0.0
4.0202994,3.6692743,0.0,0.0
4.417883,4.3745017,0.0,0.0
5.0022717,2.8084812,0.0,0.0
4.0238724,3.7309825,0.0,0.0
4.1704254,3.4118786,0.0,0.0
3.7229354,2.3331816,0.0,0.0
5.0158267,3.3178122,0.0,0.0
5.1515517,2.7234378,0.0,0.0
5.800375,3.4680245,0.0,0.0
5.6649833,1.5963405,0.0,0.0
4.690714,2.9329221,0.0,0.0
4.6808996,2.3706083,0.0,0.0
3.5404153,3.3615134,0.0,0.0
4.9700966,2.031517,0.0,0.0
4.5065103,2.2106917,0.0,0.0
4.9811063,3.0246017,0.0,0.0
4.887827,2.2798584,0.0,0.0
5.069504,3.5297728,0.0,0.0
4.303526,2.5894146,0.0,0.0
3.998803,3.3410468,0.0,0.0
3.7488909,4.6230454,0.0,0.0
4.1452956,3.6441913,0.0,0.0
5.4464,3.844708,0.0,0.0
5.3334064,2.6323452,0.0,0.0
3.749348,4.377695,0.0,0.0
4.32221,2.9727917,0.0,0.0
4.6601,2.847559,0.0,0.0
3.8899176,3.8088384,1.0,0.0
4.6642323,2.198988,0.0,0.0
4.02739,2.8416429,0.0,0.0
3.413989,2.3723707,0.0,0.0
3.6698992,2.8904433,0.0,0.0
5.3675685,2.2331588,0.0,0.0
4.613266,3.798467,0.0,0.0
4.418551,1.7529579,0.0,0.0
4.4052615,2.7216008,0.0,0.0
5.9689612,3.4039202,0.0,0.0
4.364064,3.234715,0.0,0.0
4.9110036,4.001816,0.0,0.0
5.420047,3.888319,0.0,0.0
5.0460715,2.398564,0.0,0.0
4.681689,4.2555227,0.0,0.0
4.200351,2.2856596,0.0,0.0
4.1943765,3.9434402,0.0,0.0
6.2126207,3.4963703,0.0,0.0
5.983952,3.221415,0.0,0.0
3.6539705,4.074198,0.0,0.0
4.789867,3.5506077,0.0,0.0
6.276713,3.3630788,0.0,0.0
3.9685888,2.8974402,0.0,0.0
4.6497154,2.7757688,0.0,0.0
4.8195014,2.4721482,0.0,0.0
5.342146,2.813015,0.0,0.0
5.356131,3.122618,0.0,0.0
4.770604,1.6029102,0.0,0.0
5.173717,3.5675843,0.0,0.0
5.0586767,2.9987311,0.0,0.0
3.9077191,3.7553415,0.0,0.0
5.3678102,2.665695,0.0,0.0
3.8562932,3.5171297,0.0,0.0
4.509962,2.5957463,0.0,0.0
4.324255,3.1669495,0.0,0.0
6.3941264,2.0941186,0.0,0.0
4.8614106,3.2446845,0.0,0.0
5.518086,3.181117,0.0,0.0
4.9589386,1.727116,0.0,0.0
4.2714148,3.3029394,0.0,0.0
5.0477424,2.2863185,0.0,0.0
4.8984227,2.2174988,0.0,0.0
4.309004,2.5517795,0.0,0.0
4.2249293,2.3715494,0.0,0.0
4.7962027,2.1082952,0.0,0.0
4.8842106,3.2968743,0.0,0.0
5.621376,1.4965129,0.0,0.0
3.5146976,3.7078187,1.0,0.0
4.5413766,4.523352,0.0,0.0
3.7137182,3.2877367,0.0,0.0
6.065329,2.4342144,0.0,0.0
5.0534234,3.5859394,0.0,0.0
3.8308787,4.922918,0.0,0.0
5.4628935,2.458778,0.0,0.0
4.7267723,2.762882,0.0,0.0
5.511164,3.7739654,0.0,0.0
3.7890708,4.4608603,0.0,0.0
4.3007417,2.9281528,0.0,0.0
5.47277,3.403792,0.0,0.0
3.919837,3.924435,0.0,0.0
4.244973,3.4682407,0.0,0.0
5.2629747,2.8681257,0.0,0.0
3.9887052,3.4592402,0.0,0.0
5.68921,1.8858645,0.0,0.0
5.088411,3.2362368,0.0,0.0
4.224859,1.9694946,0.0,1.0
4.489977,2.4697115,0.0,0.0
4.0618644,3.3918393,0.0,0.0
4.148161,3.477646,0.0,0.0
5.4021235,3.1940496,0.0,0.0
3.904971,3.1218572,0.0,0.0
3.9286783,3.5988789,0.0,0.0
5.376157,3.1157453,0.0,0.0
4.387816,4.474301,0.0,0.0
5.4057784,2.8825016,0.0,0.0
5.1213984,2.7792342,0.0,0.0
4.882943,3.6152241,0.0,0.0
3.8387654,4.1585083,0.0,0.0
4.228429,3.9072518,0.0,0.0
5.25663,2.2188423,0.0,0.0
4.964226,2.100291,0.0,0.0
4.7330236,3.561821,0.0,0.0
4.091902,3.469113,0.0,0.0
5.7036242,2.6953018,0.0,0.0
4.5482693,4.603835,0.0,0.0
5.3842077,4.137124,0.0,0.0
4.672884,3.1550088,0.0,0.0
4.624835,2.8833017,0.0,0.0
4.264509,3.6764388,0.0,0.0
4.9425907,2.052945,0.0,0.0
4.9125495,2.3540053,0.0,0.0
3.9448395,3.7862654,0.0,0.0
4.354686,4.0549836,0.0,0.0
4.493763,1.9767183,0.0,0.0
3.7478185,3.7610765,0.0,0.0
3.647311,4.6532645,0.0,0.0
4.7919383,3.9731152,0.0,0.0
4.4884505,2.2047338,0.0,0.0
5.6492343,2.340949,0.0,0.0
5.439569,3.1201704,0.0,0.0
5.046366,3.3126311,0.0,0.0
5.1336303,3.5496318,0.0,0.0
5.4935994,2.7300527,0.0,0.0
3.9812071,2.6619039,0.0,0.0
4.1576557,3.6825476,0.0,0.0
4.642738,2.1188097,0.0,0.0
3.8958998,4.746254,0.0,0.0
4.415891,2.3477151,0.0,0.0
4.9949784,4.2814775,0.0,0.0
4.4935355,2.9991508,0.0,0.0
4.07735,3.3362417,0.0,0.0
3.8711934,4.447018,0.0,0.0
4.372489,3.614623,0.0,0.0
4.621442,2.915919,0.0,0.0
4.1446257,4.1844177,0.0,0.0
4.2838235,3.1978824,0.0,0.0
4.5208535,3.7609565,0.0,0.0
4.991574,3.9565775,0.0,0.0
5.3617663,2.5448215,0.0,0.0
5.342335,3.2448888,0.0,0.0
3.9955385,4.3882613,0.0,0.0
4.8752546,4.4764447,0.0,0.0
6.304496,2.1486976,0.0,0.0
5.4059143,1.8641924,0.0,0.0
4.0502534,1.8185933,0.0,0.0
5.9381175,1.8410013,0.0,0.0
4.349375,3.9902282,0.0,0.0
5.239812,2.9259017,0.0,0.0
4.591566,4.2556963,0.0,0.0
4.267452,2.9730756,0.0,0.0
5.2122426,2.3661323,0.0,0.0
4.4425635,4.1040483,0.0,0.0
3.960421,3.3876565,0.0,0.0
4.570711,3.1624,0.0,0.0
3.9509346,3.0859292,0.0,0.0
4.626588,2.2970417,0.0,0.0
4.362217,3.4543347,0.0,0.0
5.6527214,2.2142072,0.0,0.0
5.1675086,2.8125172,0.0,0.0
5.344463,2.7786353,0.0,0.0
4.561953,2.367974,0.0,0.0
4.08988,4.410886,0.0,0.0
5.0585604,3.099283,0.0,0.0
4.2031507,3.7327237,0.0,0.0
4.9677715,2.404531,0.0,0.0
3.8150263,3.7096994,0.0,0.0
3.9965634,1.8714149,0.0,0.0
5.257616,2.9149914,0.0,0.0
5.0847263,3.160628,0.0,0.0
4.0311213,2.4018412,0.0,0.0
5.56536,1.7499039,0.0,0.0
5.630933,1.9595504,0.0,0.0
4.5114107,3.9093463,0.0,0.0
5.4083133,2.3980544,0.0,0.0
4.8053327,3.4155858,0.0,0.0
4.499183,3.13835,0.0,0.0
4.8962665,2.0712936,0.0,0.0
6.52519,2.4857872,0.0,0.0
5.0431933,2.5106738,0.0,0.0
5.6661263,2.4287727,0.0,0.0
4.492309,2.4998753,0.0,0.0
5.0057626,3.4865422,0.0,0.0
5.0145073,3.0269065,0.0,0.0
4.8678365,2.6455407,0.0,0.0
4.8975825,3.419052,0.0,0.0
6.0856533,3.1948624,0.0,0.0
3.6920888,3.9154348,0.0,0.0
5.239114,2.7839143,0.0,0.0
5.471807,2.5686846,0.0,0.0
5.641323,2.6112778,0.0,0.0
4.0693116,3.418376,0.0,0.0
4.473673,3.5665102,0.0,0.0
5.3949594,1.8629509,0.0,0.0
4.4635606,2.8003018,0.0,0.0
4.747378,3.692342,0.0,0.0
4.498256,2.8275218,0.0,0.0
5.569573,2.382609,0.0,0.0
5.1357574,3.0622716,0.0,0.0
4.9683537,3.6272845,0.0,0.0
3.8556805,2.7984545,0.0,0.0
5.3134885,3.5655205,0.0,0.0
5.271673,3.0755916,0.0,0.0
4.071088,3.7059698,0.0,0.0
3.8855655,3.0560155,0.0,0.0
4.8596716,3.7484057,0.0,0.0
3.828379,3.281004,0.0,0.0
4.559145,3.169992,0.0,0.0
5.931805,2.0645833,0.0,0.0
5.594088,3.1290636,0.0,0.0
4.962727,2.035099,0.0,0.0
4.4500003,3.496966,0.0,0.0
3.8116364,3.9016998,0.0,0.0
4.2177715,3.725845,0.0,0.0
4.168762,4.3515587,0.0,0.0
5.519827,1.9082952,0.0,0.0
5.321307,2.660188,0.0,0.0
4.7584424,3.6466157,0.0,0.0
6.1880136,2.7303712,0.0,0.0
-6.2837276,5.415625,0.0,0.0
4.691196,4.1539817,0.0,0.0
4.2082434,3.6368642,0.0,0.0
3.8801148,3.462525,0.0,0.0
4.06433,3.947825,0.0,0.0
4.6316786,2.6220622,0.0,0.0
4.2080865,3.4830973,0.0,0.0
4.8155494,2.3490984,0.0,0.0
3.035525,3.3507538,0.0,0.0
5.8061557,2.7691813,0.0,0.0
5.0553327,2.7568486,0.0,0.0
4.4646006,3.5532172,0.0,0.0
5.0060034,2.6103346,0.0,0.0
5.2148314,2.8306637,0.0,0.0
5.0196486,1.8904755,0.0,0.0
5.377106,2.5223894,0.0,0.0
3.7258272,3.618057,0.0,0.0
5.2970524,4.8146453,0.0,0.0
6.0989966,2.16742,0.0,0.0
4.2904515,3.3214116,0.0,0.0
3.9738102,2.7895646,0.0,0.0
4.864981,2.9348528,0.0,0.0
4.1956086,3.014027,0.0,0.0
5.456997,3.5451667,0.0,0.0
3.975527,3.553074,0.0,0.0
4.719276,3.4721894,0.0,0.0
4.621862,2.852245,0.0,0.0
3.7263558,3.059069,0.0,0.0
6.273305,3.4059393,0.0,0.0
6.39535,3.2479987,0.0,0.0
4.027261,4.178148,0.0,0.0
4.2733946,3.0041156,0.0,0.0
4.4865136,2.8419828,0.0,0.0
4.85037,2.9483087,0.0,0.0
5.981886,1.9764106,0.0,0.0
4.640573,2.9550457,0.0,0.0
5.520054,2.3745837,0.0,0.0
4.2825127,3.3385358,0.0,0.0
4.006414,3.446467,0.0,0.0
5.140288,2.1755574,0.0,0.0
5.917124,3.1505919,0.0,0.0
5.603121,3.4309258,1.0,1.0
4.757318,2.903514,0.0,0.0
5.127546,2.1589417,0.0,0.0
4.5727463,2.8248653,0.0,0.0
4.280985,3.6888945,0.0,0.0
3.867808,3.1275003,0.0,0.0
3.7845688,3.7013822,0.0,0.0
4.90556,3.4817522,0.0,0.0
4.004187,3.5744104,0.0,0.0
4.667719,3.7540145,0.0,0.0
4.20084,3.488801,0.0,0.0
5.285029,3.8123193,0.0,0.0
4.2934017,3.3260865,0.0,0.0
4.365652,2.7358394,0.0,0.0
4.4440746,4.1378107,0.0,0.0
4.965311,3.5338337,0.0,0.0
4.7899213,1.7566081,0.0,0.0
4.6646194,3.3476017,0.0,0.0
6.0484214,2.8591788,0.0,0.0
5.8758006,3.629087,0.0,0.0
5.5338907,1.6335068,0.0,0.0
4.1831565,3.3680098,0.0,0.0
5.500572,2.9029942,0.0,0.0
4.794692,3.8348875,0.0,0.0
4.299421,2.6792011,0.0,0.0
5.301383,1.9947816,0.0,0.0
4.2774973,3.519525,0.0,0.0
4.1228657,4.2910376,0.0,0.0
4.8706617,3.7665246,0.0,0.0
5.3091197,2.5781004,0.0,0.0
5.3956184,3.4588716,0.0,0.0
4.023578,4.4697003,1.0,1.0
4.917236,3.18669,0.0,0.0
4.5924907,4.2420254,0.0,0.0
4.0039554,2.922402,0.0,0.0
5.340105,3.7689426,0.0,0.0
4.2417626,2.908238,0.0,0.0
3.6753943,4.683924,0.0,0.0
4.846413,4.3151984,0.0,0.0
4.965651,3.7006423,0.0,0.0
3.718652,3.5787013,0.0,0.0
4.978868,3.781735,0.0,0.0
4.331833,1.8441169,0.0,0.0
4.4043436,3.9836144,0.0,0.0
5.4135656,3.2723439,0.0,0.0
4.9624915,3.2638953,0.0,0.0
5.133898,3.4685502,0.0,0.0
6.440956,3.103801,0.0,0.0
5.7532496,2.4357066,0.0,0.0
4.9328327,2.069336,0.0,0.0
5.216511,3.7035398,0.0,0.0
4.0349803,3.8716903,0.0,0.0
3.8087232,3.6925747,0.0,0.0
4.5199018,2.9402134,0.0,0.0
4.3782578,2.6838999,0.0,0.0
6.3283176,2.089714,0.0,0.0
4.394599,3.5482454,0.0,0.0
4.7387004,2.942549,0.0,0.0
5.390777,2.5972128,0.0,0.0
3.984345,3.3289273,0.0,0.0
3.8350189,3.4676812,0.0,0.0
5.5746107,2.506911,0.0,0.0
6.16786,3.8794918,0.0,0.0
5.329549,3.146319,0.0,0.0
4.9565697,2.7129285,0.0,0.0
5.7389584,3.1423142,0.0,0.0
5.095141,2.6845458,0.0,0.0
3.9649365,2.6960213,0.0,0.0
5.3738675,3.5428214,0.0,0.0
4.906128,2.4812791,0.0,0.0
4.6308427,1.5575062,0.0,0.0
4.502316,3.2334242,0.0,0.0
5.3553705,2.201694,0.0,0.0
4.803084,2.8739312,0.0,0.0
4.232802,3.7478833,0.0,0.0
6.165495,3.0858016,0.0,0.0
5.157402,3.3639238,0.0,0.0
5.760308,3.310284,0.0,0.0
4.501774,3.4934008,0.0,0.0
4.8680906,1.8835173,0.0,0.0
5.4457717,2.5346553,0.0,0.0
4.8042045,1.9173203,0.0,0.0
6.540601,2.0609815,0.0,0.0
4.257744,3.098986,0.0,0.0
5.1776867,1.8489238,0.0,0.0
5.9594593,3.3823426,0.0,0.0
5.4486375,2.7818425,0.0,0.0
4.867663,4.114186,0.0,0.0
4.2968884,3.6362977,0.0,0.0
5.265758,2.369875,0.0,0.0
5.325178,2.280685,0.0,0.0
4.2527475,4.110395,0.0,0.0
5.0825768,3.683179,0.0,0.0
3.9855123,3.0600858,0.0,0.0
4.284739,3.9102108,0.0,0.0
5.353801,2.645411,0.0,0.0
5.583758,1.9309201,0.0,0.0
3.611267,3.9770615,0.0,0.0
4.2471395,3.9319322,0.0,0.0
5.9355884,1.3219491,0.0,1.0
4.3924084,4.805071,0.0,0.0
5.8184824,2.7737324,0.0,0.0
3.8534193,3.546799,0.0,0.0
5.0520954,2.250847,0.0,0.0
4.284394,3.0520027,0.0,0.0
3.947747,3.9571083,0.0,0.0
4.7169747,4.0616894,0.0,0.0
4.6655664,2.2029095,0.0,0.0
4.074523,3.9955404,0.0,0.0
4.2953696,2.859198,0.0,0.0
5.154116,2.3716145,0.0,0.0
4.4222403,1.5811471,0.0,0.0
4.4922853,2.391762,0.0,0.0
4.357768,4.2101207,0.0,0.0
5.312219,3.2897139,0.0,0.0
5.4656887,2.07486,0.0,0.0
3.7756388,3.3430731,0.0,0.0
3.033289,3.9281034,0.0,0.0
4.191787,3.989198,0.0,0.0
4.6138334,2.1815312,0.0,0.0
4.8804607,2.5945022,0.0,0.0
5.080432,2.7033415,0.0,0.0
5.2556925,3.4744577,0.0,0.0
5.28452,1.9762015,0.0,0.0
3.4615812,3.7455838,0.0,0.0
4.2649,2.6458516,0.0,0.0
4.497154,1.7619456,0.0,0.0
4.729212,2.4317758,0.0,0.0
4.9230895,3.759052,0.0,0.0
5.5076847,2.8347893,0.0,0.0
3.9792216,3.2560418,0.0,0.0
5.474171,3.3793533,0.0,0.0
4.586077,4.032196,0.0,0.0
5.3516884,3.6853712,0.0,0.0
3.2726357,4.3705072,0.0,0.0
4.7584352,2.4822316,0.0,0.0
4.348828,3.7202623,0.0,0.0
5.4543858,2.5761595,0.0,0.0
3.9875531,4.0243454,0.0,0.0
4.468398,3.3829284,0.0,0.0
4.082728,4.017091,0.0,0.0
5.7654076,2.3443122,0.0,0.0
5.873345,2.6542926,0.0,0.0
4.261377,4.4996443,0.0,0.0
5.551065,2.703734,0.0,0.0
3.8534563,3.6151714,0.0,0.0
4.621154,3.760704,0.0,0.0
5.537585,3.1834478,0.0,0.0
5.4897575,3.258001,0.0,0.0
5.1174264,3.4798439,0.0,0.0
4.0961585,4.4108024,0.0,0.0
4.3262067,2.5780537,0.0,0.0
3.782242,4.757235,0.0,0.0
5.6177974,1.9383833,0.0,0.0
4.904089,1.4066133,0.0,0.0
5.422309,4.099095,0.0,0.0
5.6095366,3.1600397,0.0,0.0
4.2052093,2.0030286,0.0,0.0
4.8757834,4.7928534,0.0,0.0
5.045371,2.1177216,0.0,0.0
3.4416096,3.7171626,0.0,0.0
4.295851,3.4525476,0.0,0.0
4.827598,2.3007805,0.0,0.0
5.4777865,2.196374,0.0,0.0
4.3073554,3.7903047,0.0,0.0
5.4375916,2.9052494,0.0,0.0
4.779338,2.3930387,0.0,0.0
5.44858,2.6405761,0.0,0.0
4.5238347,4.4230294,0.0,0.0
5.598654,2.5141585,0.0,0.0
4.503377,2.3260932,0.0,0.0
5.5831857,2.3391268,0.0,0.0
4.618878,1.8768847,0.0,0.0
4.4154887,2.373487,0.0,0.0
5.058703,2.1042192,0.0,0.0
5.735656,1.848567,0.0,0.0
5.045796,3.3996696,0.0,0.0
6.895024,2.6669736,0.0,0.0
5.0731554,3.0046966,0.0,0.0
5.800491,1.76042,0.0,0.0
4.0269885,3.6598017,0.0,0.0
5.416975,1.9238517,0.0,0.0
5.211548,2.8108633,0.0,0.0
5.1509695,2.9881809,0.0,0.0
4.8808756,2.9154117,0.0,0.0
5.0987988,2.9696984,0.0,0.0
4.617134,3.3509126,0.0,0.0
4.3953776,3.6562915,0.0,0.0
4.9305997,2.6327927,0.0,0.0
3.9106846,2.9572833,0.0,0.0
4.609152,3.6267898,0.0,0.0
5.149906,3.5008652,0.0,0.0
5.003874,2.9666665,0.0,0.0
4.7336216,3.7439346,0.0,0.0
5.4704356,3.5327866,0.0,0.0
5.7533946,2.500569,0.0,0.0
4.6912985,3.649483,0.0,0.0
4.6218314,3.3499827,0.0,0.0
4.9509225,3.7376564,0.0,0.0
4.8465633,4.1800313,0.0,0.0
4.6489806,2.2499573,0.0,0.0
4.910513,2.7145097,0.0,0.0
4.4196515,4.0715947,0.0,0.0
5.0196857,4.0181293,0.0,0.0
4.6642685,2.8822472,0.0,0.0
5.2905316,2.5136251,0.0,0.0
4.1236076,3.567208,0.0,0.0
4.453163,4.1055646,0.0,0.0
4.6697803,2.9735434,0.0,0.0
4.1089067,3.643764,0.0,0.0
4.9200964,2.2403297,0.0,0.0
4.2916255,2.934957,0.0,0.0
5.605593,3.137661,0.0,0.0
4.3137035,2.0286646,0.0,0.0
4.563617,4.098931,0.0,0.0
5.408965,3.0304797,0.0,0.0
5.1156316,4.3416467,0.0,0.0
4.5438213,4.1397233,0.0,0.0
4.9457574,3.3277998,0.0,0.0
4.2212005,2.4759216,0.0,0.0
4.695145,3.1251874,0.0,0.0
4.5023117,2.6113713,0.0,0.0
5.4857564,2.6448278,0.0,0.0
4.0825157,2.9446852,0.0,0.0
4.635904,2.8659914,0.0,0.0
5.0804334,3.5026135,0.0,0.0
4.41326,3.9863906,0.0,0.0
5.832168,2.323372,0.0,0.0
4.291964,3.5734217,0.0,0.0
5.1538734,1.8566891,0.0,0.0
5.5526843,2.6913707,0.0,0.0
4.81657,2.6317348,0.0,0.0
5.679431,1.3821826,0.0,0.0
5.0210543,2.6498876,0.0,0.0
4.7229424,2.3746824,0.0,0.0
4.5680313,3.877638,0.0,0.0
4.4451942,3.2758377,0.0,0.0
5.582276,2.1303992,0.0,0.0
5.17207,2.8886132,0.0,0.0
5.5682254,2.3414924,0.0,0.0
4.9958057,2.7454574,0.0,0.0
3.952624,2.3767428,0.0,0.0
5.3986993,2.914871,0.0,0.0
4.6169243,3.7556841,0.0,0.0
4.098962,3.7194076,0.0,0.0
3.8168225,3.5864944,0.0,0.0
3.7248719,4.17829,0.0,0.0
3.673498,4.0278726,0.0,0.0
5.1813836,3.1861923,0.0,0.0
4.2015214,3.5869052,0.0,0.0
4.1870637,3.8529663,0.0,0.0
5.5208797,2.39142,0.0,0.0
4.198083,3.068102,0.0,0.0
5.222152,2.393017,0.0,0.0
4.5380964,3.5583947,0.0,0.0
4.6894784,2.8354137,0.0,0.0
4.248012,3.879294,0.0,0.0
3.9569976,3.7570946,0.0,0.0
4.5028615,3.2297597,0.0,0.0
4.477632,2.977649,0.0,0.0
5.2265277,3.292495,0.0,0.0
4.268427,2.8702245,0.0,0.0
5.0651655,2.3310335,0.0,0.0
4.2404895,3.320276,0.0,0.0
4.6689715,2.4130416,0.0,0.0
4.1873617,4.1276374,0.0,0.0
4.9221673,2.2952337,0.0,0.0
4.691824,4.7284737,0.0,0.0
5.116785,2.7327957,0.0,0.0
3.7831237,3.6115713,0.0,0.0
4.3538914,3.0243404,0.0,0.0
4.591424,3.9010305,0.0,0.0
4.9683,2.66987,0.0,0.0
5.216534,1.7140998,0.0,0.0
5.2970033,3.5370033,0.0,0.0
5.76938,2.247605,0.0,0.0
5.450861,3.7263904,0.0,0.0
4.193318,2.4377832,0.0,0.0
4.305963,2.8626003,0.0,0.0
5.9798446,3.1263194,0.0,0.0
4.5261965,3.3358455,0.0,0.0
4.641076,4.1462426,0.0,0.0
3.9814727,4.0965796,0.0,0.0
4.0595818,3.8292794,0.0,0.0
3.5533025,2.828341,0.0,0.0
4.45844,2.5811503,0.0,0.0
3.711684,3.7985086,0.0,0.0
4.7424154,3.0783923,0.0,0.0
4.065709,2.2637842,0.0,0.0
4.35629,3.2951016,0.0,0.0
5.6354756,2.6222777,0.0,0.0
5.443077,2.9326274,0.0,0.0
3.5678809,4.176192,0.0,0.0
4.538631,2.220477,0.0,0.0
5.67223,3.2148204,0.0,0.0
5.818939,2.2607698,0.0,0.0
6.2597365,1.668968,0.0,0.0
4.635949,3.998716,0.0,0.0
4.3153796,2.6560202,0.0,0.0
4.3187246,4.5298805,0.0,0.0
3.4889739,3.9318845,0.0,0.0
5.382536,2.364971,0.0,0.0
4.9742575,3.2882864,0.0,0.0
4.8955703,4.2602353,0.0,0.0
4.3769236,1.9368786,0.0,0.0
5.0627003,2.622644,0.0,0.0
4.3019223,2.8008296,0.0,0.0
5.335863,2.9570205,0.0,0.0
4.3607774,1.8234835,0.0,0.0
4.092088,4.9239373,0.0,0.0
5.413306,2.2839837,0.0,0.0
5.529092,2.97642,0.0,0.0
5.0827236,2.5072033,0.0,0.0
4.6907916,3.6013427,0.0,0.0
5.6264863,3.6200058,0.0,0.0
4.3162107,1.9186616,0.0,0.0
4.4984245,2.9902449,0.0,0.0
4.6735163,3.0621986,0.0,0.0
4.0224333,3.089801,0.0,0.0
3.4045687,4.2529764,0.0,0.0
4.4758463,3.8173478,0.0,0.0
5.307967,3.0187452,0.0,0.0
4.770402,2.2085764,0.0,0.0
5.4690995,2.9998074,0.0,0.0
4.6522646,4.5653043,0.0,0.0
4.3371396,2.979404,0.0,0.0
5.057383,3.2440667,0.0,0.0
4.542091,3.423447,0.0,0.0
5.708735,2.66672,0.0,0.0
6.000774,2.1499531,0.0,0.0
4.072542,4.1155176,0.0,0.0
4.5004597,3.6656883,0.0,0.0
5.0663896,2.5946078,0.0,0.0
4.6627555,2.0963697,0.0,0.0
3.3905919,3.8897495,0.0,0.0
5.5044627,3.055818,0.0,0.0
3.94254,3.7926638,0.0,0.0
5.8800488,2.7860212,0.0,0.0
4.929564,3.3397322,0.0,0.0
4.0806336,2.38778,0.0,0.0
4.522021,2.4896226,0.0,0.0
4.973189,2.9697266,0.0,0.0
5.257279,2.219409,0.0,0.0
5.809873,3.9052594,0.0,0.0
4.267443,3.689637,0.0,0.0
4.5204062,4.0240097,0.0,0.0
3.941219,4.0699024,0.0,0.0
5.0357685,2.986712,0.0,0.0
5.5634084,2.1739087,0.0,0.0
5.234295,2.816086,0.0,0.0
5.367637,3.0094116,0.0,0.0
4.095433,3.7725148,0.0,0.0
4.786255,2.7587898,0.0,0.0
3.3870394,4.098605,0.0,0.0
5.156334,3.659568,0.0,0.0
4.2844667,3.5505197,0.0,0.0
4.3686814,2.45201,0.0,0.0
3.942523,3.88909,0.0,0.0
4.826961,3.3043077,0.0,0.0
4.731171,3.5125997,0.0,0.0
5.089378,3.2187572,0.0,0.0
4.332682,3.416565,0.0,0.0
5.335371,2.719983,0.0,0.0
6.8518796,2.9919934,0.0,0.0
4.0684857,3.5067208,0.0,0.0
6.500024,2.3722806,0.0,0.0
4.182737,4.073493,0.0,0.0
4.668025,2.788112,0.0,0.0
5.017578,1.9449608,0.0,0.0
4.8787336,3.6000242,0.0,0.0
3.9688985,4.227799,0.0,0.0
4.6409564,4.3428555,0.0,0.0
3.5559201,2.993562,0.0,0.0
4.943435,3.336182,0.0,0.0
4.729089,3.795797,0.0,0.0
4.8823047,2.5685632,0.0,0.0
5.8119574,2.008365,0.0,0.0
3.6788259,4.348253,0.0,0.0
5.2702374,1.9443064,0.0,0.0
4.9606347,3.3200006,0.0,0.0
4.323614,2.2253923,0.0,0.0
4.826354,2.882523,0.0,0.0
5.1902657,3.2416866,0.0,0.0
4.9747987,2.547811,0.0,0.0
4.5974836,2.6781862,0.0,0.0
5.2549505,3.0864065,0.0,0.0
4.4313817,3.4117503,0.0,0.0
5.480704,3.052744,0.0,0.0
4.364194,4.5880322,0.0,0.0
4.1094136,3.606543,0.0,0.0
3.8960474,3.8747413,0.0,0.0
5.1869073,3.5591493,0.0,0.0
4.0220675,4.425595,0.0,0.0
4.802188,2.2944295,0.0,0.0
5.536024,3.4140556,0.0,0.0
5.0202665,2.4448302,0.0,0.0
6.1582184,2.5132859,0.0,0.0
4.3952193,3.9213898,0.0,0.0
3.8245296,4.034348,0.0,0.0
4.809913,3.0404546,0.0,0.0
4.380278,4.2842145,0.0,0.0
5.918088,3.2053409,0.0,0.0
4.2527947,2.4423223,0.0,0.0
5.293143,2.1337671,0.0,0.0
5.1757326,4.0213284,0.0,0.0
4.897389,2.7384253,0.0,0.0
4.538644,3.320233,0.0,0.0
5.8364134,3.5156932,0.0,0.0
4.0931892,2.647294,0.0,0.0
5.3950114,2.2895496,0.0,0.0
5.4719276,3.973528,0.0,0.0
4.238308,3.673426,0.0,0.0
4.0967097,3.726967,0.0,0.0
5.208759,2.4913235,0.0,0.0
5.4471292,2.7010317,0.0,0.0
4.0682254,4.7292047,0.0,0.0
4.7224593,1.8240354,0.0,0.0
4.311042,4.0939007,0.0,0.0
4.3570056,1.8468547,0.0,0.0
4.048681,4.1676373,0.0,0.0
4.7363076,3.6281126,0.0,0.0
4.4989862,3.7765973,0.0,0.0
3.7732072,3.5692098,0.0,0.0
4.1816716,3.0414019,0.0,0.0
-9.220282,4.443022,0.0,0.0
-8.936929,4.54574,0.0,0.0
-9.342587,3.5762334,0.0,0.0
-7.5698047,4.9216557,0.0,0.0
-8.346595,4.0570784,0.0,0.0
-7.491139,3.8945923,0.0,0.0
-8.302029,3.245884,0.0,0.0
-7.561707,4.449821,0.0,0.0
-9.25066,2.558312,0.0,0.0
-9.519573,2.723886,0.0,0.0
-7.5536346,2.9361808,0.0,0.0
-7.74546,4.8890343,0.0,0.0
-7.736085,4.6904473,0.0,0.0
-6.8901534,3.3320718,0.0,0.0
-8.016282,4.1001415,0.0,0.0
-7.0059605,3.3161566,0.0,0.0
-8.71278,4.304288,0.0,0.0
-9.463946,2.866889,0.0,0.0
-7.7122664,2.8733592,0.0,0.0
-9.435005,2.7656374,0.0,0.0
-7.0696893,3.935065,0.0,0.0
-7.9534388,3.12688,0.0,0.0
-8.910108,3.3652787,0.0,0.0
-7.2152967,4.446233,0.0,0.0
-9.434939,2.771899,0.0,0.0
-8.317356,3.9193587,0.0,0.0
-8.426923,4.008176,0.0,0.0
-9.292478,3.4990559,0.0,0.0
-8.540402,3.8187175,0.0,0.0
-7.6775165,4.5450263,0.0,0.0
-8.650757,3.9015179,0.0,0.0
-7.186688,4.039668,0.0,0.0
-7.888056,4.2734823,0.0,0.0
-7.6561227,3.6468143,0.0,0.0
-8.982089,3.0102181,0.0,0.0
-7.222386,3.9742827,0.0,0.0
-7.6636457,3.847167,0.0,0.0
-6.8376613,3.9251013,0.0,0.0
-7.8245277,4.0609736,0.0,0.0
-7.525059,3.1817024,0.0,0.0
-8.481007,3.2618256,0.0,0.0
-7.5124383,3.7113144,0.0,0.0
-8.5910425,3.7309995,0.0,0.0
-8.878426,4.1128445,0.0,0.0
-8.163516,3.1471727,0.0,0.0
-8.290744,4.458019,0.0,0.0
-7.9622107,3.318229,0.0,0.0
-8.666716,3.9260395,0.0,0.0
-8.159822,4.412248,0.0,0.0
-7.3772755,3.2239769,0.0,0.0
-7.6453013,2.4501731,0.0,0.0
-6.8648944,4.237297,0.0,1.0
-6.7278132,4.045329,0.0,0.0
-6.9394917,4.271455,0.0,0.0
-9.077849,2.65569,0.0,0.0
-9.14156,3.2002935,0.0,0.0
-8.3978195,3.694165,0.0,0.0
-7.849579,4.0295753,0.0,0.0
-8.813394,4.0662584,0.0,0.0
-8.533135,3.584738,0.0,0.0
-9.071158,3.8182635,0.0,0.0
-8.192555,4.8850393,0.0,0.0
-7.3218684,4.0741534,0.0,0.0
-7.6112227,3.5258257,0.0,0.0
-7.756402,2.562099,0.0,0.0
-9.327344,2.808677,0.0,0.0
-8.4318905,3.5913863,0.0,0.0
-7.6272264,3.0789678,0.0,0.0
-7.8103805,3.3386798,0.0,0.0
-8.395065,4.238619,0.0,0.0
-8.61384,3.3345306,0.0,0.0
-7.6252327,3.5850987,0.0,0.0
-8.111212,3.4428053,0.0,0.0
-7.196918,3.6428707,0.0,0.0
-8.549096,4.9332347,0.0,0.0
-8.256282,4.567709,0.0,0.0
-8.516865,2.942797,0.0,0.0
-7.211139,4.271098,0.0,0.0
-10.176858,3.7207043,0.0,0.0
-8.992674,3.5302727,0.0,0.0
-9.072475,3.8935297,0.0,0.0
-7.5262914,3.0485022,0.0,0.0
-8.513827,3.0580208,0.0,0.0
-8.541094,3.5480638,0.0,0.0
-8.640658,3.50853,0.0,0.0
-7.497876,3.320262,0.0,0.0
-8.32743,3.9586203,0.0,0.0
-8.283287,4.878932,0.0,0.0
-6.7984414,3.463672,0.0,0.0
-8.208821,4.4631743,0.0,0.0
-7.8845997,4.438306,0.0,0.0
-7.383577,4.055514,0.0,0.0
-8.051696,4.0533266,0.0,0.0
-7.190725,3.7499063,0.0,0.0
-8.24247,3.2852225,0.0,0.0
-7.991156,4.6199512,0.0,0.0
-7.9652762,4.29709,0.0,0.0
-7.714331,3.283464,0.0,0.0
-8.606098,4.29805,0.0,0.0
-9.238549,1.9627166,0.0,0.0
-8.931318,3.2787285,0.0,0.0
-8.273239,4.050597,0.0,0.0
-9.2695265,2.6647372,0.0,0.0
-8.885767,3.3947456,0.0,0.0
-8.743558,3.6722212,0.0,0.0
-9.481659,2.4855125,0.0,0.0
-8.765076,3.958414,0.0,0.0
-8.812478,2.8106842,0.0,0.0
-9.133746,2.4127486,0.0,0.0
-7.1382527,4.382242,0.0,0.0
-7.973119,3.368206,0.0,0.0
-8.402776,4.124663,0.0,0.0
-9.065363,4.3260565,0.0,0.0
-8.211962,3.738271,0.0,0.0
-7.78184,2.8941944,0.0,0.0
-8.864879,2.612678,0.0,0.0
-8.941592,2.452988,0.0,0.0
-7.0040407,4.8032727,0.0,0.0
-7.717904,3.2723484,0.0,0.0
-8.966503,3.5549273,0.0,0.0
-8.449652,2.3292875,0.0,0.0
-8.04596,3.0434399,0.0,0.0
-9.374098,3.2312374,0.0,0.0
-8.122656,2.829439,0.0,0.0
-9.02546,2.9874835,0.0,0.0
-7.871418,2.7940395,0.0,0.0
-7.727839,3.3708594,0.0,0.0
-8.053521,2.9093745,0.0,0.0
-8.609764,3.3623137,0.0,0.0
-7.6161113,4.0921955,0.0,0.0
-7.6084085,5.098844,0.0,1.0
-9.009921,3.4493525,0.0,0.0
-7.517571,3.120016,0.0,0.0
-7.974191,4.1510997,0.0,0.0
-8.860752,2.8977344,0.0,0.0
-8.92115,3.0400078,0.0,0.0
-8.464339,2.5917149,0.0,0.0
-9.312809,3.2773473,0.0,0.0
-7.268985,3.6136236,0.0,0.0
-8.666354,3.0126822,0.0,0.0
-9.588585,2.8520355,0.0,0.0
-6.9641623,4.081564,0.0,0.0
-9.393355,2.9274738,0.0,0.0
-8.418314,3.353575,0.0,0.0
-8.074102,3.7814004,0.0,0.0
-7.122603,4.6484814,0.0,0.0
-8.587218,3.1212573,0.0,0.0
-6.536056,3.3795223,0.0,0.0
-7.1690173,4.031307,0.0,0.0
-9.712789,2.4844906,0.0,0.0
-8.360226,3.2111104,0.0,0.0
-8.420155,4.1707973,0.0,0.0
-8.014245,3.3870137,0.0,0.0
-9.3720665,3.1698706,0.0,0.0
-7.310027,4.1787343,0.0,0.0
-7.608808,2.7475796,0.0,0.0
-8.835026,4.0027537,0.0,0.0
-9.226215,3.1705692,0.0,0.0
-6.9916954,5.2395477,0.0,0.0
-8.887582,4.5028086,0.0,0.0
-8.117213,4.6059027,0.0,0.0
-7.5464196,4.224768,0.0,0.0
-7.8170495,3.761855,0.0,0.0
-8.028505,2.5332198,0.0,0.0
-8.110983,3.2268817,0.0,0.0
-7.1968474,4.485978,0.0,0.0
-7.380858,3.7883377,0.0,0.0
-7.9591956,3.9578173,0.0,0.0
-7.9352827,3.2906463,0.0,0.0
-7.8760037,4.109586,0.0,0.0
-8.677057,4.0400147,0.0,0.0
-7.7657056,3.4158723,0.0,0.0
-7.931679,3.286055,0.0,0.0
-8.604513,3.6559732,0.0,0.0
-7.6505947,3.815193,0.0,0.0
-7.370147,3.5463758,0.0,0.0
-8.439714,4.36667,0.0,0.0
-9.005939,2.9722877,0.0,0.0
-8.040133,4.2880917,0.0,0.0
-9.351996,2.857914,0.0,0.0
-9.466387,2.5700006,0.0,0.0
-7.9657617,4.468659,0.0,0.0
-9.296922,3.0763147,0.0,0.0
-7.624388,4.315345,0.0,0.0
-9.007022,3.4560251,0.0,0.0
-9.283861,3.4588966,0.0,0.0
-8.350203,2.9736874,0.0,0.0
-9.200401,3.5610075,0.0,0.0
-7.5372953,3.9314082,0.0,0.0
-7.4322133,2.6778374,0.0,0.0
-7.054849,3.8137698,0.0,0.0
-9.410039,2.6189373,0.0,0.0
-8.104404,4.8553305,0.0,0.0
-7.3016796,5.044859,0.0,0.0
-7.13114,2.879614,0.0,0.0
-8.054824,3.1971207,0.0,0.0
-8.410712,3.8729105,0.0,0.0
-8.302357,3.145285,0.0,0.0
-9.006007,3.2363982,0.0,0.0
-7.502456,3.5407374,0.0,0.0
-8.168809,4.1220784,0.0,0.0
-7.1364894,3.8485985,0.0,0.0
-7.150081,4.1003623,0.0,0.0
-8.6785755,3.019641,0.0,0.0
-8.395082,3.6636205,0.0,0.0
-8.11699,4.7780166,0.0,0.0
-9.0876255,4.4395847,0.0,0.0
-9.095506,3.5223851,0.0,0.0
-9.3602495,2.6673033,0.0,0.0
-8.303373,2.9966533,0.0,0.0
-9.341484,3.2526875,0.0,0.0
-8.8021145,4.156737,0.0,0.0
-7.756284,4.0147796,0.0,0.0
-6.859939,3.9126978,0.0,0.0
-8.052387,3.3389156,0.0,0.0
-7.1528826,3.7787302,0.0,0.0
-8.405225,4.047213,0.0,0.0
-7.725771,3.3061194,0.0,0.0
-8.843346,4.420227,0.0,0.0
-7.539936,3.6410987,0.0,0.0
-7.3955503,4.553826,0.0,0.0
-8.065083,3.0522065,0.0,0.0
-8.68994,3.542953,0.0,0.0
-6.9947333,3.8737745,0.0,0.0
-8.96502,2.9882598,0.0,0.0
-8.951102,2.73694,0.0,0.0
-9.055678,2.5132194,0.0,0.0
-7.9409065,3.771015,0.0,0.0
-7.571211,3.8432124,0.0,0.0
-7.250835,4.1722236,0.0,0.0
-7.6054983,3.1332092,0.0,0.0
-8.191357,3.9278955,0.0,0.0
-7.8125134,3.8864436,0.0,0.0
-8.2962885,2.744762,0.0,0.0
-7.32812,3.5755246,0.0,0.0
-8.214766,3.8138175,0.0,0.0
-7.185498,4.752833,0.0,0.0
-7.1112213,4.4339147,0.0,0.0
-8.150588,3.6150107,0.0,0.0
-8.8260145,2.9913692,0.0,0.0
-7.390626,4.388541,0.0,0.0
-8.053505,4.2963552,0.0,0.0
-7.4792576,3.9519947,0.0,0.0
-7.0369973,5.164401,0.0,0.0
-7.3623776,4.032199,0.0,0.0
-7.052383,4.754677,0.0,0.0
-8.857492,3.3476043,0.0,0.0
-9.193837,3.795201,0.0,0.0
-9.000373,4.868849,0.0,0.0
-7.802623,3.1983988,0.0,0.0
-8.100203,3.78385,0.0,0.0
-7.606624,4.327642,0.0,0.0
-8.823124,4.4013314,0.0,0.0
-8.199785,4.3918104,0.0,0.0
-7.969516,5.2295866,0.0,0.0
-7.831259,3.625262,0.0,0.0
-8.012753,4.085271,0.0,0.0
-8.332821,4.638373,0.0,0.0
-7.3221445,4.6473427,0.0,0.0
-7.995167,2.9475415,0.0,0.0
-7.246509,4.053994,0.0,0.0
-8.064576,4.121969,0.0,0.0
-7.4282207,2.6729114,1.0,0.0
-8.640379,3.5442986,0.0,0.0
-9.102833,3.1086965,0.0,0.0
-7.6756263,3.5615842,0.0,0.0
-6.954747,4.0063963,0.0,0.0
-8.667228,2.9514086,0.0,0.0
-7.8569465,4.394289,0.0,0.0
-7.843097,3.9783342,0.0,0.0
-9.493335,3.3769996,0.0,0.0
-9.375548,2.2929533,0.0,0.0
-7.6890955,3.9591365,0.0,0.0
-9.080612,2.7869797,0.0,0.0
-7.470594,4.7541075,0.0,0.0
-6.9792895,4.9265265,0.0,0.0
-7.504909,3.6733184,0.0,0.0
-8.215776,3.685876,0.0,0.0
-7.29165,3.5955606,0.0,0.0
-7.6779294,5.044765,0.0,0.0
-8.316216,3.2419088,0.0,0.0
-8.069202,4.167256,0.0,0.0
-8.010447,3.3989484,0.0,0.0
-7.50166,4.0293164,0.0,0.0
-7.287183,3.6741226,0.0,0.0
-8.986452,2.7290986,0.0,0.0
-9.138673,3.215093,0.0,0.0
-8.205807,4.1640506,0.0,0.0
-7.6390915,4.189131,0.0,0.0
-8.900153,2.570771,0.0,0.0
-7.1253877,3.6512115,0.0,0.0
-7.8491926,3.5668254,0.0,0.0
-8.62826,3.105693,0.0,0.0
-8.291569,3.0581937,0.0,0.0
-7.962023,3.3494587,0.0,0.0
-7.6733956,4.0557384,0.0,0.0
-8.006505,2.8086798,0.0,0.0
-7.140692,3.4025738,0.0,0.0
-8.48674,3.3638637,0.0,0.0
-9.424233,3.5596042,0.0,0.0
-8.38963,3.41119,0.0,0.0
-9.436714,3.1401877,0.0,0.0
-8.14224,3.4147797,0.0,0.0
-7.555674,2.8756924,0.0,0.0
-8.144144,4.7491107,0.0,0.0
-9.462038,3.0202794,0.0,0.0
-8.055008,3.6778011,0.0,0.0
-7.9113793,3.5026007,0.0,0.0
-7.956136,3.7028835,0.0,0.0
-8.659272,4.122496,0.0,0.0
-7.563911,4.3391633,0.0,0.0
-8.751781,3.8500388,0.0,0.0
-8.337124,4.917287,0.0,0.0
-7.937083,3.812382,0.0,0.0
-7.500202,4.2454085,0.0,0.0
-8.327774,3.7062438,0.0,0.0
-8.671585,3.919848,0.0,0.0
-9.298572,3.239851,0.0,0.0
-7.207904,2.9017174,0.0,0.0
-9.174476,3.4576635,0.0,0.0
-8.927524,3.4520113,0.0,0.0
-8.310009,3.408141,0.0,0.0
-8.967289,4.14159,0.0,0.0
-7.2970257,4.5162807,0.0,0.0
-9.248931,3.4003553,0.0,0.0
-8.352991,3.4412527,0.0,0.0
-9.223539,3.0159209,0.0,0.0
-7.8767233,3.091372,0.0,0.0
-7.037899,4.106289,0.0,0.0
-8.872006,4.2807937,0.0,0.0
-8.985753,2.5651498,0.0,0.0
-7.229078,3.1740146,1.0,0.0
-8.085715,4.4373636,0.0,0.0
-9.787592,2.9193501,0.0,0.0
-7.9564414,3.6111784,0.0,0.0
-6.5389714,4.1206474,0.0,0.0
-8.040986,4.194719,0.0,0.0
-8.550399,2.6383383,0.0,0.0
-7.5591383,4.0132947,0.0,0.0
-8.675671,2.9091954,0.0,0.0
-8.154622,3.294123,0.0,0.0
-8.975628,3.0159554,0.0,0.0
-8.152232,3.5486016,0.0,0.0
-9.708066,3.317551,0.0,0.0
-9.9171915,3.016772,0.0,0.0
-8.499041,3.0626132,0.0,0.0
-8.135758,3.073333,0.0,0.0
-7.9127035,3.0809534,0.0,0.0
-8.514967,3.0690727,0.0,0.0
-7.9524117,3.6567855,0.0,0.0
-8.9460335,2.55455,0.0,0.0
-8.999267,2.909585,0.0,0.0
-9.195389,3.3316734,0.0,0.0
-7.6007338,3.9610567,0.0,0.0
-8.821141,3.9417195,0.0,0.0
-7.10273,3.857742,0.0,0.0
-9.277926,3.1338356,0.0,0.0
-8.45584,4.4216967,0.0,0.0
-8.678274,3.4537916,0.0,0.0
-7.4675503,4.271141,0.0,0.0
-7.7765856,4.2904572,0.0,0.0
-7.075392,3.6252356,0.0,0.0
-9.309134,3.9763007,0.0,0.0
-7.38794,4.8452754,0.0,0.0
-8.067912,3.99613,0.0,0.0
-9.383532,2.8908145,0.0,0.0
-8.790374,3.0186229,0.0,0.0
-8.426783,4.01624,0.0,0.0
-7.7587533,2.979873,0.0,0.0
-8.591556,3.717382,0.0,0.0
-8.264024,2.1642802,0.0,0.0
-7.13944,4.8362017,0.0,0.0
-8.705726,4.9383445,0.0,0.0
-8.814326,3.8780828,0.0,0.0
-7.3842273,4.86026,0.0,0.0
-7.2746263,4.36772,0.0,0.0
-7.755535,4.352478,0.0,0.0
-7.696024,2.7906387,0.0,0.0
-9.04776,5.220362,0.0,0.0
-8.243875,3.9518034,0.0,0.0
-9.365349,2.9407914,0.0,0.0
-8.400315,3.64344,0.0,0.0
-9.868724,2.9013762,0.0,0.0
-8.0569105,4.735334,0.0,0.0
-8.745766,2.6975472,0.0,0.0
-7.807452,4.543369,0.0,0.0
-7.630217,4.516371,0.0,0.0
-7.9932265,5.4784055,0.0,0.0
-9.174339,3.4075918,0.0,0.0
-7.550433,4.3124475,0.0,0.0
-8.404061,2.5206268,0.0,0.0
-8.351969,3.1994886,0.0,0.0
-7.7081585,4.705485,0.0,0.0
-7.7878976,3.9605167,0.0,0.0
-8.792075,2.7887847,0.0,0.0
-8.071989,4.1770735,0.0,0.0
-9.207944,4.109258,0.0,0.0
-7.9728413,2.969773,0.0,0.0
-8.790263,3.378955,0.0,0.0
-7.392094,3.4803228,0.0,0.0
-7.713665,1.9306701,0.0,0.0
-8.437653,4.0009522,0.0,0.0
-8.376845,2.555182,0.0,0.0
-8.629284,2.6140153,0.0,0.0
-8.839566,5.1096716,0.0,0.0
-7.318827,3.947778,0.0,0.0
-7.0618825,4.9095626,0.0,0.0
-7.637579,3.3952677,0.0,0.0
-7.915405,3.1860335,0.0,0.0
-9.713002,3.4137406,0.0,0.0
-9.410364,2.8833275,0.0,0.0
-8.762605,2.8371587,0.0,0.0
-8.434691,3.8995779,0.0,0.0
-8.540893,2.6639147,0.0,0.0
-8.485869,2.8358815,0.0,0.0
-8.772964,3.951228,0.0,0.0
-7.5230093,3.595572,0.0,0.0
-8.229817,4.1793284,0.0,0.0
-8.273499,4.563815,0.0,0.0
-7.279649,3.802556,0.0,0.0
-7.3627462,4.4153204,0.0,0.0
-8.444206,3.6435032,0.0,0.0
-7.396557,3.8052416,0.0,0.0
-8.068966,2.7199314,0.0,0.0
-7.281664,3.8079264,0.0,0.0
-7.5213885,4.390575,0.0,0.0
-8.467709,2.3611987,0.0,0.0
-7.7327013,3.1190612,0.0,0.0
-7.550047,4.2664456,0.0,0.0
-9.091957,2.958899,0.0,0.0
-8.6679535,3.7946968,0.0,0.0
-7.912485,4.1974773,0.0,0.0
-7.26894,4.4374123,0.0,0.0
-8.344815,2.6047375,0.0,0.0
-7.5035243,3.7179692,0.0,0.0
-7.1664524,4.5884767,0.0,0.0
-7.960473,3.0885472,0.0,0.0
-8.388789,2.842031,0.0,0.0
-7.677136,2.628105,0.0,0.0
-6.9737425,4.229342,0.0,0.0
-6.8253093,4.4233456,0.0,0.0
-8.513295,4.6087255,0.0,0.0
-8.606625,2.899473,0.0,0.0
-7.7472878,3.829561,0.0,0.0
-7.855003,3.5343854,0.0,0.0
-7.460718,3.9747112,0.0,0.0
-7.4724193,4.7826385,0.0,0.0
-8.862088,2.6479607,0.0,0.0
-9.294842,3.3344731,0.0,0.0
-8.011292,2.6617267,0.0,0.0
-8.673077,3.6332605,0.0,0.0
-8.770928,3.1101127,0.0,0.0
-8.523819,2.6461446,0.0,0.0
-8.657579,3.12945,0.0,0.0
-7.5428495,2.5855625,0.0,0.0
-7.9278765,3.902768,0.0,0.0
-8.457615,3.3659236,0.0,0.0
-9.361714,2.652244,0.0,0.0
-8.675218,2.897818,0.0,0.0
-7.8662815,4.2598047,0.0,0.0
-8.821314,3.9552796,0.0,0.0
-9.290971,3.799616,0.0,0.0
-7.4823685,3.513803,0.0,0.0
-8.603632,3.8366718,0.0,0.0
-7.791859,2.6847868,0.0,0.0
-9.10272,2.5943391,0.0,0.0
-8.676188,3.5940979,0.0,0.0
-8.571146,3.8240948,0.0,0.0
-8.4735,3.94901,0.0,0.0
-7.8602843,3.2610254,0.0,0.0
-9.092589,3.483741,0.0,0.0
-8.031919,4.0427423,0.0,0.0
-9.067377,3.0001874,0.0,0.0
-7.480063,4.228263,0.0,0.0
-8.8032675,4.3051925,0.0,0.0
-9.079439,3.3500597,0.0,0.0
-7.7270727,4.1998463,0.0,0.0
-7.655055,3.740595,0.0,0.0
-7.096139,4.3366985,0.0,0.0
-9.563587,2.5863926,0.0,0.0
-9.065433,3.7559347,0.0,0.0
-7.667049,4.122,0.0,0.0
-9.841627,2.9244301,0.0,0.0
-7.520707,3.6466072,0.0,0.0
-9.076313,3.3802028,0.0,0.0
-7.983587,3.0077846,0.0,0.0
-8.977492,3.5207527,0.0,0.0
-7.399903,3.6236815,0.0,0.0
-9.574656,3.2814255,0.0,0.0
-7.5062456,3.8752863,0.0,0.0
-7.124755,3.2183955,1.0,0.0
-9.054508,3.743727,0.0,0.0
-9.207997,2.5744858,0.0,0.0
-8.191427,2.8771017,0.0,0.0
-7.6155596,5.318099,0.0,0.0
-10.046334,3.1584105,0.0,0.0
-7.730519,4.383468,0.0,0.0
-8.65048,3.8240893,0.0,0.0
-8.289557,3.4383047,0.0,0.0
-9.146972,4.271919,0.0,0.0
-7.8731055,3.8957334,0.0,0.0
-7.890918,3.8661025,0.0,0.0
-8.867217,3.2983336,0.0,0.0
-8.9814825,3.3961558,0.0,0.0
-8.242574,3.834555,0.0,0.0
-8.107334,3.4923356,0.0,0.0
-9.077871,2.7943583,0.0,0.0
-7.949556,3.922305,0.0,0.0
-8.080896,3.153094,0.0,0.0
-7.8507075,4.176329,0.0,0.0
-8.442903,4.1986675,0.0,0.0
-7.0720725,3.8818214,0.0,0.0
-8.381525,3.6932511,0.0,0.0
-9.414638,3.3938875,0.0,0.0
-6.6590095,4.1728973,0.0,0.0
-9.3572855,3.4701588,0.0,0.0
-7.8768907,2.7309082,0.0,0.0
-7.820569,3.7213435,0.0,0.0
-8.148622,3.3635297,0.0,0.0
-8.481569,2.9803019,0.0,0.0
-7.2772536,3.961314,0.0,0.0
-8.617386,3.2712173,0.0,0.0
-7.489193,4.964918,0.0,0.0
-9.104879,3.4307845,0.0,0.0
-7.97856,3.4028776,0.0,0.0
-9.228171,3.1269999,0.0,0.0
-7.648557,3.5049148,0.0,0.0
-8.8616085,2.9886005,0.0,0.0
-7.083329,5.0254393,0.0,0.0
-8.863389,2.0448954,0.0,0.0
-8.472147,3.234362,0.0,0.0
-7.380861,3.249814,0.0,0.0
-7.5009794,3.6717777,0.0,0.0
-7.1316333,3.4076312,0.0,0.0
-6.940575,3.522322,0.0,0.0
-7.796521,4.6487103,0.0,0.0
-7.5396633,5.1004314,0.0,0.0
-8.102773,3.8096004,0.0,0.0
-8.070656,3.5555034,0.0,0.0
-9.421004,2.8451118,0.0,0.0
-8.5134325,3.5480566,0.0,0.0
-7.7338147,4.0884733,0.0,0.0
-7.5426598,4.732065,0.0,0.0
-8.4000225,4.019041,0.0,0.0
-7.6877203,2.6469216,0.0,0.0
-7.8752604,2.637229,0.0,0.0
-8.289329,3.7835069,0.0,0.0
-8.246367,3.153486,0.0,0.0
-8.819751,3.2466667,0.0,0.0
-7.8075986,4.4193234,0.0,0.0
-8.085986,3.1651464,0.0,0.0
-9.293544,3.157417,0.0,0.0
-7.520633,3.2544777,0.0,0.0
-7.788187,3.8699532,0.0,0.0
-9.024557,2.675894,0.0,0.0
-8.808911,3.2204807,0.0,0.0
-7.950333,4.2157726,0.0,0.0
-8.824628,3.1954198,0.0,0.0
-6.4925466,3.394335,0.0,0.0
-9.313861,2.341278,0.0,0.0
-8.389066,3.8889003,0.0,0.0
-7.1770835,2.8526402,0.0,0.0
-8.895531,3.6846168,0.0,0.0
-7.942737,4.406547,0.0,0.0
-9.329216,3.1196094,0.0,0.0
-8.6798,2.8038008,0.0,0.0
-7.6561785,3.6028903,0.0,0.0
-7.254585,4.5093994,0.0,0.0
-8.594456,2.9516225,0.0,0.0
-10.034794,2.9338832,0.0,0.0
-8.067516,4.9408517,0.0,0.0
-7.739538,4.2511425,0.0,0.0
-7.173487,2.9038446,0.0,0.0
-6.97218,3.902968,0.0,0.0
-7.0108237,4.6146173,0.0,0.0
-8.373455,4.483973,0.0,0.0
-8.247601,3.8541958,0.0,0.0
-7.213892,3.2966866,0.0,0.0
-8.445711,2.972023,0.0,0.0
-7.3348265,4.0454254,0.0,0.0
-8.63056,2.528296,0.0,0.0
-8.481128,3.4037917,0.0,0.0
-7.846896,3.2080073,0.0,0.0
-7.664192,4.537104,0.0,0.0
-8.289471,3.0507157,0.0,0.0
-7.2928853,5.091158,0.0,0.0
-8.85094,3.5800772,0.0,0.0
-9.042698,3.3956137,0.0,0.0
-9.383655,2.8804305,0.0,0.0
-7.586957,3.764706,0.0,0.0
-8.34015,3.8450038,0.0,0.0
-9.573479,3.0295763,0.0,0.0
-6.8686867,3.853138,0.0,0.0
-6.8800826,4.2564864,0.0,0.0
-8.042127,3.391682,0.0,0.0
-9.137616,3.2025943,0.0,0.0
-8.64764,2.4119556,0.0,0.0
-8.284455,4.573305,0.0,0.0
-7.7385225,2.9397326,0.0,0.0
-8.491137,3.0905404,0.0,0.0
-8.013511,3.5838966,0.0,0.0
-9.541706,2.7376318,0.0,0.0
-8.814136,3.0153797,0.0,0.0
-8.3169985,2.9658608,0.0,0.0
-8.0463,3.3966,0.0,0.0
-9.49811,4.4270177,0.0,0.0
-8.150694,3.9706702,0.0,0.0
-8.4270935,5.2742605,0.0,0.0
-7.705014,4.1114793,0.0,0.0
-7.3025093,3.158,0.0,0.0
-9.101262,3.8873463,0.0,0.0
-7.7653346,3.7795944,0.0,0.0
-8.550994,2.870593,0.0,0.0
-8.740945,3.6679456,0.0,0.0
-7.277235,3.2758932,0.0,0.0
-8.402335,3.9435313,0.0,0.0
-8.45527,2.9342551,0.0,0.0
-9.288821,2.7762916,0.0,0.0
-7.5875955,3.565403,0.0,0.0
-7.2170997,4.825463,0.0,0.0
-8.49304,3.5132527,0.0,0.0
-8.503299,3.1816108,0.0,0.0
-7.0829167,4.155509,0.0,0.0
-7.332654,4.6909924,0.0,0.0
-9.382819,4.647307,0.0,0.0
-6.999152,4.556603,0.0,0.0
-8.096609,2.2672222,0.0,0.0
-8.459121,4.5779953,0.0,0.0
-7.3703094,3.6530147,1.0,1.0
-9.549142,3.9485235,0.0,0.0
-8.391282,2.967107,0.0,0.0
-9.502044,3.109606,0.0,0.0
-8.874969,3.3565476,0.0,0.0
-7.8686767,3.9788113,0.0,0.0
-7.456739,3.066012,0.0,0.0
-7.879342,3.8263638,0.0,0.0
-9.6142025,2.784517,0.0,0.0
-8.746156,3.8850384,0.0,0.0
-7.336275,4.3055253,0.0,0.0
-8.555692,3.2390952,0.0,0.0
-8.151008,4.4535623,0.0,0.0
-9.423707,3.5891702,0.0,0.0
-7.940275,3.8505301,0.0,0.0
-8.595193,4.0596533,0.0,0.0
-8.242096,3.8995354,0.0,0.0
-7.601801,4.489107,0.0,0.0
-9.254859,3.8302634,0.0,0.0
-7.2360973,3.9456964,0.0,0.0
-7.3119287,3.5375476,0.0,0.0
-7.725013,5.0367327,0.0,0.0
-8.64742,3.8201513,0.0,0.0
-8.939928,3.1840062,0.0,0.0
-8.710431,3.6375232,0.0,0.0
-8.300399,4.2865295,0.0,0.0
-8.732828,3.339334,0.0,0.0
-7.106212,5.0383782,0.0,0.0
-8.564672,2.768899,0.0,0.0
-9.430164,3.3911264,0.0,0.0
-8.673101,4.0278916,0.0,0.0
-8.090991,2.3103375,0.0,0.0
-8.7673855,4.5967984,0.0,0.0
-8.0468235,4.6581473,0.0,0.0
-8.0093355,4.8945174,0.0,0.0
-9.183053,3.1120422,0.0,0.0
-7.704989,4.357459,0.0,0.0
-8.639106,4.4844723,0.0,0.0
-8.562247,2.5485978,0.0,0.0
-7.9352436,3.5118623,0.0,0.0
-7.390472,4.2779517,0.0,0.0
-7.286575,4.4455423,0.0,0.0
-9.518382,4.02602,0.0,0.0
-7.382494,3.7265618,0.0,0.0
-7.9032373,3.1674979,0.0,0.0
-8.533937,4.180203,0.0,0.0
-9.105853,3.9508755,0.0,0.0
-8.87217,2.8276367,0.0,0.0
-8.684619,3.733928,0.0,0.0
-7.1058645,4.436418,0.0,0.0
-9.107869,2.6923015,0.0,0.0
-7.493365,4.7252584,0.0,0.0
-7.481068,3.3510215,0.0,0.0
-8.270465,4.1074905,0.0,0.0
-7.658909,3.5371978,0.0,0.0
-9.08498,3.553663,0.0,0.0
-7.6060066,4.2756634,0.0,0.0
-8.848445,3.1249542,0.0,0.0
-8.575803,4.264214,0.0,0.0
-7.3989778,3.2961607,0.0,0.0
-8.020727,3.7266402,0.0,0.0
-7.7253737,1.838106,0.0,0.0
-7.2961535,3.7001219,0.0,0.0
-7.058676,4.3023925,0.0,0.0
-9.352153,2.7951913,0.0,0.0
-8.979397,2.8959703,0.0,0.0
-9.343743,3.5148258,0.0,0.0
-8.04,3.7798495,0.0,0.0
-8.24295,3.9219184,0.0,0.0
-8.390764,4.641313,0.0,0.0
-8.179075,3.3529265,0.0,0.0
-8.087298,2.5829864,0.0,0.0
-7.8930697,3.7076902,0.0,0.0
-7.0062566,4.412317,0.0,0.0
-8.959998,3.3216257,0.0,0.0
-8.175117,3.4217587,0.0,0.0
-9.099451,3.5534165,0.0,0.0
-9.073257,2.2161193,0.0,0.0
-8.899655,3.3170607,0.0,0.0
-8.749274,2.6077118,0.0,0.0
-7.8332696,4.134828,0.0,0.0
-9.38626,3.718987,0.0,0.0
-7.8838296,4.124324,0.0,0.0
-8.546786,3.3376818,0.0,0.0
-8.5862875,3.0395932,0.0,0.0
-8.46673,4.469079,0.0,0.0
-7.6449027,3.6869624,0.0,0.0
-7.486056,4.264357,0.0,0.0
-8.325953,4.3923764,0.0,0.0
-7.1407995,4.9391685,0.0,0.0
-8.317416,3.0736847,0.0,0.0
-7.8876843,2.9949162,0.0,0.0
-8.904757,3.6480002,0.0,0.0
-7.444294,4.41961,0.0,0.0
-7.5931535,3.4079154,0.0,0.0
-8.257828,3.7158887,0.0,0.0
-7.660996,3.9574144,0.0,0.0
-7.929372,4.0480227,0.0,0.0
-8.213358,3.2679405,0.0,0.0
-7.318371,3.6742885,0.0,0.0
-7.139391,4.592136,0.0,0.0
-8.18529,5.113372,0.0,0.0
-7.491648,2.7965763,0.0,0.0
-7.9844446,4.2305393,0.0,0.0
-9.202616,3.9578106,0.0,0.0
-9.255687,3.0593019,0.0,0.0
-6.953832,4.1326795,0.0,0.0
-7.962818,4.6757736,0.0,0.0
-8.785162,3.2172236,0.0,0.0
-6.778012,3.8594246,0.0,0.0
-8.221276,4.0260067,0.0,0.0
-8.17107,3.5255342,0.0,0.0
-8.59621,3.0251694,0.0,0.0
-7.475564,4.4918723,0.0,0.0
-7.2759123,4.367389,0.0,0.0
-9.264857,3.1553981,0.0,0.0
-8.136777,3.3227177,0.0,0.0
-8.208611,3.177566,0.0,0.0
-6.9123664,4.0014772,0.0,0.0
-7.971805,2.678525,0.0,0.0
-8.722563,3.6001072,0.0,0.0
-8.309581,3.538942,0.0,0.0
-7.3662004,3.4383106,0.0,0.0
-7.101347,4.1197104,0.0,0.0
-7.18385,4.154754,0.0,0.0
-8.314357,3.1485007,0.0,0.0
-9.22383,3.2230997,0.0,0.0
-7.6990004,2.959136,0.0,0.0
-7.659122,4.5972724,0.0,0.0
-7.071165,3.881863,0.0,0.0
-7.337071,3.4141014,0.0,0.0
-7.7375607,4.2622843,0.0,0.0
-8.127804,2.8020983,0.0,0.0
-6.7518735,3.3897705,0.0,0.0
-7.683292,4.4999743,0.0,0.0
-7.6980324,3.0497344,0.0,0.0
-7.9195957,4.411588,0.0,0.0
-8.093927,4.92636,0.0,0.0
-9.208501,3.0483086,0.0,0.0
-8.669043,3.7064688,0.0,0.0
-7.0376,4.3408465,0.0,0.0
-7.199998,3.3710182,0.0,0.0
-7.3347487,4.4973273,0.0,0.0
-7.6757855,3.6760616,0.0,0.0
-8.777787,2.4600708,0.0,0.0
-7.924791,2.61375,0.0,0.0
-8.264647,3.4810061,0.0,0.0
-8.179117,3.3208914,0.0,0.0
-8.891682,3.6632802,0.0,0.0
-7.189162,3.9975436,0.0,0.0
-8.519756,3.3929393,0.0,0.0
-8.641749,2.0515413,0.0,0.0
-8.430727,3.922732,0.0,0.0
-8.413046,3.4151812,0.0,0.0
-8.045167,2.751569,0.0,0.0
-8.532951,3.2273934,0.0,0.0
-7.7778463,4.860489,0.0,0.0
-8.393703,3.6543756,0.0,0.0
-6.950464,3.7345414,0.0,0.0
-8.219788,2.2433598,0.0,0.0
-7.5011725,4.4980226,0.0,0.0
-8.208694,3.5798702,0.0,0.0
-7.204951,2.7158911,0.0,0.0
-9.050551,3.250571,0.0,0.0
-8.091494,4.465106,0.0,0.0
-7.8575244,4.237897,0.0,0.0
-8.100548,3.8015296,0.0,0.0
-7.500725,4.203973,0.0,0.0
-8.957546,2.3532465,0.0,0.0
-8.123118,4.3614225,0.0,0.0
-7.4071956,3.3878865,0.0,0.0
-8.447519,3.8831804,0.0,0.0
-9.095755,2.8954155,0.0,0.0
-8.575021,2.470523,0.0,0.0
-8.509259,2.9109037,0.0,0.0
-7.4113326,3.1300597,0.0,0.0
-7.3652077,2.8579962,0.0,0.0
-8.207129,3.9973738,0.0,0.0
-7.4399576,3.1065102,0.0,0.0
-7.0085497,3.7700446,0.0,0.0
-6.9736576,5.0017323,0.0,0.0
-7.7212944,4.188534,0.0,0.0
-9.568991,4.044378,0.0,0.0
-7.617346,4.4222107,0.0,0.0
-8.7805,3.7619026,0.0,0.0
-7.885715,3.7914586,0.0,0.0
-7.6623816,3.2770476,0.0,0.0
-7.91987,2.054804,0.0,0.0
-7.2405934,4.2077193,0.0,0.0
-8.740057,4.1063814,0.0,0.0
-7.751095,4.2134905,0.0,0.0
-8.228347,3.1265144,0.0,0.0
-8.444911,4.2936482,0.0,0.0
-8.317976,4.5315557,0.0,0.0
-8.410735,2.5072954,0.0,0.0
-8.076257,3.5490394,0.0,0.0
-9.013537,2.9249184,0.0,0.0
-7.9573393,4.541033,0.0,0.0
-8.2571125,3.1289282,0.0,0.0
-8.950162,3.1539366,0.0,0.0
-9.952002,3.0872622,0.0,0.0
-8.330322,3.4404914,0.0,0.0
-9.196823,4.35688,0.0,0.0
-8.61958,3.6592076,0.0,0.0
-7.5572352,2.8201327,0.0,0.0
-7.0791416,3.8148177,0.0,0.0
-8.385726,3.9842381,0.0,0.0
-8.362934,4.1707325,0.0,0.0
-7.79683,3.7991111,0.0,0.0
-7.895825,4.176102,0.0,0.0
-8.60679,3.3284147,0.0,0.0
-7.746429,3.4840114,0.0,0.0
-8.899572,4.4791384,0.0,0.0
-7.270634,3.912631,0.0,0.0
-8.128847,3.604299,0.0,0.0
-7.4803042,3.9090471,0.0,0.0
-9.5357895,4.052671,0.0,0.0
-7.712968,3.4725914,0.0,0.0
-8.398587,3.5766597,0.0,0.0
-7.8542933,4.023208,0.0,0.0
-8.166218,4.0245075,0.0,0.0
-7.817612,4.050891,0.0,0.0
-8.66508,4.603114,0.0,0.0
-8.942857,3.2039948,0.0,0.0
-8.734159,1.8859856,0.0,0.0
-8.110028,4.088678,0.0,0.0
-8.160929,4.2653174,0.0,0.0
-7.327695,3.4568064,0.0,0.0
-8.726739,3.4895391,0.0,0.0
-6.927364,2.9656224,0.0,0.0
-7.7905903,4.834018,0.0,0.0
-8.596293,2.9103253,0.0,0.0
-7.6944413,4.5590835,0.0,0.0
-8.51684,4.6138697,0.0,0.0
-7.718888,5.23799,0.0,0.0
-9.3839245,2.5877728,0.0,0.0
-8.054201,4.4956956,0.0,0.0
-7.8664365,3.6679943,0.0,0.0
-7.8723583,3.0131695,0.0,0.0
-8.40739,4.3001633,0.0,0.0
-9.10743,3.5658514,0.0,0.0
-7.7500854,4.4927435,0.0,0.0
-9.21587,3.1777487,0.0,0.0
-9.364783,4.0829244,0.0,0.0
-8.991734,4.0228286,0.0,0.0
-8.817764,3.5387466,0.0,0.0
-7.904156,4.380509,0.0,0.0
-7.712651,5.433806,0.0,0.0
-7.683956,4.235866,0.0,0.0
-7.7116413,3.2825787,0.0,0.0
-7.5155144,3.6065571,0.0,0.0
-7.3509836,3.1298575,0.0,0.0
-7.266764,4.072809,0.0,0.0
-8.216392,3.605442,0.0,0.0
-8.583271,2.520066,0.0,0.0
-8.243491,3.5374272,0.0,0.0
-8.585878,2.4672692,0.0,1.0
-8.505513,4.217749,0.0,0.0
-9.114333,3.0186603,0.0,0.0
-9.834409,3.8078682,0.0,0.0
-7.0771303,4.378186,0.0,0.0
-8.319499,4.1756864,0.0,0.0
-7.2036695,4.707355,0.0,0.0
-7.5331616,4.604427,0.0,0.0
-6.7677774,4.1122804,0.0,0.0
-8.693348,4.5925765,0.0,0.0
-8.33986,4.025726,0.0,0.0
-8.749083,3.1720352,0.0,0.0
-7.27588,4.950961,0.0,0.0
-7.3897777,3.3013387,0.0,0.0
-9.742651,3.15045,0.0,0.0
-7.663323,4.192908,0.0,0.0
-9.123115,3.1665452,0.0,0.0
-9.29656,3.0216334,0.0,0.0
-8.752232,2.7310822,0.0,0.0
-9.771318,3.3368847,0.0,0.0
-8.08474,2.6246145,0.0,0.0
-8.834429,2.5370796,0.0,0.0
-8.797667,3.5334415,0.0,0.0
-7.989121,3.613142,0.0,0.0
-8.588625,3.9344945,0.0,0.0
-8.280335,3.3177307,0.0,0.0
-7.6326733,3.3947434,0.0,0.0
-9.080104,2.3526993,0.0,0.0
-8.141355,3.26483,0.0,0.0
-8.727169,3.174347,0.0,0.0
-8.454903,3.6606677,0.0,0.0
-8.352036,3.5707233,0.0,0.0
-8.897905,3.2813005,0.0,0.0
-8.882398,3.0303001,0.0,0.0
-7.684807,3.0663962,1.0,1.0
-8.909148,3.5595415,0.0,0.0
-9.44365,2.561002,0.0,0.0
-8.942224,2.2901278,0.0,0.0
-7.83003,3.9136815,0.0,0.0
-8.06567,3.596259,0.0,0.0
-8.332968,2.6149647,0.0,0.0
-8.134561,3.985676,0.0,0.0
-8.267165,3.295672,0.0,0.0
-9.590017,3.270147,0.0,0.0
-9.021517,3.6169302,0.0,0.0
-9.226689,3.1973505,0.0,0.0
-8.481944,4.3002863,0.0,0.0
-8.187696,3.294119,0.0,0.0
-8.717613,2.954109,0.0,0.0
-7.781858,3.948914,0.0,0.0
-8.041985,3.6226454,0.0,0.0
-7.5372443,3.4844296,0.0,0.0
-7.3751793,4.7321587,0.0,0.0
-6.654922,4.5059285,0.0,0.0
-8.660432,3.4271593,0.0,0.0
-8.416541,3.550463,0.0,0.0
-8.859576,3.6787882,0.0,0.0
-7.9309707,3.9562385,0.0,0.0
-8.166067,3.0979278,0.0,0.0
-9.40888,2.844188,0.0,0.0
-7.571279,3.4472322,0.0,0.0
-7.600631,3.8883479,0.0,0.0
-9.524977,3.524656,0.0,0.0
-7.1583986,3.3845973,0.0,0.0
-8.626903,3.8463023,0.0,0.0
-9.198694,3.1367636,0.0,0.0
-7.829882,3.7697926,0.0,0.0
-8.358603,4.5342,0.0,0.0
-9.655658,3.4863124,0.0,0.0
-8.767947,3.3924098,0.0,0.0
-8.062839,4.1767015,0.0,0.0
-8.504573,4.4537597,0.0,0.0
-9.070695,3.5858338,0.0,0.0
-8.718847,4.260905,0.0,0.0
-8.4826975,3.0210154,0.0,0.0
-9.659402,2.7389457,0.0,0.0
-8.4572115,3.0578597,0.0,0.0
-9.2647,3.671468,0.0,0.0
-8.798316,3.3382726,0.0,0.0
-8.738866,3.653971,0.0,0.0
-8.307106,4.5539083,0.0,0.0
-9.064038,3.1352735,0.0,0.0
-9.055165,2.8396342,0.0,0.0
-8.236078,4.3263087,0.0,0.0
-8.602061,3.848856,0.0,0.0
-8.9095,3.0062137,0.0,0.0
-8.832043,3.4339926,0.0,0.0
-7.9957094,3.3770096,0.0,0.0
-7.6358175,4.1756916,0.0,0.0
-9.349745,2.882855,0.0,0.0
-7.962027,2.7998009,0.0,0.0
-7.3425016,3.4013987,0.0,0.0
-9.125111,3.26324,0.0,0.0
-8.251033,2.9656892,0.0,0.0
-6.4694934,3.300592,0.0,0.0
-9.649325,3.779444,0.0,0.0
-7.9663577,4.357972,0.0,0.0
-8.521191,3.798799,0.0,0.0
-7.5923285,3.5269804,0.0,0.0
-7.726451,3.1258667,0.0,0.0
-6.8194885,4.241849,0.0,0.0
-8.5947075,2.7241592,0.0,0.0
-7.343776,3.0099337,0.0,0.0
-7.592792,3.1527479,0.0,0.0
-9.009918,3.6648238,0.0,0.0
-8.980337,3.8204584,0.0,0.0
-8.685163,3.8813078,0.0,0.0
-7.226746,4.8472924,0.0,0.0
-7.6695256,3.664615,0.0,0.0
-7.734302,3.670556,0.0,0.0
-7.736139,3.0687532,0.0,0.0
-7.910302,4.329424,0.0,0.0
-7.4972677,3.6548343,0.0,0.0
-8.828718,3.2253945,0.0,0.0
-7.32868,3.439089,0.0,0.0
-9.518896,3.5184221,0.0,0.0
-0.5076124,7.0856586,0.0,0.0
1.3335179,7.767711,0.0,0.0
-0.86152405,7.5205727,0.0,0.0
1.3248538,7.302398,0.0,0.0
0.79626155,6.8762918,0.0,0.0
0.916407,6.885055,0.0,0.0
1.221309,8.023261,0.0,0.0
1.1675904,7.2956805,0.0,0.0
-0.7556691,6.971477,0.0,0.0
1.7123015,7.6826067,0.0,0.0
1.3125567,7.05048,0.0,0.0
1.0591506,8.52347,0.0,0.0
0.706092,6.407943,0.0,0.0
1.5580881,8.041078,0.0,0.0
1.8387451,6.743211,0.0,0.0
0.06652865,6.443505,0.0,0.0
1.425084,7.52798,0.0,0.0
-0.3660155,6.830069,0.0,0.0
0.8201253,7.980307,0.0,0.0
0.023668554,7.2387376,0.0,0.0
-0.26403564,6.6419086,0.0,0.0
0.7905298,7.4012675,0.0,0.0
0.77601916,7.797923,0.0,0.0
1.0439193,6.998004,0.0,0.0
0.49323085,7.2946115,0.0,0.0
-0.57896656,6.768254,0.0,0.0
0.67762303,7.422042,0.0,0.0
1.3716228,6.5946283,0.0,0.0
2.2399013,7.177633,0.0,0.0
0.8761513,6.933476,0.0,0.0
0.726966,6.6799927,0.0,0.0
0.12694304,6.442935,0.0,0.0
0.14806202,7.487774,0.0,0.0
-0.19636814,6.6424327,0.0,0.0
0.5325586,6.845488,0.0,0.0
0.4272246,8.44258,0.0,0.0
0.27451634,6.8169565,0.0,0.0
1.0201459,6.990944,0.0,0.0
0.7682172,6.8043385,0.0,0.0
-0.18186818,6.9832997,0.0,0.0
0.20453711,6.594238,0.0,0.0
-0.04016871,6.7643843,0.0,0.0
0.35097128,7.839326,0.0,0.0
1.1587499,7.9700074,0.0,0.0
0.32404253,7.8888674,0.0,0.0
-0.005653127,6.865468,0.0,0.0
1.4318007,6.6667004,0.0,0.0
0.72271013,7.6196733,0.0,0.0
0.089787595,6.7810187,0.0,0.0
0.49340826,7.6950493,0.0,0.0
0.22279197,7.4031453,0.0,0.0
1.1138372,7.591689,0.0,0.0
1.4194984,7.2381525,0.0,0.0
1.24547,7.9586067,0.0,0.0
1.3733665,8.007942,0.0,0.0
0.4507229,6.9139814,0.0,0.0
0.9862239,8.046393,0.0,0.0
0.5254739,6.5595407,0.0,0.0
-0.338332,7.295905,0.0,0.0
0.77550536,6.696233,0.0,0.0
-0.16189839,6.508498,0.0,0.0
-0.18278003,6.3369994,0.0,0.0
1.1275772,7.022589,0.0,0.0
-0.25475696,7.391428,0.0,0.0
-0.5754149,7.4160333,0.0,0.0
0.13311544,6.9325294,0.0,0.0
0.63990086,8.039699,0.0,0.0
0.2835923,6.3599877,0.0,0.0
1.5792222,7.38276,0.0,0.0
1.1092194,7.3917336,0.0,0.0
1.0598679,7.934206,0.0,0.0
-0.2431453,6.778384,0.0,0.0
1.9618186,6.2916923,0.0,0.0
-0.0156088285,6.9022436,0.0,0.0
0.22041732,6.2875834,0.0,0.0
1.5965977,7.7868705,0.0,0.0
0.27832794,7.250518,0.0,0.0
-0.27383775,6.6544805,0.0,0.0
0.6074822,8.442902,0.0,0.0
0.25432584,7.0923924,0.0,0.0
1.2836472,7.582306,0.0,0.0
0.16102615,7.956458,0.0,0.0
1.4488976,6.986729,0.0,0.0
0.81886417,7.57562,0.0,0.0
0.1376936,6.777529,0.0,0.0
1.6162975,7.363783,0.0,0.0
1.0725319,7.0599437,0.0,0.0
1.2732544,7.440368,0.0,0.0
1.8966564,6.8580313,0.0,0.0
0.22414422,7.1501203,0.0,0.0
0.1721241,5.765935,0.0,1.0
-0.81190115,7.438823,0.0,0.0
0.98182416,7.297546,0.0,0.0
0.8905683,6.6337857,0.0,0.0
1.0984141,7.5552597,0.0,0.0
0.802213,7.6875196,0.0,0.0
0.8399853,7.0605154,0.0,0.0
0.7516915,7.3177,0.0,0.0
1.0714053,7.081097,0.0,0.0
0.77975804,7.686383,0.0,0.0
1.4186462,6.9601693,0.0,0.0
1.5761181,6.621042,0.0,0.0
0.56385875,6.255533,0.0,0.0
1.1603037,8.940111,0.0,0.0
0.3897324,7.1635046,0.0,0.0
1.2665948,6.6976357,0.0,0.0
0.02714208,7.619977,0.0,0.0
1.1786069,7.3894014,0.0,0.0
0.40241814,7.4677615,0.0,0.0
-0.0013961969,6.354924,0.0,0.0
-0.36937273,6.7946553,0.0,0.0
0.49646482,6.3028994,0.0,0.0
-0.8072296,7.5892477,0.0,0.0
1.4734324,6.964258,0.0,0.0
0.82086366,7.0666585,0.0,0.0
0.052619167,7.4546156,0.0,0.0
1.3936545,7.8656297,0.0,0.0
1.1348778,7.225078,0.0,0.0
-0.24107672,7.086329,0.0,0.0
0.4045143,7.466597,0.0,0.0
0.56518567,6.8609905,0.0,0.0
1.2771504,6.1813526,0.0,0.0
1.5017881,6.952562,0.0,0.0
0.111751534,7.0287724,0.0,0.0
1.376446,7.293058,0.0,0.0
1.214215,7.530462,0.0,0.0
1.7360488,6.6789527,0.0,0.0
0.2212992,7.5161314,0.0,0.0
0.59293,7.2800536,0.0,0.0
0.43871847,6.921615,0.0,0.0
-0.03945812,7.3053412,0.0,0.0
-0.14357191,7.200304,0.0,0.0
-0.41954494,7.717035,0.0,0.0
1.5149388,7.409845,0.0,0.0
0.7289458,6.39919,0.0,0.0
0.8720392,6.4568796,0.0,0.0
1.2612813,5.877899,0.0,0.0
0.70190835,7.4884305,0.0,0.0
0.8716435,7.298204,0.0,0.0
0.2588192,5.8609223,0.0,0.0
1.1452161,5.9895487,0.0,0.0
1.2467574,7.5058866,0.0,0.0
0.5716302,6.068879,0.0,0.0
1.0931553,7.1436505,0.0,0.0
0.23560785,7.6506205,0.0,0.0
1.8248216,7.570051,0.0,0.0
0.27126652,6.6522293,0.0,0.0
-0.26568568,6.038588,0.0,0.0
0.97447985,7.6286488,0.0,0.0
0.44167298,6.3053484,0.0,0.0
0.86617243,8.052305,0.0,0.0
1.0842121,7.4362316,0.0,0.0
1.0796901,7.934379,0.0,0.0
0.37133074,6.49602,0.0,0.0
0.54312265,5.6557713,0.0,0.0
1.561012,7.690872,0.0,0.0
1.4876227,5.8141127,0.0,0.0
-0.72214454,7.666584,0.0,0.0
-0.7316372,7.4941435,0.0,0.0
1.0051309,6.485264,0.0,0.0
0.8089989,7.874888,0.0,0.0
0.74358773,7.8017817,0.0,0.0
1.5969727,7.039226,0.0,0.0
-0.20547241,7.236801,0.0,0.0
0.12980829,6.687531,0.0,0.0
1.1886672,7.3241534,0.0,0.0
1.7653433,8.343203,0.0,0.0
0.94023275,7.2227707,0.0,0.0
0.26581275,7.4020677,0.0,0.0
0.07105257,8.269908,0.0,0.0
1.0242409,6.7730384,0.0,0.0
1.8024526,7.983781,0.0,0.0
0.10821689,6.9641733,0.0,0.0
1.7294437,7.750419,0.0,0.0
-0.38978177,6.6279573,0.0,0.0
-0.035823695,7.052555,0.0,0.0
-0.05115633,6.475085,0.0,0.0
0.9652707,7.446606,0.0,0.0
0.9866409,7.8273797,0.0,0.0
-0.4759688,7.771513,0.0,0.0
0.23248087,7.0998964,0.0,0.0
0.39158806,7.6880198,0.0,0.0
1.1887102,7.1552143,0.0,0.0
0.21240306,7.5015774,0.0,0.0
2.638567,7.727596,0.0,0.0
0.37877157,7.047062,0.0,0.0
1.5510131,6.232414,0.0,0.0
0.21317588,7.6014676,0.0,0.0
0.5136373,5.90719,0.0,0.0
0.041317627,6.968053,0.0,0.0
0.916193,8.142489,0.0,0.0
0.5454838,7.402942,0.0,0.0
0.47271544,7.662196,0.0,0.0
1.3914336,7.8850822,0.0,0.0
0.7500328,7.274486,0.0,0.0
1.1812531,6.3092103,0.0,0.0
-0.028484374,7.010269,0.0,0.0
2.020249,8.0535755,0.0,0.0
-0.2207206,6.9661565,0.0,0.0
0.6329343,7.3587766,0.0,0.0
1.4787441,8.383481,0.0,0.0
2.0461705,8.214381,0.0,0.0
0.86889976,7.023002,0.0,0.0
1.6892617,7.108381,0.0,0.0
0.44937748,6.930282,0.0,0.0
0.55565274,7.648301,0.0,0.0
0.7772734,7.626477,0.0,0.0
2.5424862,7.753767,0.0,0.0
0.355892,6.7255554,0.0,0.0
1.3245326,8.390457,0.0,0.0
0.01697898,7.1171794,0.0,0.0
0.98732984,7.041562,0.0,0.0
-0.30579692,7.6791377,0.0,0.0
1.6675181,7.2549047,0.0,0.0
1.6162113,8.168229,0.0,0.0
1.2852948,8.247866,0.0,0.0
1.7876673,7.4993963,0.0,0.0
-0.48282358,7.219423,0.0,0.0
0.92868066,7.310396,0.0,0.0
0.35080343,6.198305,0.0,0.0
0.91375643,8.406301,0.0,0.0
1.6440705,7.850379,0.0,0.0
1.253586,6.7793508,0.0,0.0
1.374695,7.349088,0.0,0.0
1.3276006,6.6378903,0.0,0.0
0.73870766,6.491295,0.0,0.0
-0.8653365,7.3722367,0.0,0.0
0.274371,7.176715,0.0,0.0
0.84916097,6.660895,0.0,0.0
-0.03417515,6.447671,0.0,0.0
-0.2681103,7.0784307,0.0,0.0
1.911294,6.3422084,0.0,0.0
-0.25511214,7.001786,0.0,0.0
1.4128816,7.3295937,0.0,0.0
0.89376277,7.8680596,0.0,0.0
2.1890101,7.5980673,0.0,0.0
0.13872533,7.2202964,0.0,0.0
1.4960276,6.718772,0.0,0.0
0.32856613,6.68241,0.0,0.0
0.60140896,7.7012467,0.0,0.0
-0.5827767,6.871322,0.0,0.0
1.1036779,8.253937,0.0,0.0
-0.07173539,6.910817,0.0,0.0
0.76730835,6.912457,0.0,0.0
1.2865032,8.410073,0.0,0.0
1.434755,6.723637,0.0,0.0
0.15831375,7.3083973,0.0,0.0
2.0177064,8.047931,0.0,0.0
-0.6845065,6.506129,0.0,0.0
1.2178305,6.886392,0.0,0.0
0.90931034,7.3778915,0.0,0.0
0.976013,6.649575,0.0,0.0
1.6158159,6.778179,0.0,0.0
0.92575884,7.3951826,0.0,0.0
1.3852783,7.6681657,0.0,0.0
1.8932158,8.111107,0.0,0.0
0.36713392,7.220288,0.0,0.0
-0.39429453,6.2232895,0.0,0.0
-0.51388913,7.2615833,0.0,0.0
0.7267364,7.60161,0.0,0.0
0.6033849,7.52755,0.0,0.0
1.7319663,7.784482,0.0,0.0
-0.5779769,7.366018,0.0,0.0
1.0686462,7.963644,0.0,0.0
1.048086,7.481248,0.0,0.0
0.97104436,6.4917603,0.0,0.0
-0.06878079,6.55189,0.0,0.0
1.087901,6.699916,0.0,0.0
0.0076783947,7.520919,0.0,0.0
1.4339373,7.4267373,0.0,0.0
0.5820699,7.061792,0.0,0.0
0.008761344,7.0131965,0.0,0.0
0.20307106,7.303324,0.0,0.0
0.593474,6.656251,0.0,0.0
1.1702632,7.766086,0.0,0.0
0.4386834,7.4792366,0.0,0.0
1.4661796,6.991573,0.0,0.0
0.21833456,7.778629,0.0,0.0
0.98005706,8.146167,0.0,0.0
-0.11079326,6.1396046,0.0,0.0
0.41262245,6.509157,0.0,0.0
0.35634533,8.268882,0.0,0.0
-0.19246884,7.3472342,0.0,0.0
-0.037551403,7.6483736,0.0,0.0
0.055589087,7.2657976,0.0,0.0
-0.13097396,6.6987095,0.0,0.0
1.5753078,7.007065,0.0,0.0
0.10467654,6.4927754,0.0,0.0
1.3275841,7.868462,0.0,0.0
-0.5230732,7.6112537,0.0,0.0
1.9093554,7.1685424,0.0,0.0
1.6669301,7.5676193,0.0,0.0
0.5315318,7.6715374,0.0,0.0
-0.0891953,6.266034,0.0,0.0
1.8167496,7.2327104,0.0,0.0
1.1620438,8.761038,0.0,0.0
0.87844366,6.130032,0.0,0.0
1.2066891,7.046538,0.0,0.0
0.06303802,6.1276164,0.0,0.0
1.6987653,8.189352,0.0,0.0
0.30434877,7.208138,0.0,0.0
0.48332822,7.5273013,0.0,0.0
1.3181261,7.427932,0.0,0.0
0.37577248,7.6230288,0.0,0.0
0.52388906,6.8452396,0.0,0.0
0.31237748,7.2041373,0.0,0.0
0.96453965,7.6048617,0.0,0.0
-0.0048667854,7.2148423,0.0,0.0
0.16922455,8.303995,0.0,0.0
-0.37307906,7.1967115,0.0,0.0
1.9347458,7.4148726,0.0,0.0
1.2187994,6.8317924,0.0,0.0
-0.07820076,6.4996877,0.0,0.0
1.6995778,7.0285645,0.0,0.0
-0.39269415,6.54047,0.0,0.0
1.0985332,8.522232,0.0,0.0
1.320636,7.1974483,0.0,0.0
0.43421102,8.382181,0.0,0.0
-0.66406745,7.678367,0.0,0.0
1.5995412,8.082141,0.0,0.0
1.5648456,7.493269,0.0,0.0
-1.2098525,6.767732,0.0,1.0
1.4710443,7.2514277,0.0,0.0
0.9316453,8.436373,0.0,0.0
1.0187676,6.155686,0.0,0.0
-0.09492749,7.0360985,0.0,0.0
1.8822585,6.9456244,0.0,0.0
-0.97250366,7.8770814,0.0,0.0
1.8322861,7.379495,0.0,0.0
1.307093,7.437152,0.0,0.0
-0.19767958,6.0623155,0.0,0.0
0.00912168,6.558557,0.0,0.0
-0.42277762,7.0602064,0.0,0.0
2.5465813,7.2413898,0.0,0.0
0.92708,7.826568,0.0,0.0
1.0395046,7.1585,0.0,0.0
1.1278707,6.5320125,0.0,0.0
1.2608066,7.4506054,0.0,0.0
1.0677646,7.4335933,0.0,0.0
0.49544913,6.791373,0.0,0.0
-0.3753947,7.0948353,0.0,0.0
1.052008,7.3778296,0.0,0.0
0.97067666,7.2067137,0.0,0.0
0.75005555,7.3053617,0.0,0.0
1.276622,7.801828,0.0,0.0
-0.1060096,7.493939,0.0,0.0
0.9864572,7.5822444,0.0,0.0
0.9669619,5.9978056,0.0,0.0
0.5534987,6.526627,0.0,0.0
1.8576287,6.499759,0.0,0.0
1.5459994,7.509917,0.0,0.0
1.3816646,6.5845194,0.0,0.0
1.5366437,6.566654,0.0,0.0
2.2504623,7.802404,0.0,0.0
0.68439627,8.1063,0.0,0.0
0.3977047,8.191248,0.0,0.0
1.6315802,7.086238,0.0,0.0
0.47503912,6.525617,0.0,0.0
1.8447251,7.0221586,0.0,0.0
0.6751613,5.984699,0.0,0.0
2.1573834,7.959291,0.0,0.0
1.6086781,7.712219,0.0,0.0
1.5452482,5.851574,0.0,0.0
0.71522707,7.8276787,0.0,0.0
0.7863377,6.501354,0.0,0.0
-0.048464037,7.4571366,0.0,0.0
0.25329903,6.873693,0.0,0.0
0.33586708,6.8191304,0.0,0.0
-0.14673871,7.6379695,0.0,0.0
0.43306363,7.1314816,0.0,0.0
1.3104573,6.1069684,0.0,0.0
-0.029354218,7.7087717,0.0,0.0
1.4656714,6.5302978,0.0,0.0
0.054586936,7.0656486,0.0,0.0
0.8143158,7.2217445,0.0,0.0
-0.18995582,6.86966,0.0,0.0
0.523379,6.7388134,0.0,0.0
-0.114553295,7.324538,0.0,0.0
0.6168055,8.754694,0.0,0.0
0.14852637,6.932708,0.0,0.0
1.9901642,6.6813354,0.0,0.0
1.1695344,6.7275877,0.0,0.0
-0.06968929,6.6176085,0.0,0.0
1.2762794,6.326699,0.0,0.0
1.0974554,5.9089704,0.0,0.0
1.1931312,6.851047,0.0,0.0
1.1185076,6.3051295,0.0,0.0
0.4177294,6.7003474,0.0,0.0
1.4381558,7.311993,0.0,0.0
1.8877887,7.479244,0.0,0.0
1.1870018,5.9794087,0.0,0.0
0.8863238,7.2929816,0.0,0.0
0.45669976,6.2331805,0.0,0.0
0.5562134,6.2758427,0.0,0.0
0.81271696,6.0538836,0.0,0.0
0.66127765,7.477022,0.0,0.0
-0.07353036,7.8239555,0.0,0.0
0.69227207,6.9158654,0.0,0.0
1.1995031,7.9498234,0.0,0.0
-0.35702002,6.7315116,0.0,0.0
1.3220882,8.430805,0.0,0.0
0.6446983,7.831976,0.0,0.0
0.42622292,6.264059,0.0,0.0
2.00611,6.189621,0.0,0.0
0.87787247,7.780122,0.0,0.0
0.88977516,7.1109686,0.0,0.0
0.3048917,7.56356,0.0,0.0
-0.009125012,7.0217204,0.0,0.0
0.35556668,7.7412133,0.0,0.0
1.0584736,6.4990597,0.0,0.0
2.4174922e-05,7.181299,0.0,0.0
1.7605839,7.5095305,0.0,0.0
0.4650835,6.770511,0.0,0.0
0.30792063,7.0306673,0.0,0.0
0.9636805,5.4221325,0.0,0.0
1.1965972,6.8331084,0.0,0.0
-1.2094134,7.017708,0.0,0.0
0.884101,7.635005,0.0,0.0
0.41622707,7.4325047,0.0,0.0
0.07360158,7.7935915,0.0,0.0
0.85721064,5.970414,0.0,0.0
0.042843707,6.928209,0.0,0.0
-0.9711389,7.206459,0.0,0.0
1.9415313,8.228317,0.0,0.0
0.47447526,6.8310256,0.0,0.0
-0.027016029,7.756201,0.0,0.0
0.73902047,7.9766293,0.0,0.0
-0.387444,6.431276,0.0,0.0
0.42871377,7.211485,0.0,0.0
0.11145673,7.334582,0.0,0.0
1.0130621,7.976825,0.0,0.0
0.48085687,7.3643227,0.0,0.0
1.3468368,7.1489277,0.0,0.0
0.1720848,6.0622835,0.0,0.0
1.5454983,7.949865,0.0,0.0
0.60941184,7.014012,0.0,0.0
0.48234856,6.9170275,0.0,0.0
0.6204223,6.235815,0.0,0.0
0.9621541,7.133358,0.0,0.0
1.4169722,6.817342,0.0,0.0
-0.37677476,6.6140156,0.0,0.0
2.645046,7.401669,0.0,0.0
0.081906736,7.1923814,0.0,0.0
1.1926218,6.4975204,0.0,0.0
0.31141293,6.402911,0.0,0.0
1.3555264,7.444854,0.0,0.0
1.4095695,7.4750657,0.0,0.0
0.3255503,6.438573,0.0,0.0
0.16412003,6.2971983,0.0,0.0
0.047032826,6.9987483,0.0,0.0
1.4226156,6.0850797,0.0,0.0
0.31329718,7.352765,0.0,0.0
1.0007662,6.354967,0.0,0.0
0.2739366,6.2100663,0.0,0.0
-0.112588264,6.198555,0.0,0.0
1.7498378,7.4729357,0.0,0.0
1.6817086,6.3203454,0.0,0.0
-0.06715136,7.4238877,0.0,0.0
1.12623,6.2162123,0.0,0.0
1.3243129,7.834376,0.0,0.0
0.86244386,6.8010654,0.0,0.0
0.7667316,7.9959884,0.0,0.0
0.8263043,6.4184966,0.0,0.0
1.1585559,8.553373,0.0,0.0
1.1317708,7.34725,0.0,0.0
1.0170891,5.932349,0.0,0.0
0.4719877,7.1327085,0.0,0.0
1.159397,7.472179,0.0,0.0
1.3371831,6.679749,0.0,0.0
1.0541021,7.4943447,0.0,0.0
0.80888164,6.125594,0.0,0.0
0.6997761,6.1094074,0.0,0.0
0.26739427,7.4579444,0.0,0.0
0.027357273,6.893777,0.0,0.0
1.6474277,7.7948914,0.0,0.0
-0.5323183,7.559445,0.0,0.0
2.0720286,7.171617,0.0,0.0
1.5402726,7.2192087,0.0,0.0
-0.50339705,8.174606,0.0,0.0
0.40512732,7.163041,0.0,0.0
-0.023454918,7.638307,0.0,0.0
1.0136454,8.536815,0.0,0.0
2.0248594,7.9399223,0.0,0.0
-0.3266955,7.1490283,0.0,0.0
1.8771284,6.3572507,0.0,0.0
-0.40330878,7.1468315,0.0,0.0
0.95275116,7.351736,0.0,0.0
0.46406716,6.891142,0.0,0.0
2.553081,8.056351,0.0,0.0
0.4830368,6.915479,0.0,0.0
0.54292756,7.864149,0.0,0.0
-0.06715901,7.078929,0.0,0.0
1.7638284,7.9627075,0.0,0.0
1.0843526,8.048179,0.0,0.0
1.1001168,7.4635763,0.0,0.0
2.1621575,7.0682726,0.0,0.0
0.16724415,6.2034807,0.0,0.0
-0.15809375,6.861233,0.0,0.0
1.249497,7.2783895,0.0,0.0
1.9057833,7.541869,0.0,0.0
1.8575499,6.5616655,0.0,0.0
0.54045993,6.1511436,0.0,0.0
1.1893724,7.252945,0.0,0.0
0.916482,7.251963,0.0,0.0
0.6719129,6.9896894,0.0,0.0
-0.016562808,7.2626376,0.0,0.0
0.9914804,8.100827,0.0,0.0
-0.7489059,8.028779,0.0,0.0
1.220572,7.950503,0.0,0.0
0.12913324,7.2465653,0.0,0.0
0.7634018,7.3317866,0.0,0.0
-0.5582566,6.982555,0.0,0.0
0.9050934,6.593803,0.0,0.0
0.45862526,7.5927634,0.0,0.0
1.7771236,7.0508704,0.0,0.0
1.1844475,6.804789,0.0,0.0
-0.2901556,6.93564,0.0,0.0
0.9699611,7.376317,0.0,0.0
1.5097209,7.107776,0.0,0.0
0.48773924,7.2841344,0.0,0.0
1.2958548,7.535079,0.0,0.0
-0.8690791,7.1384463,0.0,0.0
1.7834948,7.536916,0.0,0.0
-0.7726323,6.824434,0.0,0.0
0.86647815,8.079034,0.0,0.0
0.5186652,7.427315,0.0,0.0
1.4398807,6.108497,0.0,0.0
0.37081546,7.0921617,0.0,0.0
0.8015194,8.120897,0.0,0.0
1.299163,7.8200545,0.0,0.0
0.14603111,6.6026716,0.0,0.0
2.1418743,7.5525312,0.0,0.0
0.874526,6.662721,0.0,0.0
1.4500812,7.9909115,0.0,0.0
1.3804313,7.6523395,0.0,0.0
0.05233675,7.144826,0.0,0.0
0.08709765,6.4121523,0.0,0.0
1.3713983,7.7693863,0.0,0.0
-0.01153415,8.092889,0.0,0.0
1.09221,7.0371776,0.0,0.0
1.6683687,6.943051,0.0,0.0
1.6571971,6.360988,0.0,0.0
1.0534494,6.0749803,1.0,1.0
-0.12399219,7.757749,0.0,0.0
-0.050828498,6.6402793,0.0,0.0
1.0270473,8.687048,0.0,0.0
1.507432,6.4637856,0.0,0.0
0.589696,7.4064336,0.0,0.0
-0.720567,7.0005026,0.0,0.0
1.3032366,6.697995,0.0,0.0
0.34958398,7.37396,0.0,0.0
1.0566045,6.3953133,0.0,0.0
-0.21699546,7.3059497,0.0,0.0
0.3958942,6.7650323,0.0,0.0
0.5913144,7.69346,0.0,0.0
0.008238723,7.7081866,0.0,0.0
0.83661324,7.3919687,0.0,0.0
0.35255313,6.0538273,0.0,0.0
-0.86134225,-1.7876765,0.0,0.0
0.11928775,6.983733,0.0,0.0
1.5994941,7.2320557,0.0,0.0
0.36324212,7.137657,0.0,0.0
-0.43518093,7.49862,0.0,0.0
0.66142285,7.2096343,0.0,0.0
0.9942956,7.380076,0.0,0.0
0.43166202,7.181079,0.0,0.0
-0.42877445,6.809507,0.0,0.0
0.69535583,7.0445538,0.0,0.0
0.03991977,6.9085,0.0,0.0
1.5458233,8.369732,0.0,0.0
0.3943539,7.358351,0.0,0.0
-0.4040068,6.999632,0.0,0.0
0.48740324,8.060853,0.0,0.0
0.2976307,7.970526,0.0,0.0
0.90927315,6.8753505,0.0,0.0
0.50761503,7.557023,0.0,0.0
0.17295632,5.8986435,0.0,0.0
0.25367147,7.41491,0.0,0.0
1.1048586,6.640045,0.0,0.0
1.0502944,7.5679216,0.0,0.0
0.24585421,6.7883577,0.0,0.0
1.2436702,7.5363955,0.0,0.0
0.78791827,6.8166614,0.0,0.0
0.9661887,7.8946443,0.0,0.0
-0.25975072,7.151572,0.0,0.0
0.5031554,7.1625,0.0,0.0
1.584722,5.940091,0.0,0.0
2.2820356,6.9477396,0.0,0.0
1.3517566,7.3244863,0.0,0.0
0.9168595,7.0868154,0.0,0.0
-0.52064925,6.6503916,0.0,0.0
0.69382757,7.0088215,0.0,0.0
-0.20661506,6.8217,0.0,0.0
1.3211671,7.5048923,0.0,0.0
1.7779318,7.885517,0.0,0.0
0.53098017,6.8449087,0.0,0.0
-0.38655403,7.1658216,0.0,0.0
0.7516557,7.3562713,0.0,0.0
1.0930544,6.883216,0.0,0.0
-0.57256585,7.048565,0.0,0.0
0.35196126,6.7213416,0.0,0.0
1.8118588,7.7079835,0.0,0.0
0.6816442,7.464014,0.0,1.0
0.5384968,5.927938,0.0,0.0
0.5307678,7.6386747,0.0,0.0
1.4026115,7.7193713,0.0,0.0
1.8461272,7.132924,0.0,0.0
1.2516106,8.495405,0.0,0.0
1.5879749,7.75416,0.0,0.0
1.2270691,6.2267423,0.0,0.0
0.49144486,5.918072,0.0,0.0
0.4438141,6.990066,0.0,0.0
0.48558792,7.2787957,0.0,0.0
0.6693751,6.865303,0.0,0.0
0.6072588,6.8060327,0.0,0.0
0.45215297,7.4729204,0.0,0.0
0.008878622,6.553946,0.0,0.0
2.1097164,7.7355776,0.0,0.0
0.984514,5.9411798,0.0,0.0
0.87055486,7.298293,0.0,0.0
0.28703928,7.4802175,0.0,0.0
0.040644012,7.115136,0.0,0.0
0.2320508,6.4481583,0.0,0.0
-0.4864899,7.614966,0.0,0.0
0.15591061,6.735689,0.0,0.0
1.6842917,7.3226023,0.0,0.0
-0.16260757,5.973164,0.0,0.0
-0.07078445,6.959968,0.0,0.0
0.44526383,8.027641,0.0,0.0
-0.70085114,6.6986527,0.0,0.0
0.16760153,6.429709,0.0,0.0
0.7280361,6.879432,0.0,0.0
-6.4875064,6.437939,0.0,0.0
0.122355014,6.9025383,0.0,0.0
0.97581315,6.560862,0.0,0.0
0.3085503,6.954743,0.0,0.0
0.86970586,7.76413,0.0,0.0
1.366834,7.122863,0.0,0.0
-0.060048718,6.572077,0.0,0.0
0.2823476,7.32115,0.0,0.0
0.24552958,7.113745,0.0,0.0
0.15343049,7.3852344,0.0,0.0
-0.25037906,8.265084,0.0,0.0
1.8396448,7.6893616,0.0,0.0
0.2995964,6.621024,0.0,0.0
0.8010376,7.3106236,0.0,0.0
0.4726742,7.7609696,0.0,0.0
0.44091928,6.9540644,0.0,0.0
0.22918688,8.135681,0.0,0.0
0.6827317,6.6743455,0.0,0.0
-0.23357801,7.0051208,0.0,0.0
3.3432639,-0.049745042,0.0,0.0
0.23052832,7.9099402,0.0,0.0
0.4319107,7.204967,0.0,0.0
0.09723138,6.8982525,0.0,0.0
0.7847437,7.465349,0.0,0.0
-0.005522682,6.788249,0.0,0.0
1.4191861,7.8752093,0.0,0.0
1.7430354,7.993877,0.0,0.0
1.3541459,7.7746077,0.0,0.0
0.63766026,6.841109,0.0,0.0
-0.0031562555,7.179332,0.0,0.0
0.131846,7.004843,0.0,0.0
1.0024939,8.129733,0.0,0.0
0.9533777,6.190512,0.0,0.0
0.32568714,7.269114,0.0,0.0
1.0446291,8.445081,0.0,0.0
0.8949377,6.9229164,0.0,0.0
0.9700568,7.4217267,0.0,0.0
0.17069368,6.661549,0.0,0.0
-0.46342745,6.5526686,0.0,0.0
0.66808426,6.7518277,0.0,0.0
0.7938052,5.9592676,0.0,0.0
1.4843384,7.762563,0.0,0.0
0.8959835,7.1633673,0.0,0.0
0.79277545,6.551542,0.0,0.0
1.0193181,7.012044,0.0,0.0
0.7892086,7.7191944,0.0,0.0
-0.5430118,6.9473815,0.0,0.0
1.3279909,6.8499255,0.0,0.0
-0.0917797,7.5947437,0.0,0.0
0.5071438,8.256972,0.0,0.0
0.64194703,6.8772383,0.0,0.0
0.89960855,7.2949376,0.0,0.0
0.6564664,7.0580983,0.0,0.0
-0.06980276,6.4254093,0.0,0.0
0.45193464,7.810063,0.0,0.0
-0.27932107,7.7043095,0.0,0.0
-0.9886699,7.0073338,0.0,0.0
0.64829564,7.1758895,0.0,0.0
-0.12793384,7.8858128,0.0,0.0
0.600207,6.7819543,0.0,0.0
0.9051262,7.1329646,0.0,0.0
0.47905785,7.5095563,0.0,0.0
-0.3707799,7.1747518,0.0,0.0
0.925627,7.482202,0.0,0.0
1.1803393,7.099367,0.0,0.0
0.67246896,6.472927,0.0,0.0
1.0351484,7.3649044,0.0,0.0
1.7403828,7.466771,0.0,0.0
0.6023142,8.276041,0.0,0.0
0.5264627,7.3537846,0.0,0.0
0.18354043,6.9985957,0.0,0.0
-0.69289184,7.644041,0.0,0.0
2.0312948,6.789107,0.0,0.0
0.9612832,7.7581015,0.0,0.0
0.61333615,7.387231,0.0,0.0
-0.213531,6.583789,0.0,0.0
1.1775781,8.542268,0.0,0.0
0.3325892,5.6914372,0.0,0.0
1.5211024,6.585491,0.0,0.0
1.6324903,8.244662,0.0,0.0
0.72336787,7.284119,0.0,0.0
-0.07499815,7.2742414,0.0,0.0
0.29345655,7.177511,0.0,0.0
0.097753696,7.1141615,0.0,0.0
-0.4682358,6.691243,0.0,0.0
0.8825949,7.559642,0.0,0.0
-1.1925663,7.232917,0.0,0.0
0.9282956,7.708754,0.0,0.0
0.9094137,7.6604767,0.0,0.0
1.0403382,7.643748,0.0,0.0
2.0306349,5.8729563,0.0,0.0
0.24355225,6.782007,0.0,0.0
0.1997956,7.494529,0.0,0.0
-0.6767972,7.2021747,0.0,0.0
0.4024597,6.0096574,0.0,0.0
0.03794296,7.1731486,0.0,0.0
0.7690071,7.7645383,0.0,0.0
0.35031506,7.792857,0.0,0.0
0.81589824,6.618198,0.0,0.0
0.45063737,7.3732467,0.0,0.0
0.5272539,7.434846,0.0,0.0
0.63967323,6.904014,0.0,0.0
1.1181606,7.905432,0.0,0.0
-0.0927386,6.5346804,0.0,0.0
1.0247123,7.1021523,0.0,0.0
0.37047294,6.890597,0.0,0.0
0.64205235,7.193678,0.0,0.0
1.6018286,6.8438625,0.0,0.0
1.0794817,6.953142,0.0,0.0
1.218168,6.6438417,0.0,0.0
1.1514683,5.550256,0.0,0.0
0.21527433,7.097146,0.0,0.0
1.0202599,7.328475,0.0,0.0
1.150035,6.005756,1.0,0.0
1.0838469,7.200582,0.0,0.0
0.86860335,8.02663,0.0,0.0
0.049003113,7.396784,0.0,0.0
-0.29269078,6.904135,0.0,0.0
-0.16050972,7.296556,0.0,0.0
0.89456624,6.871234,0.0,0.0
0.37325194,8.596142,0.0,0.0
-0.31261465,7.3237615,0.0,0.0
1.4286631,7.7170825,0.0,0.0
0.049547553,6.8115788,0.0,0.0
1.9684128,8.353638,0.0,0.0
1.1707493,7.215351,0.0,0.0
0.88450766,5.879178,0.0,0.0
1.9166646,8.211455,0.0,0.0
0.9686805,6.9222417,0.0,0.0
1.2729042,7.924863,0.0,0.0
1.1988475,7.8528943,0.0,0.0
0.5825083,6.5894322,0.0,0.0
-0.043855898,7.4019384,0.0,0.0
0.06636554,6.538758,0.0,0.0
0.548154,7.4678855,0.0,0.0
0.2122889,7.8881016,0.0,0.0
0.4206928,7.0117083,0.0,0.0
0.75621897,6.5340915,0.0,0.0
1.7291547,8.9933,0.0,0.0
1.9545937,7.662717,0.0,0.0
0.39263242,7.5123205,0.0,0.0
0.6114788,7.0269976,0.0,0.0
-0.7215175,6.8941994,0.0,0.0
0.9651608,7.956652,0.0,0.0
0.5590035,8.3631935,0.0,0.0
0.40984553,6.537024,0.0,0.0
0.30824095,6.790708,0.0,0.0
0.39956614,7.175323,0.0,0.0
1.290323,8.265052,0.0,0.0
1.6657747,6.681987,0.0,0.0
0.9155938,7.4149356,0.0,0.0
-0.1135981,7.658582,0.0,0.0
0.98779297,7.653484,0.0,0.0
0.64629734,6.661654,0.0,0.0
0.609927,5.9176154,0.0,0.0
0.47326976,6.793533,0.0,0.0
1.3366752,7.5410714,0.0,0.0
0.2451608,8.163771,0.0,0.0
-0.23197877,6.652947,0.0,0.0
0.46601042,7.853155,0.0,0.0
0.19022645,8.205541,0.0,0.0
0.9321455,7.0451946,0.0,0.0
0.4455042,7.357986,0.0,0.0
0.6939031,7.9795485,0.0,0.0
1.0122806,6.7957206,0.0,0.0
0.5944682,6.4066267,0.0,0.0
0.4064837,6.652794,0.0,0.0
-0.14663036,6.351952,0.0,0.0
1.6389682,6.9484344,0.0,0.0
1.1951022,6.6098247,0.0,0.0
0.86869395,7.347195,0.0,0.0
0.8715759,6.9248915,0.0,0.0
0.7065355,7.787033,0.0,0.0
2.5497148,7.383455,0.0,0.0
0.023124604,6.5622916,0.0,0.0
1.4736171,6.8179092,0.0,0.0
0.9232467,6.7300553,0.0,0.0
0.95042765,7.622688,0.0,0.0
1.4348118,7.0396585,0.0,0.0
1.447757,7.442871,0.0,0.0
-0.0034218961,6.6325674,0.0,0.0
1.30446,7.1092873,0.0,0.0
1.0439613,6.6793137,0.0,0.0
1.3919805,6.7257757,0.0,0.0
0.7866938,6.674763,0.0,0.0
-0.45743233,7.4488487,0.0,0.0
0.06292156,7.046103,0.0,0.0
-0.08263265,7.0902314,0.0,0.0
1.1617329,7.3721514,0.0,0.0
0.5344428,8.770724,0.0,0.0
0.7872539,6.5908914,0.0,0.0
0.87806153,6.6521416,0.0,0.0
0.494907,7.9130607,0.0,0.0
-0.19552349,7.505873,0.0,0.0
1.3925598,7.2650285,0.0,0.0
1.7109857,7.634793,0.0,0.0
0.9343699,7.2998457,0.0,0.0
0.9198278,7.7622128,0.0,0.0
0.8275514,6.9319344,0.0,0.0
0.49370846,6.493058,0.0,0.0
-0.98428863,7.540995,0.0,0.0
0.8560144,7.388166,0.0,0.0
0.8775226,7.8464174,0.0,0.0
1.7588229,7.7940817,0.0,0.0
0.6447738,6.3455296,0.0,0.0
0.723501,7.93893,0.0,0.0
0.40521818,6.363907,0.0,0.0
0.63144284,6.7512474,0.0,0.0
1.0884027,6.5021224,0.0,0.0
-0.27020445,7.1384754,0.0,0.0
1.790402,7.6710677,0.0,0.0
1.15961,6.7576437,0.0,0.0
0.80249774,6.7067165,0.0,0.0
-0.34191835,6.8746166,0.0,0.0
0.6156085,6.3357635,0.0,0.0
1.6897881,6.910034,0.0,0.0
0.64333874,7.0632024,0.0,0.0
0.83223027,7.334692,0.0,0.0
1.6517806,6.8536267,0.0,0.0
2.1782303,7.326191,0.0,0.0
-0.21404237,5.964321,0.0,0.0
0.95088065,7.2582717,1.0,0.0
0.33166644,6.8097734,0.0,0.0
0.728187,7.758766,0.0,0.0
0.7543122,7.2729197,0.0,0.0
-0.680401,7.2668076,0.0,0.0
1.0826215,6.7420917,0.0,0.0
1.230636,7.0331354,0.0,0.0
-0.072770216,7.585597,0.0,0.0
0.82850844,7.3776174,0.0,0.0
1.0418217,6.261374,0.0,0.0
1.238196,6.112781,0.0,0.0
1.5028734,6.8091908,0.0,0.0
1.3640842,6.9077306,0.0,0.0
0.16186623,7.2736073,0.0,0.0
-0.0527435,6.732749,0.0,0.0
0.63311934,6.504901,0.0,0.0
0.87385064,7.8230724,0.0,0.0
0.07759461,7.9325285,0.0,0.0
0.5310231,7.274715,0.0,0.0
0.5344991,7.2157526,0.0,0.0
0.32708317,7.6208606,0.0,0.0
1.629222,6.655747,0.0,0.0
0.39655808,7.370615,0.0,0.0
0.66361064,7.1995697,0.0,0.0
0.90801823,7.0214376,0.0,0.0
0.30002275,7.4815054,0.0,0.0
-0.14956078,6.7570977,0.0,0.0
1.2193596,7.7672224,0.0,0.0
1.853852,6.858405,0.0,0.0
-0.034455847,5.9127016,0.0,0.0
0.3197313,6.414331,0.0,0.0
0.68872875,5.9265423,0.0,0.0
-0.18200704,7.8823767,0.0,0.0
1.5869023,5.972398,0.0,0.0
-0.0837318,7.3171544,0.0,0.0
0.05291916,6.7394266,0.0,0.0
0.7880222,7.0086036,0.0,0.0
0.5226035,7.74683,0.0,0.0
1.6242553,7.460474,0.0,0.0
0.48933792,7.5783906,0.0,0.0
0.4562101,6.5481834,0.0,0.0
1.8474175,6.6302724,0.0,0.0
-0.9902432,7.1421294,0.0,0.0
1.3213108,7.905504,0.0,0.0
1.0331005,7.739526,0.0,0.0
1.2989749,6.802276,0.0,0.0
2.0570366,7.432867,0.0,0.0
0.27793926,7.8471875,0.0,0.0
0.825237,7.274313,0.0,0.0
1.0267632,7.47953,0.0,0.0
0.67625874,6.780935,0.0,0.0
0.62757933,7.350567,0.0,0.0
0.6179581,7.6865554,0.0,0.0
0.7345419,6.8516483,0.0,0.0
1.3165039,7.3263116,0.0,0.0
1.3377569,6.956437,0.0,0.0
-0.12358052,7.75987,0.0,0.0
0.6614173,6.4072537,0.0,0.0
1.5020266,7.2434983,0.0,0.0
1.2326105,6.567011,0.0,0.0
2.6212556,7.573001,0.0,0.0
1.3448411,6.5352635,0.0,0.0
1.5178872,7.7416515,0.0,0.0
1.5490822,8.055962,0.0,0.0
1.3865935,7.9596267,0.0,0.0
0.516734,6.8688273,0.0,0.0
-0.3157075,6.73821,0.0,0.0
1.6998892,6.960991,0.0,0.0
1.5881244,6.7993684,0.0,0.0
0.2528708,6.8175306,0.0,0.0
1.6874974,7.7504625,0.0,0.0
0.982999,6.536619,0.0,0.0
1.5002152,7.522794,0.0,0.0
1.4321281,5.9469824,0.0,0.0
-0.71898353,7.1785083,0.0,0.0
0.9585242,6.729113,0.0,0.0
1.3970041,5.850567,0.0,0.0
0.9212062,6.4452434,0.0,0.0
-0.19096924,6.783227,0.0,0.0
1.1548567,6.7468204,0.0,0.0
1.3204719,6.6752734,0.0,0.0
2.082413,8.184259,0.0,0.0
-0.37725356,7.2420397,0.0,0.0
1.1327312,7.052654,0.0,0.0
0.15681882,7.2201347,0.0,0.0
0.30052683,7.599509,0.0,0.0
0.7269037,7.3075895,0.0,0.0
1.1515237,6.314712,0.0,0.0
0.26188952,7.5490837,0.0,0.0
1.609401,7.4179935,0.0,0.0
0.26214907,7.686753,0.0,0.0
1.6449797,7.145859,0.0,0.0
0.25166273,6.9706593,0.0,0.0
0.15958099,7.4921503,0.0,0.0
1.8931017,7.710713,0.0,0.0
1.9972501,7.0952945,0.0,0.0
0.41770622,6.6229844,1.0,0.0
-0.13771401,6.874447,0.0,0.0
-0.10881231,6.256883,1.0,1.0
-0.72682047,7.0974903,0.0,0.0
1.226972,6.9860663,0.0,0.0
1.249292,6.538546,0.0,0.0
-0.1348357,6.4059343,0.0,0.0
1.1414955,6.2372975,0.0,0.0
0.36569396,7.285262,0.0,0.0
-0.46053663,7.1380954,0.0,0.0
0.8530183,7.3044367,0.0,0.0
-0.0016020907,6.929876,0.0,0.0
0.7948895,7.7217956,0.0,0.0
0.75251627,6.3291674,0.0,0.0
1.0079511,7.342646,0.0,0.0
1.2887434,8.524716,0.0,0.0
0.49379602,6.773048,0.0,0.0
1.1985993,6.9093986,0.0,0.0
1.4149798,7.255133,0.0,0.0
0.518369,7.439994,0.0,0.0
0.09183985,7.287994,0.0,0.0
0.29340008,6.934547,0.0,0.0
0.38575056,6.7640443,0.0,0.0
0.10814027,6.4424276,0.0,0.0
1.5141801,6.832265,0.0,0.0
-0.44329152,7.491194,0.0,0.0
1.1059465,6.681649,0.0,0.0
1.9882047,7.1145,0.0,0.0
0.23558457,7.6430664,0.0,0.0
1.1787812,8.269108,0.0,0.0
1.0290147,6.9915304,0.0,0.0
-0.10105226,7.5435605,0.0,0.0
0.3540557,8.243614,0.0,0.0
0.023864256,6.566238,0.0,0.0
-0.11371038,7.0149183,0.0,0.0
0.40483412,6.847312,0.0,0.0
1.0263761,6.650488,0.0,0.0
-0.68760484,6.7379293,0.0,0.0
0.26969504,7.025771,0.0,0.0
0.85345525,7.857092,0.0,0.0
0.47798026,7.0628586,0.0,0.0
0.8052401,6.763213,0.0,0.0
0.63720524,6.7074513,0.0,0.0
1.918356,7.0362487,0.0,0.0
-0.35412306,6.4207597,0.0,0.0
0.51985765,7.2989445,0.0,0.0
-0.784102,7.806764,0.0,0.0
0.22150454,7.1691527,0.0,0.0
-0.19970468,6.9145713,0.0,0.0
0.38176128,7.872634,0.0,0.0
0.2776471,5.925316,0.0,0.0
-3.2866971,4.089575,0.0,0.0
-2.7210865,4.324589,0.0,0.0
-3.643576,4.4567046,0.0,0.0
-2.3982964,5.3880634,0.0,0.0
-2.9557528,5.487934,0.0,0.0
-2.889346,4.6998534,0.0,0.0
-2.4233382,4.488266,0.0,0.0
-3.1154075,5.343401,0.0,0.0
-2.3683732,4.131148,0.0,0.0
-3.7876704,4.60885,0.0,0.0
-2.8435547,5.882681,0.0,0.0
-2.9643362,6.0258155,0.0,0.0
-2.5517724,4.454128,0.0,0.0
-3.1640835,4.8190036,0.0,0.0
-3.5625446,4.4799814,0.0,0.0
-2.008543,5.3832603,0.0,0.0
-4.7266164,4.533061,0.0,0.0
-4.1103497,6.1224036,0.0,0.0
-3.299046,6.1774826,0.0,0.0
-2.9691446,5.2455726,0.0,0.0
-2.284522,4.6506834,1.0,1.0
-2.893004,3.7685468,0.0,0.0
-3.2570653,3.693655,0.0,0.0
-2.6876645,5.356126,0.0,0.0
-2.4514372,3.8278131,0.0,0.0
-2.3973095,5.6176777,0.0,0.0
-2.236264,5.333676,0.0,0.0
-3.245154,4.328373,0.0,0.0
-3.212607,6.329654,0.0,0.0
-2.827732,4.150454,0.0,0.0
-3.3710663,3.6790624,0.0,0.0
-2.0736508,4.6892,0.0,0.0
-3.0762725,4.077468,0.0,0.0
-3.4674947,5.6539044,0.0,0.0
-2.9811327,3.1929262,0.0,0.0
-3.4164882,5.543397,0.0,0.0
-3.438334,5.8196564,0.0,0.0
-1.8534449,5.9905677,0.0,0.0
-3.3230066,5.0554566,0.0,0.0
-2.9063377,5.111582,0.0,0.0
-2.6427894,4.2397285,0.0,0.0
-3.7153847,3.5373843,0.0,0.0
-2.8910818,4.7461486,0.0,0.0
-2.7416947,5.018111,0.0,0.0
-3.3144114,4.117198,0.0,0.0
-3.2241173,4.715205,0.0,0.0
-4.0699525,4.038855,0.0,0.0
-2.9325688,5.732983,0.0,0.0
-2.9612262,6.263545,0.0,0.0
-2.811165,5.8352385,0.0,0.0
-2.839106,4.095115,0.0,0.0
-2.7571795,5.235859,0.0,0.0
-3.1552181,3.1113756,0.0,0.0
-3.0048807,3.8527017,0.0,0.0
-2.922882,6.3461013,0.0,0.0
-2.6980982,4.506669,0.0,0.0
-3.0934806,6.357048,0.0,0.0
-3.764176,5.4480906,0.0,0.0
-3.2006679,6.185879,0.0,0.0
-3.7205162,5.174414,0.0,0.0
-2.3368542,6.252599,0.0,0.0
-3.2107537,4.446921,0.0,0.0
-3.649699,4.5401797,0.0,0.0
-2.3561025,6.6478868,0.0,0.0
-3.3585603,3.6910706,0.0,0.0
-2.8716373,5.7211943,0.0,0.0
-3.2273817,5.4387603,0.0,0.0
-1.7197983,5.5098667,0.0,0.0
-3.9013646,5.645401,0.0,0.0
-1.9002509,5.410615,0.0,0.0
-4.0388684,5.7265925,0.0,0.0
-2.4688792,4.858075,0.0,0.0
-2.2796292,5.2638707,0.0,0.0
-3.608566,4.2813926,0.0,0.0
-2.6621726,4.3972273,0.0,0.0
-2.5649564,5.7408466,0.0,0.0
-3.0672674,3.8316355,0.0,0.0
-2.7212117,4.9088726,0.0,0.0
-3.293349,5.337641,0.0,0.0
-3.3156462,3.6009529,0.0,0.0
-2.8906152,4.2852306,0.0,0.0
-3.569821,5.2508545,0.0,0.0
-3.789668,5.8166027,0.0,0.0
-3.0709112,3.4507062,0.0,0.0
-4.272633,5.889464,0.0,0.0
-3.420718,3.5764532,0.0,0.0
-3.8467937,3.9864779,0.0,0.0
-2.886417,4.0711694,0.0,0.0
-2.7665405,5.8852034,0.0,0.0
-2.3851156,4.374721,0.0,0.0
-3.9171724,3.8357754,0.0,0.0
-4.0050564,5.6962123,0.0,0.0
-2.6462836,5.1368155,0.0,0.0
-3.0046437,6.2702713,0.0,0.0
-3.2973483,4.8031607,0.0,0.0
-3.352782,3.9010568,0.0,0.0
-4.002865,4.692924,0.0,0.0
-3.4385042,4.4433346,0.0,0.0
-2.8449383,4.3551517,0.0,0.0
-3.4966536,4.3745036,0.0,0.0
-3.338616,5.1149364,0.0,0.0
-2.7675316,4.033446,0.0,0.0
-3.8511438,6.953661,0.0,0.0
-1.9669017,5.5704017,0.0,0.0
-3.1893592,4.1029153,0.0,0.0
-3.243803,6.3163323,0.0,0.0
-2.852143,5.213509,0.0,0.0
-3.273071,6.004754,0.0,0.0
-3.3871233,5.527851,0.0,0.0
-2.4526348,4.879375,0.0,0.0
-3.2441194,6.776965,0.0,0.0
-3.0307226,4.6721687,0.0,0.0
-3.1550996,4.4204173,0.0,0.0
-3.0099602,5.0495725,0.0,0.0
-2.1607585,4.5534077,0.0,0.0
-1.650796,5.121664,0.0,0.0
-3.400743,5.1213617,0.0,0.0
-2.7473216,5.270181,0.0,0.0
-3.2998855,3.8964832,0.0,0.0
-1.906004,4.13379,0.0,0.0
-1.9531868,5.217339,0.0,0.0
-2.255973,5.6697855,0.0,0.0
-2.4021635,4.707707,0.0,0.0
-2.9358737,5.291504,0.0,0.0
-4.117303,5.3549347,0.0,0.0
-3.4803677,4.7885594,0.0,0.0
-2.8011446,4.748068,0.0,0.0
-2.0691233,5.2682214,0.0,0.0
-2.4989712,5.692898,0.0,0.0
-3.377506,4.975729,0.0,0.0
-2.7872567,5.3267865,0.0,0.0
-3.2907844,5.762919,0.0,0.0
-1.7262231,5.221302,0.0,0.0
-2.8557854,4.934329,0.0,0.0
-3.5444245,4.2968726,0.0,0.0
-1.8751274,5.205147,0.0,0.0
-2.812251,4.6253567,0.0,0.0
-2.5439055,4.666603,0.0,0.0
-3.5083244,5.493434,0.0,0.0
-2.7182603,3.7684517,0.0,0.0
-2.1658685,5.468243,0.0,0.0
-3.0034235,4.92168,0.0,0.0
-3.6505282,5.0359325,0.0,0.0
-2.888266,5.748309,0.0,0.0
-3.686753,4.3607173,0.0,0.0
-2.8513389,5.2705297,0.0,0.0
-2.3001115,4.7237177,0.0,0.0
-3.0356903,4.9221463,0.0,0.0
-3.084553,6.568191,0.0,0.0
-2.516852,4.984162,0.0,0.0
-2.1649897,4.4673376,0.0,0.0
-3.2233176,3.627134,0.0,0.0
-2.4618738,5.858328,0.0,0.0
-2.8731904,4.135876,0.0,0.0
-1.97341,5.102895,0.0,0.0
-3.646937,6.313326,0.0,0.0
-2.1620498,4.8441186,0.0,0.0
-3.0949934,3.9562123,0.0,0.0
-3.432396,4.694852,0.0,0.0
-3.2187054,4.975044,0.0,0.0
-3.3720682,5.5336447,0.0,0.0
-3.3867044,6.3202467,0.0,0.0
-3.0691986,4.880756,0.0,0.0
-2.6478004,3.849472,0.0,0.0
-3.4418867,4.486637,0.0,0.0
-2.4344442,3.7442398,0.0,0.0
-2.9280283,5.4581723,0.0,0.0
-2.4115283,6.066003,0.0,0.0
-2.431871,6.090648,0.0,1.0
-3.638742,5.12677,0.0,0.0
-4.919231,4.820961,0.0,0.0
-4.990966,4.8178897,0.0,0.0
-2.5392914,5.392304,0.0,0.0
-2.7651758,5.8214726,0.0,0.0
-3.3686125,5.374837,0.0,0.0
-3.436346,5.140383,0.0,0.0
-3.6445174,4.6633735,0.0,0.0
-2.8751612,3.928186,0.0,0.0
-3.2650046,6.7110186,0.0,0.0
-3.4438376,4.788959,0.0,0.0
-4.114164,5.1979713,0.0,0.0
-2.5492804,4.756835,0.0,0.0
-3.4208958,5.890791,0.0,0.0
-3.083666,4.242557,0.0,0.0
-3.5611608,3.3451102,0.0,0.0
-2.7556803,5.746283,0.0,0.0
-2.831706,3.4345353,0.0,0.0
-3.342243,5.5858927,0.0,0.0
-3.0802734,3.980258,0.0,0.0
-3.5316334,5.366076,0.0,0.0
-2.6495132,4.801151,0.0,0.0
-2.383107,5.3830566,0.0,0.0
-2.7778792,4.881983,0.0,0.0
-3.6285703,3.3200808,0.0,0.0
-2.3232656,4.9907017,0.0,0.0
-2.7634478,4.156654,0.0,0.0
-2.1927078,5.7261252,0.0,0.0
-3.2777677,5.246456,0.0,0.0
-2.4807785,4.726897,0.0,0.0
-2.7646537,6.338632,0.0,0.0
-2.5261643,5.6995516,0.0,0.0
-2.9722764,4.281384,0.0,0.0
-2.814381,4.730262,0.0,0.0
-3.0833027,6.0509257,0.0,0.0
-3.4752314,5.590773,0.0,0.0
-2.6040854,3.995043,0.0,0.0
-2.7756681,4.243865,0.0,0.0
-3.2405431,3.8214738,0.0,0.0
-2.564448,5.6448607,0.0,0.0
-2.6767013,4.9692073,0.0,0.0
-2.604237,5.1788044,0.0,0.0
-3.5825615,5.8301353,0.0,0.0
-3.023632,4.3572474,0.0,0.0
-2.8803804,5.5664167,0.0,0.0
-3.260014,5.7189164,0.0,0.0
-2.2498136,3.4648652,0.0,0.0
-3.3005297,5.343597,0.0,0.0
-3.072652,4.9847054,0.0,0.0
-3.0237398,6.2307124,0.0,0.0
-3.428554,6.505453,0.0,0.0
-2.660752,5.0176377,0.0,0.0
-2.5854235,4.9455466,0.0,0.0
-3.1597729,4.3428707,0.0,0.0
-2.8510644,6.1180983,0.0,0.0
-2.1905174,5.219063,0.0,0.0
-2.7990198,6.0631976,0.0,0.0
-2.6867526,4.7825646,0.0,0.0
-3.6824627,6.3124003,0.0,0.0
-3.1189501,4.311036,0.0,0.0
-2.296465,4.5035524,0.0,0.0
-3.466374,5.0332456,0.0,0.0
-2.9864852,4.525806,0.0,0.0
-3.163976,4.763108,0.0,0.0
-3.312026,4.8274374,0.0,0.0
-2.5195363,5.6769247,1.0,0.0
-2.3042953,4.4175363,0.0,0.0
-2.2081807,5.07925,0.0,0.0
-2.4128487,4.45701,0.0,0.0
-1.8987197,4.319701,0.0,0.0
-2.3779514,3.7259657,0.0,0.0
-2.714046,6.114718,0.0,0.0
-3.8980522,5.181537,0.0,0.0
-2.168924,4.131896,0.0,0.0
-2.8457158,6.5553255,0.0,0.0
-4.241167,5.7872195,0.0,0.0
-2.9178698,6.0273924,0.0,0.0
-2.9572072,5.793047,0.0,0.0
-2.832971,3.900126,0.0,0.0
-2.563217,4.4777904,0.0,0.0
-2.9594612,4.325097,0.0,0.0
-2.962278,3.1945765,0.0,0.0
-3.272954,4.322244,0.0,0.0
-2.143137,4.9200983,0.0,0.0
-3.203057,5.586452,0.0,0.0
-4.1822114,6.1180058,0.0,0.0
-4.0986137,6.084791,0.0,0.0
-2.5804455,5.4625945,0.0,0.0
-2.510521,4.9050198,0.0,0.0
-3.46277,6.3189297,0.0,0.0
-2.9684827,4.83574,0.0,0.0
-2.3903172,4.17626,0.0,0.0
-2.4991097,4.7391624,0.0,0.0
-3.5937154,5.2759714,0.0,0.0
-2.5243716,3.8853145,0.0,0.0
-3.1288753,4.741935,0.0,0.0
-3.0845797,5.087448,0.0,0.0
-2.1673908,4.046705,0.0,0.0
-3.724385,4.8180017,0.0,0.0
-2.3612514,5.608071,0.0,0.0
-3.9268396,5.762994,0.0,0.0
-3.1890378,4.8992853,0.0,0.0
-3.4022126,5.4953356,0.0,0.0
-2.9798312,6.3841405,0.0,0.0
-2.5928164,4.6088047,0.0,0.0
-2.8453152,4.86239,0.0,0.0
-2.819824,4.738105,0.0,0.0
-2.3601248,5.442319,0.0,0.0
-3.6039183,4.259889,0.0,0.0
-3.1499434,6.195841,0.0,0.0
-2.9268143,5.5424185,0.0,0.0
-3.1333497,3.7768717,0.0,0.0
-3.038511,4.4544425,0.0,0.0
-1.9866785,4.343909,0.0,0.0
-2.4922242,5.4063354,0.0,0.0
-3.103035,3.9405575,0.0,0.0
-3.3636932,4.2696223,0.0,0.0
-3.1167758,5.2883773,0.0,0.0
-2.7950263,5.9334235,0.0,0.0
-1.9205567,5.378063,0.0,0.0
-3.6167047,4.876581,0.0,0.0
-2.6461751,4.164732,0.0,0.0
-3.9341125,5.13473,0.0,0.0
-3.0760865,4.9526796,0.0,0.0
-2.0600574,6.1549726,0.0,0.0
-2.315903,5.8561034,0.0,0.0
-2.2622614,5.4883237,0.0,0.0
-3.189267,5.6696105,0.0,0.0
-3.1907663,3.0891984,0.0,0.0
-2.5685377,3.9054909,0.0,0.0
-3.1049242,6.204273,0.0,0.0
-3.9312527,5.789416,0.0,0.0
-3.0034845,3.8709774,0.0,0.0
-2.9570563,4.324619,0.0,0.0
-3.3583732,4.4063573,0.0,0.0
-2.2749443,3.8744082,0.0,0.0
-3.0096657,5.8520746,0.0,0.0
-2.8572822,6.0271916,0.0,0.0
-3.0284593,3.9734123,0.0,0.0
-3.0836012,6.069671,0.0,0.0
-2.6040244,5.86652,0.0,0.0
-2.340669,5.097382,0.0,0.0
-2.3754709,4.285217,0.0,0.0
-2.7941341,5.9208217,0.0,0.0
-2.55367,4.268014,0.0,0.0
-2.1776896,4.735109,0.0,0.0
-3.384294,6.7780347,0.0,0.0
-2.664806,6.669993,0.0,0.0
-2.4419587,5.6325674,0.0,0.0
-2.6699948,6.464263,0.0,0.0
-2.350639,4.7289157,0.0,0.0
-2.6263273,4.9002824,0.0,0.0
-3.5115914,4.3296075,0.0,0.0
-2.6509829,5.0934324,0.0,0.0
-3.1994436,5.8173494,0.0,0.0
-2.899376,5.240902,0.0,0.0
-2.9660602,6.5260057,0.0,0.0
-2.5429075,3.2164118,0.0,0.0
-3.9713082,6.1754537,0.0,0.0
-2.8548994,4.7143316,0.0,0.0
-2.9915369,4.9903007,0.0,0.0
-3.5940416,5.2701797,0.0,0.0
-3.1428416,4.6432548,0.0,0.0
-3.7823577,4.505714,0.0,0.0
-3.016617,4.066107,0.0,0.0
-2.365717,4.1630273,0.0,0.0
-3.2820208,5.0244,0.0,0.0
-3.2317655,4.9444036,0.0,0.0
-3.4881647,5.892834,0.0,0.0
-3.7677813,4.7006845,0.0,0.0
-3.1801674,5.508623,0.0,0.0
-2.431913,3.77273,0.0,0.0
-3.5998464,4.8709526,0.0,0.0
-2.777587,5.5471406,0.0,0.0
-2.3275332,4.7846117,0.0,0.0
-4.568683,4.798099,0.0,0.0
-2.8118775,5.796082,0.0,0.0
-3.4977927,5.8201513,0.0,0.0
-3.087732,3.1730936,0.0,0.0
-3.6899223,5.3505554,0.0,0.0
-2.826097,3.296698,0.0,0.0
-2.6436915,6.331113,0.0,0.0
-2.262161,5.476333,0.0,0.0
-3.8086026,5.7768793,0.0,0.0
-3.2788012,5.869955,0.0,0.0
-3.6395879,5.7059526,0.0,0.0
-1.8200456,4.9942775,0.0,0.0
-3.2198493,4.4964833,0.0,0.0
-3.35577,3.649716,0.0,0.0
-3.924448,5.608243,0.0,0.0
-4.0097156,6.0243216,0.0,0.0
-3.0216155,4.1480427,0.0,0.0
-2.97841,6.7075353,0.0,0.0
-3.2069132,5.146125,0.0,0.0
-2.927946,4.573419,0.0,0.0
-4.1012883,4.803144,0.0,0.0
-3.2461772,3.6840017,0.0,0.0
-2.433728,4.499173,0.0,0.0
-2.4712589,4.194479,0.0,0.0
-3.01274,4.757706,0.0,0.0
-2.6069236,3.477779,0.0,0.0
-3.6508863,5.3475614,0.0,0.0
-2.9854639,4.153582,0.0,0.0
-3.0398138,5.7868423,0.0,0.0
-3.1909292,3.6114316,0.0,0.0
-3.6672661,6.485385,0.0,0.0
-3.4289637,3.5313203,0.0,0.0
-3.2647903,5.64346,0.0,0.0
-2.204289,4.1174903,0.0,0.0
-3.6400585,5.256476,0.0,0.0
-2.450203,4.1928225,0.0,0.0
-2.8021202,4.047978,0.0,0.0
-3.1057622,4.8194623,0.0,0.0
-4.168617,5.371479,0.0,0.0
-2.9631405,4.426961,0.0,0.0
-2.7496266,5.126702,0.0,0.0
-3.211494,5.9969087,0.0,0.0
-3.0164104,6.230655,0.0,0.0
-3.1526155,4.967444,0.0,0.0
-4.1097584,4.471191,0.0,0.0
-3.0666094,3.8114023,0.0,0.0
-3.0926754,5.5375404,0.0,0.0
-2.3309553,4.48069,0.0,0.0
-2.8926883,4.380876,0.0,0.0
-2.4660692,5.4294553,0.0,0.0
-2.993982,5.7141967,0.0,0.0
-3.272181,5.5293565,0.0,0.0
-2.9740953,3.8857892,0.0,0.0
-2.508574,5.5813622,0.0,0.0
-2.7091277,3.5179615,0.0,0.0
-1.9643513,3.6001775,0.0,0.0
-3.162105,4.688312,0.0,0.0
-1.9898816,4.766399,0.0,0.0
-3.0612133,4.615926,0.0,0.0
-3.79462,4.4060235,0.0,0.0
-3.5917706,4.74779,0.0,0.0
-3.181317,5.818962,0.0,0.0
-3.0904992,5.349733,0.0,0.0
-1.8043538,5.518392,0.0,0.0
-2.991962,5.315754,0.0,0.0
-3.3311849,6.078129,0.0,0.0
-3.6885664,5.733685,0.0,0.0
-2.934204,4.668759,0.0,0.0
-2.6152728,5.314436,0.0,0.0
-2.53534,4.3754897,0.0,0.0
-3.8038635,4.6956015,0.0,0.0
-2.4259865,3.1868231,0.0,0.0
-2.9754612,4.261264,0.0,0.0
-2.2339022,5.5560994,0.0,0.0
-3.0246558,4.8216662,0.0,0.0
-2.7028263,6.7729435,0.0,0.0
-2.8586211,6.652408,0.0,0.0
-2.923905,5.694524,0.0,0.0
-2.7589219,4.7350426,0.0,0.0
-3.0084069,6.204644,0.0,0.0
-2.721526,5.7512417,0.0,0.0
-2.9559157,6.407388,0.0,0.0
-2.2321928,5.538478,0.0,0.0
-3.6297352,5.6485844,0.0,0.0
-2.1495535,4.8256087,0.0,0.0
-2.4388225,6.2972236,0.0,0.0
-2.5460124,3.9537754,0.0,0.0
-2.801851,3.8871803,0.0,0.0
-3.0274208,4.178625,0.0,0.0
-3.3543234,5.0334487,0.0,0.0
-2.615129,4.1044245,0.0,0.0
-3.7301145,3.96136,0.0,0.0
-3.4111745,6.18141,0.0,0.0
-2.453476,4.1992655,0.0,0.0
-2.6329324,4.8845596,0.0,0.0
-2.562563,4.5665727,0.0,0.0
-3.2424634,6.2957706,0.0,0.0
-2.9685757,6.399099,0.0,0.0
-2.0777516,5.0009556,0.0,0.0
-3.515055,3.8998115,0.0,0.0
-2.5066297,5.663406,0.0,0.0
-3.235751,4.5472193,0.0,0.0
-2.5416412,6.068125,0.0,0.0
-2.7599773,3.5759015,0.0,0.0
-3.0223908,3.7575731,0.0,0.0
-2.742762,5.743497,0.0,0.0
-2.712382,4.078518,0.0,0.0
-3.0707502,4.031291,0.0,0.0
-2.9992619,4.90215,0.0,0.0
-2.5744526,5.51378,0.0,0.0
-2.1925092,4.8325357,0.0,0.0
-2.5712106,5.389356,0.0,0.0
-3.1372375,4.0419025,0.0,0.0
-3.2169898,5.6277366,0.0,0.0
-2.652392,4.880614,0.0,0.0
-2.225169,5.1519914,0.0,0.0
-2.4525373,5.3367743,0.0,0.0
-1.9125308,4.735856,0.0,0.0
-2.7113252,3.696894,0.0,0.0
-2.9780607,6.0296054,0.0,0.0
-4.054586,4.8282375,0.0,0.0
-2.6336622,5.4190207,0.0,0.0
-3.1739085,3.8513951,0.0,0.0
-2.14715,4.452236,0.0,0.0
-2.1768823,5.2514067,0.0,0.0
-2.3281162,5.2965083,0.0,0.0
-3.2189162,4.793039,0.0,0.0
-3.7168183,5.022527,0.0,0.0
-3.670414,3.9924726,0.0,0.0
-2.4890594,3.752209,0.0,0.0
-3.5207484,4.9138722,0.0,0.0
-3.5708556,3.8393428,0.0,0.0
-2.7041447,5.158862,0.0,0.0
-3.4105003,4.6878114,0.0,0.0
-3.2083638,5.262451,0.0,0.0
-2.4331915,3.9854927,0.0,0.0
-3.4658055,4.7525935,0.0,0.0
-2.754208,5.107352,0.0,0.0
-2.5836053,3.8790538,0.0,0.0
-2.9119923,3.795087,0.0,0.0
-2.439566,5.6391106,0.0,0.0
-2.760966,5.7300086,0.0,0.0
-2.7776859,3.970843,0.0,0.0
-3.2840426,3.6360996,0.0,0.0
-4.076349,4.861084,0.0,0.0
-3.9549854,6.432482,0.0,0.0
-2.1074483,4.9811497,0.0,0.0
-3.5105677,3.459993,0.0,0.0
-2.7613373,4.103679,0.0,0.0
-3.5539074,4.128749,0.0,0.0
-2.6076083,6.128639,0.0,0.0
-2.331635,3.8470798,0.0,0.0
-2.3283725,5.914674,0.0,0.0
-2.4862375,4.5270643,0.0,0.0
-2.7953212,5.2404456,0.0,0.0
-3.5512373,4.068535,0.0,0.0
-3.4547682,6.5211763,0.0,0.0
-3.057525,5.79872,0.0,0.0
-2.3722155,5.7460513,0.0,0.0
-2.704127,3.638689,0.0,0.0
-3.652674,5.106847,0.0,0.0
-2.9314928,4.56229,0.0,0.0
-2.8002672,5.322963,0.0,0.0
-2.4420307,5.4734693,0.0,0.0
-2.5679946,4.957542,0.0,0.0
-2.9062185,5.291955,0.0,0.0
-1.8336215,4.827486,0.0,0.0
-3.1569843,4.5033817,0.0,0.0
-2.9914584,5.6144743,0.0,0.0
-2.735798,5.5937085,0.0,0.0
-2.7736628,5.04991,0.0,0.0
-1.6194423,4.802912,0.0,0.0
-2.133412,4.7474236,0.0,0.0
-2.9170437,4.2740426,0.0,0.0
-2.7866397,4.577871,0.0,0.0
-3.1912305,3.6810946,0.0,0.0
-3.1192026,5.51434,0.0,0.0
-3.0958183,4.1458316,0.0,0.0
-3.203575,5.41125,0.0,0.0
-3.3541348,5.374519,0.0,0.0
-2.4529884,4.4936705,0.0,0.0
-3.1472225,5.7920823,0.0,0.0
-4.2057056,5.3092313,0.0,0.0
-2.1322694,4.810396,0.0,0.0
-3.0952861,3.5625877,0.0,0.0
-2.400213,4.6981745,0.0,0.0
-3.612744,4.9749513,0.0,0.0
-3.8277512,5.607252,0.0,0.0
-2.7195785,4.912317,0.0,0.0
-3.4039633,4.3929195,0.0,0.0
-4.305529,3.997641,0.0,0.0
-2.4565587,3.6165025,0.0,0.0
-3.5169318,5.6612725,0.0,0.0
-3.187937,5.0363235,0.0,0.0
-2.178478,3.9271545,0.0,0.0
-2.5954208,5.072429,0.0,0.0
-3.155857,5.359947,0.0,0.0
-3.435172,4.0130854,0.0,0.0
-3.2729645,6.881915,0.0,0.0
-2.4314146,6.5539265,0.0,0.0
-2.7456994,4.1424856,0.0,0.0
-2.642155,5.5725117,0.0,0.0
-3.6735034,5.1415997,0.0,0.0
-2.2237873,5.1448755,0.0,0.0
-2.4221444,4.743671,0.0,0.0
-2.4794867,4.875491,0.0,0.0
-2.9892054,6.4619946,0.0,0.0
-3.552433,5.015637,0.0,0.0
-2.7815075,4.477806,0.0,0.0
-2.8480115,4.096914,0.0,0.0
-2.6698134,4.429632,0.0,0.0
-2.771561,4.895347,0.0,0.0
-2.6452096,5.809867,0.0,0.0
-2.860006,6.6404905,0.0,0.0
-3.3240094,5.680603,0.0,0.0
-3.9999492,4.172886,0.0,0.0
-4.024889,4.735683,0.0,0.0
-2.7089913,6.0053267,0.0,0.0
-3.76295,5.140581,0.0,0.0
-2.62832,4.26524,0.0,0.0
-2.6733592,4.661466,0.0,0.0
-3.8895247,3.6393526,0.0,0.0
-3.2509897,4.684612,0.0,0.0
-3.047526,3.2046673,0.0,0.0
-2.4277244,5.065591,0.0,0.0
-3.3027308,3.9674823,0.0,0.0
-2.1458113,5.071062,0.0,0.0
-4.1812696,4.498736,0.0,0.0
-3.553041,5.271918,0.0,0.0
-3.221386,4.185006,0.0,0.0
-4.4225106,4.769801,0.0,0.0
-3.076615,4.8440075,0.0,0.0
-4.5373516,4.7946544,0.0,0.0
-2.4744096,4.961064,0.0,0.0
-2.593931,3.9855936,0.0,0.0
-3.4692738,4.3864584,0.0,0.0
-2.9645197,6.1995625,0.0,0.0
-3.88813,5.6458325,0.0,0.0
-2.8961146,3.9836712,0.0,0.0
-2.8327994,5.973837,0.0,0.0
-3.250408,5.479163,0.0,0.0
-3.3255293,4.4663544,0.0,0.0
-3.5702572,6.1388774,0.0,0.0
-2.5239449,5.383908,0.0,0.0
-3.3626857,6.125975,0.0,0.0
-2.8054883,6.2642946,0.0,0.0
-3.4914322,6.0274816,0.0,0.0
-2.6930652,4.587724,0.0,0.0
-3.5553558,5.5308166,0.0,0.0
-3.1757183,5.128192,0.0,0.0
-2.8070045,6.36376,0.0,0.0
-2.5438793,6.0546775,0.0,0.0
-2.1874752,6.0131097,0.0,0.0
-2.5805461,4.744651,0.0,0.0
-2.6601455,5.05058,0.0,0.0
-2.339202,5.120719,0.0,0.0
-3.3726575,6.2320004,0.0,0.0
-3.0470712,3.8281856,0.0,0.0
-2.3801172,6.2805724,0.0,0.0
-3.270088,5.765457,0.0,0.0
-2.2220576,4.9492908,0.0,0.0
-2.6163058,4.3334284,0.0,0.0
-3.6489298,5.1479597,0.0,0.0
-2.8826847,3.2310998,0.0,0.0
-2.1987498,5.701278,0.0,0.0
-2.9488487,5.387813,0.0,0.0
-3.3439677,6.622932,0.0,0.0
-2.4815748,5.49741,0.0,0.0
-3.244387,5.4017267,0.0,0.0
-3.1811159,4.605952,0.0,0.0
-3.1234734,5.0630198,0.0,0.0
-2.6127105,5.6773796,0.0,0.0
-2.8781936,6.648918,0.0,0.0
-2.8380668,4.438693,0.0,0.0
-3.1150248,5.424311,0.0,0.0
-2.0732753,5.8110566,0.0,0.0
-2.5216973,5.808,0.0,0.0
-3.6265852,4.478215,0.0,0.0
-2.9321754,5.4874196,0.0,0.0
-2.0629897,5.983654,0.0,0.0
-3.314664,4.654174,0.0,0.0
-3.2729146,3.8867424,0.0,0.0
-2.8931658,5.1553774,0.0,0.0
-2.9150093,6.0448275,0.0,0.0
-2.904251,5.1521754,0.0,0.0
-2.856648,5.192424,0.0,0.0
-2.9775379,5.638505,0.0,0.0
-3.1201196,4.3640747,0.0,0.0
-2.9759636,4.783379,0.0,0.0
-2.9636858,3.8641372,0.0,0.0
-3.4524033,3.9970562,0.0,0.0
-2.7514737,5.175269,0.0,0.0
-2.2740436,4.4172792,0.0,0.0
-3.2581644,5.715002,0.0,0.0
-2.6749368,4.557034,0.0,0.0
-3.241935,5.6557965,0.0,0.0
-3.806782,5.1091156,0.0,0.0
-2.5036945,4.855253,0.0,0.0
-2.2206242,5.277853,0.0,0.0
-3.640691,6.3351407,0.0,0.0
-2.8465312,6.502335,0.0,0.0
-2.356386,4.4688845,0.0,0.0
-3.6524422,4.030288,0.0,0.0
-3.0313056,6.421898,0.0,0.0
-3.4742315,5.166238,0.0,0.0
-3.7242239,4.879438,0.0,0.0
-3.4512641,3.392547,0.0,0.0
-3.050753,3.476895,0.0,0.0
-4.066111,4.1140227,0.0,0.0
-3.1585739,6.0960035,0.0,0.0
-2.6575794,4.4624267,0.0,0.0
-3.4457402,4.3887453,0.0,0.0
-3.4542794,3.2375333,0.0,0.0
-2.7095392,5.2275624,0.0,0.0
-2.7461982,4.4130177,0.0,0.0
-2.6373324,4.230708,0.0,0.0
-3.5853546,5.17081,0.0,0.0
-3.1820407,3.747175,0.0,0.0
-2.3852232,5.331419,0.0,0.0
-3.420744,4.8412886,0.0,0.0
-2.2529304,3.988929,0.0,0.0
-2.4218752,4.482568,0.0,0.0
-3.00368,7.0423384,0.0,0.0
-2.6975892,4.2948008,0.0,0.0
-2.637599,6.1186395,0.0,0.0
-2.3475287,4.737259,0.0,0.0
-2.53785,3.872482,0.0,0.0
-2.7880845,4.5442777,0.0,0.0
-2.2688434,3.9657319,0.0,0.0
-3.0288076,3.7694192,0.0,0.0
-3.0156748,4.392874,0.0,0.0
-2.7500262,5.568269,0.0,0.0
-2.830219,5.6500587,0.0,0.0
-3.0687883,4.76716,0.0,0.0
-3.7319713,3.3503733,0.0,0.0
-2.8522463,5.280148,0.0,0.0
-2.8236732,5.068549,0.0,0.0
-3.41125,5.143197,0.0,0.0
-2.9514873,5.3758526,0.0,0.0
-3.541729,4.357624,0.0,0.0
-3.5279646,4.7295785,0.0,0.0
-4.232025,5.8251357,0.0,0.0
-4.1360645,6.0063987,0.0,0.0
-4.1682286,4.763817,0.0,0.0
-3.054275,5.3942876,0.0,0.0
-2.6350565,6.1099305,0.0,0.0
-3.1791966,6.0033255,0.0,0.0
-3.1874275,4.246671,0.0,0.0
-3.236348,4.7895055,0.0,0.0
-2.2444577,5.662796,0.0,0.0
-2.4606843,4.245079,0.0,0.0
-2.9117317,5.781724,0.0,0.0
-2.1564472,5.2678113,0.0,0.0
-2.7642906,4.8988175,0.0,0.0
-3.7860873,5.346575,0.0,0.0
-3.0794685,5.166032,0.0,0.0
-3.1920435,3.6401672,0.0,0.0
-3.8009012,4.151324,0.0,0.0
-3.9015012,4.5903993,0.0,0.0
-3.568595,4.378248,0.0,0.0
-2.492374,5.7831655,0.0,0.0
-2.9229045,4.1496134,0.0,0.0
-3.2700028,4.5221744,0.0,0.0
-2.7312236,5.1954384,0.0,0.0
-3.2451928,6.473856,0.0,0.0
-2.0454159,5.048144,0.0,0.0
-2.789923,4.6918564,0.0,0.0
-3.7334054,4.4255805,0.0,0.0
-3.789338,3.7608874,0.0,0.0
-3.5282273,5.551203,0.0,0.0
-3.0453997,6.4748263,0.0,0.0
-3.1836214,4.4302626,0.0,0.0
-2.8391085,6.008581,0.0,0.0
-2.6226752,5.0557036,0.0,0.0
-2.886077,3.3425279,0.0,0.0
-3.3399882,5.912475,0.0,0.0
-2.203124,5.836323,0.0,0.0
-3.4034724,6.466904,0.0,0.0
-2.010884,5.3767695,0.0,0.0
-3.832859,6.332075,0.0,1.0
-3.2475264,5.081901,0.0,0.0
-3.1584585,4.30442,0.0,0.0
-2.7223666,4.9299073,0.0,0.0
-2.9156346,3.8030922,0.0,0.0
-2.7389276,4.170045,0.0,0.0
-3.0038922,3.8416069,0.0,0.0
-2.7312071,4.8839183,0.0,0.0
-3.5756793,5.3714914,0.0,0.0
-3.4452305,4.623901,0.0,0.0
-3.0347333,5.140012,0.0,0.0
-3.0918193,6.8408427,0.0,0.0
-2.7688873,5.1464953,0.0,0.0
-3.3429341,6.089118,0.0,0.0
-2.3614852,5.286726,0.0,0.0
-1.826345,4.390966,0.0,0.0
-3.5869927,5.963208,0.0,0.0
-3.5075333,5.979025,0.0,0.0
-2.609121,3.8975406,0.0,0.0
-3.6160755,4.868458,0.0,0.0
-3.43079,5.553462,0.0,0.0
-3.8287818,5.480175,0.0,0.0
-2.4449682,4.7096395,0.0,0.0
-3.0738978,4.334664,0.0,0.0
-3.3628016,6.0965242,0.0,0.0
-2.419503,5.41161,0.0,0.0
-2.6879048,6.0086427,0.0,0.0
-2.829267,6.0843697,0.0,0.0
-3.590009,4.704252,0.0,0.0
-3.1230943,4.9348655,0.0,0.0
-3.7522755,4.137824,0.0,0.0
-3.5189495,4.892274,0.0,0.0
-3.253108,4.025932,0.0,0.0
-2.8377025,5.2854414,0.0,0.0
-1.983366,4.8145623,0.0,0.0
-2.538393,4.7077165,0.0,0.0
-2.5514178,4.522648,0.0,0.0
-3.9819605,5.6834364,0.0,0.0
-2.350462,5.858634,0.0,0.0
-2.776297,4.4210405,0.0,0.0
-3.340651,4.6193256,0.0,0.0
-2.4208863,4.9168234,0.0,0.0
-2.7584538,5.627271,0.0,0.0
-3.4766836,4.7910066,0.0,0.0
-2.95224,5.9255624,0.0,0.0
-2.4732304,4.1607304,0.0,0.0
-2.9499419,4.464472,0.0,0.0
-3.0682104,4.7543993,0.0,0.0
-3.1034012,6.4985657,0.0,0.0
-3.3123455,5.054572,0.0,0.0
-3.2479517,5.562783,0.0,0.0
-2.3066692,4.5195246,0.0,0.0
-2.4567673,6.4771395,0.0,0.0
-3.1344934,5.9239225,0.0,0.0
-2.789648,5.9643893,0.0,0.0
-2.1436841,4.5186553,0.0,0.0
-2.3270178,5.605104,0.0,0.0
-2.5105143,4.4353724,0.0,0.0
-2.9206123,4.883581,0.0,0.0
-2.5614464,6.3716254,0.0,0.0
-2.5129998,4.912439,0.0,0.0
-3.490754,3.5064595,0.0,0.0
-3.0909815,4.481182,0.0,0.0
-3.7580402,5.5123773,0.0,0.0
-3.2474709,5.067062,0.0,0.0
-2.5827265,3.993954,0.0,0.0
-2.5069714,4.646604,0.0,0.0
-3.2669299,5.752022,0.0,0.0
-5.007684,4.827667,0.0,0.0
-2.2391458,5.1069374,0.0,0.0
-3.4360132,5.794841,0.0,0.0
-2.8235493,4.8810234,0.0,0.0
-3.8403888,4.5292945,0.0,0.0
-3.3984323,4.0133667,0.0,0.0
-3.2340782,6.3951306,0.0,0.0
-3.0558598,4.1685805,0.0,0.0
-2.7851558,3.0731924,0.0,0.0
-2.8197703,4.480668,0.0,0.0
-3.3692784,4.477986,0.0,0.0
-4.02311,4.187465,0.0,0.0
-2.7746272,4.1261883,0.0,0.0
-4.042242,6.356993,0.0,0.0
-3.4825134,5.9319715,0.0,0.0
-2.7634654,4.3857756,0.0,0.0
-2.615431,5.090137,0.0,0.0
-3.3849535,4.84221,0.0,0.0
-3.9240355,6.149125,0.0,0.0
-2.9259858,4.2902584,0.0,0.0
-2.476945,5.1485076,0.0,0.0
-3.9269056,6.6300645,0.0,0.0
-4.0202484,4.4269276,0.0,0.0
-1.9696288,4.8306007,0.0,0.0
-2.83131,4.849149,0.0,0.0
-2.5858703,4.7654037,0.0,0.0
-3.1172245,4.9977465,0.0,0.0
-3.6263206,6.2649193,0.0,0.0
-2.0422778,4.6729903,0.0,0.0
-2.8591907,3.4949727,0.0,0.0
-2.7648053,5.541543,0.0,0.0
-2.9013383,4.3291306,0.0,0.0
-4.3362565,4.851113,0.0,0.0
-2.862117,4.951745,0.0,0.0
-2.71255,4.0931973,0.0,0.0
-1.7915144,5.1004424,0.0,0.0
-2.8160787,3.5020435,0.0,0.0
-2.569468,3.5932996,0.0,0.0
-3.1794672,4.482406,0.0,0.0
-2.8640926,6.482097,0.0,0.0
-3.1713948,4.378963,0.0,0.0
-3.259053,3.306324,0.0,0.0
-2.5991068,5.3955493,0.0,0.0
-3.274685,3.6783319,0.0,0.0
-2.5102665,4.974967,0.0,0.0
-3.183607,6.4392695,0.0,0.0
-2.8672142,5.2210574,0.0,0.0
-2.4655445,5.349154,0.0,0.0
-3.4004943,5.6593847,0.0,0.0
-3.8820343,5.860975,0.0,0.0
-2.7630632,5.2917757,0.0,0.0
-2.9372194,3.69604,0.0,0.0
-3.0915794,5.1564445,0.0,0.0
-3.3116372,5.3447328,0.0,0.0
-3.0163844,5.589585,0.0,0.0
-3.2207355,5.2284327,0.0,0.0
-3.4853802,6.086109,0.0,0.0
-2.4409707,5.579797,0.0,0.0
-2.931561,4.1452026,0.0,0.0
-2.188849,4.332134,0.0,0.0
-2.8697274,4.581768,0.0,0.0
-4.061721,4.3046746,0.0,0.0
-3.5515938,5.448072,0.0,0.0
-2.6417599,5.5056148,0.0,0.0
-4.3800483,4.953099,0.0,0.0
-3.0356586,4.8581586,0.0,0.0
-1.6840773,4.0940967,0.0,0.0
-3.1078246,3.9559693,0.0,0.0
-2.9261072,5.236706,0.0,0.0
-2.7112055,5.8532453,0.0,0.0
-3.3162408,5.7581577,0.0,0.0
-4.3475504,4.682634,0.0,0.0
-2.44169,4.5333424,0.0,0.0
-2.9534736,6.69838,0.0,0.0
-4.9194193,4.2489614,0.0,0.0
-3.4678524,4.9520326,0.0,0.0
-3.1881568,4.4508705,0.0,0.0
-3.555233,5.9475913,0.0,0.0
-4.3356905,4.977064,0.0,0.0
-3.9977036,6.0112944,0.0,0.0
-2.7696576,5.1508164,0.0,0.0
-2.1914525,5.404457,0.0,0.0
-2.6309583,4.1436205,0.0,0.0
-3.516273,5.1091423,0.0,0.0
-3.265248,4.9731,0.0,0.0
-3.2075083,4.1568213,0.0,0.0
-3.3804307,6.122386,0.0,0.0
-2.7961724,4.435382,0.0,0.0
-2.4420905,5.4446244,0.0,0.0
-3.2486384,3.7296696,0.0,0.0
-4.164764,6.0141683,0.0,0.0
-3.3453715,6.456058,0.0,0.0
-2.5234444,5.9870257,0.0,0.0
-2.4870389,4.8666945,0.0,0.0
-3.3874679,5.418495,0.0,0.0
-4.2137375,5.268484,0.0,0.0
-2.2557964,4.546429,0.0,0.0
-2.0589516,5.7004204,0.0,0.0
-3.0001743,6.5625806,0.0,0.0
-4.5189734,4.0161777,0.0,0.0
-2.883012,4.190502,0.0,0.0
-2.745612,5.4535484,0.0,0.0
-2.5408,3.8215168,0.0,0.0
-3.725499,4.3699713,0.0,0.0
-3.4976673,4.4597883,0.0,0.0
-2.2910821,4.846843,0.0,0.0
-2.4574127,5.775836,0.0,0.0
-3.110987,5.3011584,0.0,0.0
-3.000536,3.6726384,0.0,0.0
-2.5931182,5.2045536,0.0,0.0
-2.935685,5.125547,0.0,0.0
-2.9267175,4.1619534,0.0,0.0
-1.8739015,5.814351,0.0,0.0
-2.839284,5.4724793,0.0,0.0
-3.5463893,4.972823,0.0,0.0
-3.7706084,6.170902,0.0,0.0
-2.4880736,4.903543,0.0,0.0
-3.2885263,5.4968014,0.0,0.0
-2.2470806,5.7370467,0.0,0.0
-2.7348976,3.492124,0.0,0.0
-2.5082831,5.66771,0.0,0.0
-2.8358958,5.4369335,0.0,0.0
-3.0044785,6.146771,0.0,0.0
-2.7084484,6.0389366,0.0,0.0
-3.9464512,5.2762136,0.0,0.0
-2.2386847,4.756042,0.0,0.0
-2.350864,4.9125977,0.0,0.0
-2.3034964,4.9778976,0.0,0.0
-3.1516104,5.1586814,0.0,0.0
-2.5448844,3.8974528,0.0,0.0
-2.564619,4.674957,0.0,0.0
-1.957904,6.110427,0.0,0.0
-3.4427786,4.5627384,0.0,0.0
-3.694766,5.550548,0.0,0.0
-3.073195,5.6340027,0.0,0.0
-2.5822628,5.6794744,0.0,0.0
-3.22249,3.4434648,0.0,0.0
-3.354795,6.41035,0.0,0.0
-3.25186,5.022749,0.0,0.0
-2.8726504,3.3376322,0.0,0.0
-1.961259,4.8895864,0.0,0.0
-2.3025951,4.604886,0.0,0.0
-2.8684464,4.6082873,0.0,0.0
-3.7961686,3.9776134,0.0,0.0
-2.4898145,5.6037064,1.0,1.0
-3.2951298,6.40438,0.0,0.0
-3.7708583,3.6293063,0.0,0.0
-2.123526,4.426833,0.0,0.0
-3.130027,5.71111,0.0,0.0
-1.8359997,4.958076,0.0,0.0
-3.0415654,5.1340947,0.0,0.0
-2.7153594,4.500593,0.0,0.0
-2.7771537,5.8617353,0.0,0.0
-2.3697214,5.261733,0.0,0.0
-2.9931126,3.9496148,0.0,0.0
-2.9075541,4.311294,0.0,0.0
-3.0648513,6.957511,0.0,0.0
-2.397618,5.7102065,1.0,0.0
-3.1057603,4.3280954,0.0,0.0
-3.208953,6.4146566,0.0,0.0
-1.9585468,5.8564906,0.0,0.0
-3.4728708,5.508115,0.0,0.0
-1.6243682,4.169911,0.0,0.0
-2.540296,6.5731325,0.0,0.0
-2.4144878,6.6249046,0.0,0.0
-2.4113834,5.726123,0.0,0.0
-2.6085925,5.465225,0.0,0.0
-2.3201923,5.6307964,0.0,0.0
-2.952761,5.4664407,0.0,0.0
-3.797053,5.1608987,0.0,0.0
-4.129263,5.344622,0.0,0.0
-3.803188,6.428486,0.0,0.0
-2.4324324,4.6204967,0.0,0.0
-2.7191665,4.1538076,0.0,0.0
-2.325519,5.974143,0.0,0.0
-2.7342794,4.301536,0.0,0.0
-3.0654294,4.964548,0.0,0.0
-3.2435222,5.547121,0.0,0.0
-3.619833,5.7095437,0.0,0.0
-3.4613104,4.676053,0.0,0.0
-2.7928274,4.53756,0.0,0.0
-3.5334256,6.143514,0.0,0.0
-3.517186,5.207389,0.0,0.0
-3.234861,6.124411,0.0,0.0
-2.2788253,4.737478,0.0,1.0
-2.7333806,3.625086,0.0,0.0
-3.105933,6.1389422,0.0,0.0
-2.7555447,5.24543,0.0,0.0
-3.2952037,6.2198625,0.0,0.0
-3.9811869,6.5542417,0.0,0.0
-4.09387,4.1679306,0.0,0.0
-2.4031339,4.0999923,0.0,0.0
-2.7709942,5.288642,0.0,0.0
-3.2337375,4.883544,0.0,0.0
-3.3899474,5.9912877,0.0,0.0
-3.9365685,6.0534444,0.0,0.0
-3.98483,6.1294785,0.0,0.0
-3.911626,4.2349863,0.0,0.0
-2.8662086,5.02714,0.0,0.0
-3.0449784,6.1243944,1.0,0.0
-2.7517939,5.2878466,0.0,0.0
-3.598237,5.673093,0.0,0.0
-2.480038,5.4958906,0.0,0.0
-4.3735123,5.03534,0.0,0.0
-3.0462842,6.157297,0.0,0.0
-4.067632,5.0671587,0.0,0.0
-1.639018,5.358143,0.0,0.0
-3.1683967,5.3469677,0.0,0.0
-2.8659,4.8005905,0.0,0.0
5.128702,-6.5803814,0.0,0.0
4.604025,-7.454294,0.0,0.0
4.4893346,-6.938269,0.0,0.0
5.196907,-6.5958467,0.0,0.0
5.009502,-7.787871,0.0,0.0
4.0269537,-6.0967216,0.0,0.0
5.099909,-5.5943303,0.0,0.0
5.951941,-6.8999286,0.0,0.0
5.458245,-7.178947,0.0,0.0
5.6734934,-6.300243,0.0,0.0
3.6564379,-5.8969407,0.0,0.0
5.352562,-5.774133,0.0,0.0
4.551808,-6.4056716,0.0,0.0
4.2205753,-6.181259,0.0,0.0
4.604608,-5.9635477,0.0,0.0
5.981224,-7.338234,0.0,0.0
4.1383495,-5.838218,0.0,0.0
5.8306766,-6.5628486,0.0,0.0
4.5975184,-8.010927,0.0,0.0
5.866867,-5.3521338,0.0,0.0
4.37186,-6.865742,0.0,0.0
5.4430137,-7.2522483,0.0,0.0
5.8537326,-6.520296,0.0,0.0
4.6409087,-6.7199287,0.0,0.0
5.1959243,-6.6715045,0.0,0.0
4.0641623,-7.3528347,0.0,0.0
4.3025007,-6.669157,0.0,0.0
5.6433215,-8.009367,0.0,0.0
6.8254623,-6.8638377,0.0,0.0
6.3292956,-7.6955147,0.0,0.0
6.1253047,-7.357546,0.0,0.0
5.5552425,-6.2937555,0.0,0.0
5.25753,-6.6106195,0.0,0.0
5.431637,-7.478484,0.0,0.0
6.0795965,-7.998487,0.0,0.0
5.2435956,-7.3062344,0.0,0.0
6.127906,-6.0489945,0.0,0.0
6.559672,-5.2071943,1.0,1.0
5.935051,-8.088364,0.0,0.0
6.045184,-7.9479146,0.0,0.0
5.906312,-6.8673277,0.0,0.0
5.856506,-6.861691,0.0,0.0
4.449082,-6.218466,0.0,0.0
3.6119137,-5.942836,0.0,0.0
5.941261,-7.453461,0.0,0.0
4.1087384,-6.9213,0.0,0.0
5.3569803,-5.9821706,0.0,0.0
5.7624006,-7.962118,0.0,0.0
5.1786666,-5.574621,1.0,0.0
6.210651,-7.6548934,0.0,0.0
5.822948,-7.368954,0.0,0.0
4.1018248,-6.5929904,0.0,0.0
5.668599,-7.3053336,0.0,0.0
5.2758307,-6.297127,0.0,0.0
5.5775414,-6.657925,0.0,0.0
5.2662992,-6.4205565,0.0,0.0
4.5633197,-6.2311473,0.0,0.0
6.4647813,-7.2933984,0.0,0.0
5.4495955,-7.200541,0.0,0.0
5.9958405,-6.992742,0.0,0.0
4.0991607,-6.6336393,0.0,0.0
5.8577547,-7.5114794,0.0,0.0
5.989663,-5.958729,0.0,0.0
5.6448264,-6.0315723,0.0,0.0
4.6425595,-7.025857,0.0,0.0
5.0827365,-6.936311,0.0,0.0
5.4771605,-5.7009177,0.0,0.0
6.186951,-5.8501716,0.0,0.0
5.3101153,-6.012476,0.0,0.0
6.738225,-6.2331996,0.0,0.0
5.9604626,-6.3300037,0.0,0.0
4.785834,-6.799526,0.0,0.0
4.9427443,-6.9982843,0.0,0.0
6.354602,-7.755482,0.0,0.0
5.516116,-7.612001,0.0,0.0
5.730955,-6.644287,0.0,0.0
4.368321,-6.870488,0.0,0.0
5.600676,-5.9526396,0.0,0.0
5.009781,-5.653014,0.0,0.0
6.0478096,-7.999899,0.0,0.0
5.323919,-8.2471285,0.0,0.0
4.7249846,-5.9327927,0.0,0.0
4.316836,-5.576386,0.0,0.0
6.254077,-6.643068,0.0,0.0
6.2893867,-6.1784062,0.0,0.0
5.901264,-5.232943,1.0,0.0
4.812562,-6.0507674,0.0,0.0
4.2786264,-5.798169,0.0,0.0
5.381511,-7.6653423,0.0,0.0
5.1032033,-6.957355,0.0,0.0
4.972262,-5.917644,0.0,0.0
5.0623536,-6.8768744,0.0,0.0
4.953834,-6.536051,0.0,0.0
5.464833,-6.5826,0.0,0.0
4.9201484,-7.067305,0.0,0.0
5.5847993,-6.2392554,0.0,0.0
3.6719298,-6.360342,0.0,0.0
6.025954,-6.3462143,0.0,0.0
6.0237956,-6.2392054,0.0,0.0
4.637279,-5.6557236,0.0,0.0
5.149559,-7.46739,0.0,0.0
5.2309117,-6.3251467,0.0,0.0
5.3001847,-6.580169,0.0,0.0
4.745027,-6.9769516,0.0,0.0
4.1233397,-7.665773,0.0,0.0
6.055773,-5.7738123,0.0,0.0
5.5145802,-6.936128,0.0,0.0
5.409077,-5.825684,0.0,0.0
6.7209754,-7.22014,0.0,0.0
6.427889,-7.4849715,0.0,0.0
4.365846,-7.1849933,0.0,0.0
5.292822,-6.9253507,0.0,0.0
6.5661306,-7.0088844,0.0,0.0
5.942153,-7.715722,0.0,0.0
5.1106625,-6.9201202,0.0,0.0
3.486805,-6.669474,0.0,0.0
4.6625733,-6.841115,0.0,0.0
5.843195,-7.9583573,0.0,0.0
4.344661,-5.624853,0.0,0.0
4.4650764,-5.850515,0.0,0.0
3.9374278,-5.7726817,0.0,0.0
5.9709883,-7.094961,0.0,0.0
6.5119443,-7.474201,0.0,0.0
5.830442,-7.261577,0.0,0.0
5.308991,-6.6973615,0.0,0.0
4.8298717,-6.9131656,0.0,0.0
5.548141,-6.404219,0.0,0.0
4.7674837,-7.6531115,0.0,0.0
4.9517155,-7.269841,0.0,0.0
5.9647384,-7.689462,0.0,0.0
6.7155857,-6.6660967,0.0,0.0
5.17531,-7.166506,0.0,0.0
5.829108,-5.8090973,0.0,0.0
6.4616756,-6.565319,0.0,0.0
5.909502,-6.431179,0.0,0.0
6.4697413,-7.5128655,0.0,0.0
5.698385,-7.0380735,0.0,0.0
4.6921206,-5.4284787,0.0,0.0
6.031632,-5.9482026,0.0,0.0
5.398112,-7.3046956,0.0,0.0
4.3480983,-7.091014,0.0,0.0
6.328699,-7.5010266,0.0,0.0
6.5783877,-7.0010815,0.0,0.0
4.7218394,-6.210206,0.0,0.0
6.1773443,-6.9897466,0.0,0.0
4.9000516,-6.427559,0.0,0.0
3.605315,-6.69428,0.0,0.0
4.784335,-5.888248,0.0,0.0
5.8315587,-7.0119085,0.0,0.0
6.9022775,-6.4543123,0.0,0.0
5.699845,-7.272278,0.0,0.0
5.4685373,-5.788884,0.0,0.0
5.288892,-6.0159082,0.0,0.0
5.865211,-7.645631,0.0,0.0
4.7213683,-6.9747005,0.0,0.0
5.227176,-7.8722363,0.0,0.0
6.1627493,-8.055748,0.0,0.0
5.981095,-8.411593,0.0,0.0
4.7584195,-7.335412,0.0,0.0
5.9995003,-7.941296,0.0,0.0
4.5744023,-5.7739735,0.0,0.0
5.68316,-6.1365404,0.0,0.0
5.8383226,-7.5141063,0.0,0.0
5.207319,-6.7315836,0.0,0.0
5.80997,-6.8694677,0.0,0.0
4.1591287,-6.050545,0.0,0.0
4.762079,-7.222775,0.0,0.0
6.2766156,-7.150716,0.0,0.0
5.402819,-6.241036,0.0,0.0
5.5187135,-6.292615,0.0,0.0
6.082707,-6.9213467,0.0,0.0
5.9907446,-6.7064123,0.0,0.0
5.8678193,-6.517852,0.0,0.0
5.897871,-6.3442874,0.0,0.0
6.1118894,-6.372477,0.0,0.0
5.6243386,-6.757844,0.0,0.0
3.7123945,-6.523421,0.0,0.0
4.742736,-6.319854,0.0,0.0
6.2097354,-6.727363,0.0,0.0
4.3167977,-7.734778,0.0,0.0
5.1051145,-6.103678,0.0,0.0
6.5967617,-6.401671,0.0,0.0
4.4475207,-5.636538,0.0,0.0
4.9698176,-6.4910946,0.0,0.0
5.952052,-7.4021096,0.0,0.0
5.249872,-7.193503,0.0,0.0
5.4429445,-6.4683695,0.0,0.0
6.4313164,-7.926794,0.0,0.0
5.428884,-6.855965,0.0,0.0
5.8366647,-6.9197326,0.0,0.0
4.778855,-6.0165234,0.0,0.0
6.3602886,-7.577755,0.0,0.0
5.1381397,-6.4460526,0.0,0.0
5.9063787,-5.1799026,0.0,0.0
5.818635,-6.6825423,0.0,0.0
4.856195,-7.474856,0.0,0.0
6.8263044,-5.835016,0.0,0.0
4.3777747,-6.0497885,0.0,0.0
5.3666105,-7.8374023,0.0,0.0
4.940707,-6.8987937,0.0,0.0
4.262571,-6.460267,0.0,0.0
4.614456,-5.99723,0.0,0.0
4.4470897,-6.1274614,0.0,0.0
5.795763,-6.4194784,0.0,0.0
4.4127393,-8.187222,0.0,0.0
4.7955317,-6.715427,0.0,0.0
4.2592793,-6.048604,0.0,0.0
6.059984,-7.3075395,0.0,0.0
6.6790953,-7.717918,0.0,0.0
4.694878,-5.408983,0.0,0.0
5.095652,-5.6570587,0.0,0.0
5.9795275,-7.230584,0.0,0.0
7.0165086,-6.969754,0.0,0.0
4.3407927,-6.3690457,0.0,0.0
5.7505107,-7.9142494,0.0,0.0
5.875217,-6.178318,0.0,0.0
6.1256394,-7.261184,0.0,0.0
5.233333,-8.125372,0.0,0.0
5.6758037,-7.040176,0.0,0.0
4.2332935,-6.012941,0.0,0.0
6.087531,-6.7228484,0.0,0.0
4.386015,-6.682689,0.0,0.0
5.209575,-6.300579,0.0,0.0
5.2614946,-6.0017757,0.0,0.0
5.551043,-7.264569,0.0,0.0
6.4434347,-6.3979597,0.0,0.0
6.224677,-7.426362,0.0,0.0
5.315202,-7.4545717,0.0,0.0
6.5022926,-6.78306,0.0,0.0
4.568459,-7.602132,0.0,0.0
4.878401,-7.0244746,0.0,0.0
6.5260243,-7.39892,0.0,0.0
5.357306,-6.41562,0.0,0.0
5.740575,-8.517284,0.0,0.0
4.8070726,-5.5506983,0.0,0.0
4.944041,-6.661691,0.0,0.0
5.276634,-7.0346165,0.0,0.0
5.1078334,-7.6137238,0.0,0.0
4.988115,-6.996587,0.0,0.0
5.8295093,-7.090111,0.0,0.0
5.9167013,-6.846101,0.0,0.0
5.262158,-7.5089498,0.0,0.0
5.2232304,-7.419612,0.0,0.0
5.1272616,-6.9974766,0.0,0.0
4.968549,-6.5923753,0.0,0.0
5.2508903,-7.6984363,0.0,0.0
6.495234,-6.0805845,0.0,0.0
4.325507,-6.0905123,0.0,0.0
5.1152606,-7.2956467,0.0,0.0
5.2899647,-5.5401454,0.0,0.0
5.405091,-7.612139,0.0,0.0
5.8851104,-6.0944066,0.0,0.0
5.5050235,-6.7202005,0.0,0.0
4.059696,-6.2479577,0.0,0.0
5.7883406,-6.0716853,0.0,0.0
4.2824683,-7.141113,0.0,0.0
6.38203,-5.5616164,0.0,0.0
6.301959,-6.8091264,0.0,0.0
5.6953945,-7.7244253,0.0,0.0
5.990408,-6.8559227,0.0,0.0
5.474484,-7.2770104,0.0,0.0
5.133049,-6.4809513,0.0,0.0
6.0228186,-7.4730067,0.0,0.0
6.3076744,-6.6139164,0.0,0.0
6.6931677,-8.33492,0.0,0.0
4.10951,-5.969456,0.0,0.0
4.89253,-5.8705935,0.0,0.0
4.6623983,-6.7277303,0.0,0.0
4.3762016,-6.449201,0.0,0.0
4.64625,-6.790436,0.0,0.0
5.833479,-6.622763,0.0,0.0
5.3574977,-6.441089,0.0,0.0
6.70726,-6.6759105,0.0,0.0
5.883365,-7.556917,0.0,0.0
5.212252,-7.1467743,0.0,0.0
3.6187546,-6.0309706,0.0,0.0
5.8491693,-6.8402,0.0,0.0
4.767177,-5.866922,0.0,0.0
5.9431033,-6.884254,0.0,0.0
4.6811705,-7.3709555,0.0,0.0
5.4553823,-6.978811,0.0,0.0
6.100968,-6.6849036,0.0,0.0
4.903436,-6.688393,0.0,0.0
6.6396,-6.8326445,0.0,0.0
4.6271634,-6.268738,0.0,0.0
5.005502,-7.228791,0.0,0.0
6.2525783,-6.6349635,0.0,0.0
5.6379347,-7.0550513,0.0,0.0
5.8477983,-5.744633,0.0,0.0
6.1762257,-6.7405834,0.0,0.0
6.193529,-5.432873,0.0,0.0
5.1766148,-6.1327434,0.0,0.0
4.988371,-6.8587446,0.0,0.0
5.939213,-6.740954,0.0,0.0
6.226949,-7.741062,0.0,0.0
6.5560226,-7.6392884,0.0,0.0
5.0536623,-6.3995557,0.0,0.0
6.094376,-8.284385,0.0,0.0
5.950031,-6.4256988,0.0,0.0
4.9360566,-5.500137,0.0,0.0
4.530227,-5.348092,0.0,0.0
6.190306,-7.566921,0.0,0.0
5.8560386,-6.704563,0.0,0.0
5.1673207,-7.1561317,0.0,0.0
5.7067223,-7.4442306,0.0,0.0
5.8448853,-5.441139,0.0,0.0
5.196005,-6.8002496,0.0,0.0
5.5946198,-7.4894915,0.0,0.0
5.293787,-6.981743,0.0,0.0
4.8350124,-6.376901,0.0,0.0
5.4580975,-6.2977123,0.0,0.0
4.094231,-5.715221,0.0,0.0
4.5807724,-6.7402334,0.0,0.0
5.9613743,-7.3876977,0.0,0.0
6.4219756,-7.051823,0.0,0.0
5.261628,-6.271171,0.0,0.0
4.2157135,-5.694699,0.0,0.0
5.623032,-7.0284524,0.0,0.0
4.119605,-5.837665,0.0,0.0
5.3931355,-6.6414595,0.0,0.0
6.633821,-7.85078,0.0,0.0
4.2438097,-6.5651746,0.0,0.0
4.0047846,-6.48527,0.0,0.0
4.485739,-5.6885743,0.0,0.0
5.476656,-6.632069,0.0,0.0
4.1506405,-6.7927103,0.0,0.0
6.621635,-6.1012797,0.0,0.0
4.9733253,-6.453726,0.0,0.0
4.714035,-5.953247,0.0,0.0
5.6435766,-5.77907,0.0,0.0
5.290652,-6.916373,0.0,0.0
6.520959,-5.514638,0.0,0.0
6.0554166,-7.65617,0.0,0.0
5.2506304,-6.9887943,0.0,0.0
5.081205,-7.128728,0.0,0.0
5.625963,-5.606105,0.0,0.0
5.7609224,-8.474317,0.0,0.0
5.9608254,-7.747931,0.0,0.0
4.249506,-6.4548635,0.0,0.0
5.2239137,-5.8944187,0.0,0.0
4.5917783,-7.4072843,0.0,0.0
4.126257,-6.928474,0.0,0.0
4.2568398,-6.5290575,0.0,0.0
4.428599,-6.4285536,0.0,0.0
5.153829,-6.739685,0.0,0.0
6.0555153,-6.535494,0.0,0.0
5.118141,-6.16451,0.0,0.0
6.0174127,-5.0612025,0.0,0.0
5.2396445,-7.316544,0.0,0.0
5.056693,-5.9610324,0.0,0.0
5.7968616,-7.169999,0.0,0.0
6.5227532,-7.1408086,0.0,0.0
4.949641,-6.2227983,0.0,0.0
6.8631625,-7.3525205,0.0,0.0
4.7607923,-7.8449183,0.0,0.0
5.235635,-5.7338624,0.0,0.0
6.1477814,-7.803721,0.0,0.0
5.83722,-8.228291,0.0,0.0
5.7860365,-6.4147425,0.0,0.0
4.1949587,-7.710988,0.0,0.0
5.244108,-6.5363503,0.0,0.0
5.0294614,-6.310089,0.0,0.0
4.2841706,-6.7828875,0.0,0.0
4.794443,-5.5663853,0.0,0.0
6.073702,-8.529743,0.0,0.0
5.175601,-5.65149,0.0,0.0
4.786815,-6.283032,0.0,0.0
5.675595,-6.5946636,0.0,0.0
4.923431,-6.1941414,0.0,0.0
3.5995498,-6.7467966,0.0,0.0
4.9926143,-7.256662,0.0,0.0
5.921804,-7.6768045,0.0,0.0
5.459724,-8.203213,0.0,0.0
4.730987,-6.217446,0.0,0.0
4.748284,-7.864164,0.0,0.0
5.0232162,-6.357264,0.0,0.0
3.7770026,-7.0076,0.0,0.0
4.365292,-7.311737,0.0,0.0
4.942202,-6.7223196,0.0,0.0
4.60762,-7.5080724,0.0,0.0
5.150637,-7.254274,0.0,0.0
5.2098045,-6.90206,0.0,0.0
4.4211845,-6.430044,0.0,0.0
5.1499953,-6.94319,0.0,0.0
5.936965,-6.6564946,0.0,0.0
4.9305077,-6.5340385,0.0,0.0
3.8309922,-6.32155,0.0,0.0
6.1415195,-7.9787407,0.0,0.0
5.678438,-7.4395657,0.0,0.0
6.2078443,-7.2122865,0.0,0.0
4.771034,-5.249578,0.0,0.0
5.0723195,-6.4414854,0.0,0.0
4.34688,-5.8094926,0.0,0.0
4.522224,-6.5175953,0.0,0.0
5.7047625,-6.070958,0.0,0.0
6.0104303,-8.110528,0.0,0.0
5.225722,-6.4354577,0.0,0.0
5.282906,-6.1222644,0.0,0.0
4.3406663,-5.6114078,0.0,0.0
6.136156,-7.376842,0.0,0.0
5.9362493,-8.303885,0.0,0.0
5.685009,-7.7260013,0.0,0.0
5.3350797,-6.769481,0.0,0.0
6.36104,-6.5215325,0.0,0.0
6.1983123,-6.2726507,0.0,0.0
4.901876,-7.310701,0.0,0.0
4.7931767,-7.5438504,0.0,0.0
5.950415,-6.981047,0.0,0.0
4.797201,-6.129671,0.0,0.0
6.039029,-7.0089884,0.0,0.0
3.4276643,-7.8087907,0.0,0.0
5.351243,-5.396071,0.0,0.0
5.1535897,-6.057974,0.0,0.0
4.4413667,-5.6039586,0.0,0.0
5.065643,-5.529158,0.0,0.0
5.640623,-7.08425,0.0,0.0
4.753311,-6.494595,0.0,0.0
4.037991,-6.776136,0.0,0.0
5.687821,-7.8038406,0.0,0.0
5.8206773,-6.2067304,0.0,0.0
4.625023,-6.489256,0.0,0.0
5.7223945,-7.4223285,0.0,0.0
5.998115,-7.3624516,0.0,0.0
6.4291544,-6.5711756,0.0,0.0
4.2166567,-7.6950846,0.0,0.0
4.808933,-5.576622,0.0,0.0
5.785039,-6.5991077,0.0,0.0
5.5052857,-5.675346,0.0,0.0
5.792791,-8.27683,0.0,0.0
4.598707,-5.036006,0.0,0.0
5.887082,-8.159102,0.0,0.0
4.6794863,-6.13503,0.0,0.0
5.871864,-7.2578826,0.0,0.0
5.4495606,-6.1570807,0.0,0.0
5.6826253,-6.023297,0.0,0.0
6.9372153,-6.313788,0.0,0.0
5.945069,-5.9286017,0.0,0.0
6.382789,-7.993309,0.0,0.0
5.036468,-6.1323333,0.0,0.0
6.295518,-6.4844546,0.0,0.0
5.285311,-8.066646,0.0,0.0
4.602346,-7.6561565,0.0,0.0
5.4654384,-7.0526867,0.0,0.0
5.280267,-7.6664314,0.0,0.0
4.71222,-7.6823845,0.0,0.0
5.238368,-6.1989555,0.0,0.0
5.57548,-5.950138,0.0,0.0
6.548125,-7.1518946,0.0,0.0
4.964438,-6.742461,0.0,0.0
5.955705,-7.7693386,0.0,0.0
4.6959453,-7.0254693,0.0,0.0
5.6813817,-7.467195,0.0,0.0
5.7144756,-6.1385474,0.0,0.0
5.7001367,-6.324308,0.0,0.0
5.5889416,-6.367431,0.0,0.0
4.9346046,-6.9771276,0.0,0.0
6.439113,-7.2405424,0.0,0.0
5.416833,-7.356024,0.0,0.0
5.582822,-8.375567,0.0,0.0
5.5834017,-6.9431424,0.0,0.0
5.4545274,-6.4819393,0.0,0.0
4.3077755,-5.883654,0.0,0.0
5.9396443,-6.9129004,0.0,0.0
5.555376,-6.171037,0.0,0.0
6.279141,-6.711748,0.0,0.0
4.8841696,-5.8696494,0.0,0.0
5.9331503,-5.970909,0.0,0.0
6.0181355,-8.1434965,0.0,0.0
4.2578387,-6.399036,0.0,0.0
5.644888,-7.69247,0.0,0.0
4.589712,-6.471736,0.0,0.0
5.0998063,-6.6484404,0.0,0.0
4.3439713,-7.0540247,0.0,0.0
4.748308,-7.5187187,0.0,0.0
5.2678747,-6.1107593,0.0,0.0
6.2856975,-8.085849,0.0,0.0
7.3236594,-6.0844917,0.0,0.0
6.4040785,-6.4679193,0.0,0.0
4.8952246,-5.8074713,0.0,0.0
4.620808,-5.158291,0.0,0.0
3.5240843,-7.1734285,0.0,0.0
5.559996,-6.658343,0.0,0.0
5.388295,-6.4159317,0.0,0.0
4.5634246,-5.2000017,0.0,0.0
6.080276,-7.8338604,0.0,0.0
5.0011554,-6.2775826,0.0,0.0
3.7968388,-5.631538,0.0,0.0
4.989815,-7.6825233,0.0,0.0
6.048985,-7.7376704,0.0,0.0
5.9608164,-5.9886603,0.0,0.0
5.1710615,-5.594239,0.0,0.0
3.6697376,-6.096386,0.0,0.0
4.898863,-6.7412033,0.0,0.0
5.9631724,-7.379815,0.0,0.0
4.771288,-7.7171106,0.0,0.0
6.416932,-7.165584,0.0,0.0
3.8249345,-7.2105837,0.0,0.0
3.9294472,-6.8656616,0.0,0.0
5.7700667,-6.7999105,0.0,0.0
5.6163306,-7.2857575,0.0,0.0
5.9518733,-7.4668765,0.0,0.0
5.7909846,-6.9645863,0.0,0.0
5.604786,-7.35807,0.0,0.0
5.389798,-6.0437603,0.0,0.0
4.8950987,-6.5855665,0.0,0.0
6.58385,-6.684299,0.0,0.0
5.3819766,-7.289952,0.0,0.0
4.640008,-6.72022,0.0,0.0
5.4077587,-7.407061,0.0,0.0
5.500394,-6.337509,0.0,0.0
5.75002,-5.772446,0.0,0.0
5.9253745,-6.6178966,0.0,0.0
5.9793353,-5.4422493,0.0,0.0
6.2738004,-7.3158054,0.0,0.0
4.5191946,-6.9291506,0.0,0.0
4.6428823,-5.710398,0.0,0.0
5.6505003,-7.0029583,0.0,0.0
4.3317285,-7.3509884,0.0,0.0
4.495333,-7.2595057,0.0,0.0
3.125531,-6.1450424,0.0,1.0
4.0792146,-5.828499,0.0,0.0
6.296039,-7.4550424,0.0,0.0
5.5037613,-6.602004,0.0,0.0
4.885241,-6.636494,0.0,0.0
5.600583,-7.218225,0.0,0.0
4.7128916,-5.645588,0.0,0.0
4.7046723,-7.1672983,0.0,0.0
4.9868765,-5.1436944,0.0,0.0
5.5254283,-6.563555,0.0,0.0
5.7541833,-5.844907,0.0,0.0
5.213386,-7.285989,0.0,0.0
4.388675,-7.7525687,0.0,0.0
5.6324277,-7.234637,0.0,0.0
5.3897843,-5.4932113,0.0,0.0
3.6746273,-6.0728335,0.0,0.0
5.1712327,-6.188188,0.0,0.0
5.162674,-6.3383617,0.0,0.0
5.9505982,-6.067192,0.0,0.0
5.9645257,-7.2125535,0.0,0.0
5.310093,-5.612987,0.0,0.0
5.1601,-7.0548067,0.0,0.0
4.9485106,-6.6661363,0.0,0.0
5.236827,-5.7967553,0.0,0.0
4.529092,-5.5848584,0.0,0.0
6.113172,-6.537902,0.0,0.0
4.4541855,-6.6728277,0.0,0.0
3.9142113,-6.835958,0.0,0.0
4.5099006,-5.9285173,0.0,0.0
5.0577993,-6.0360956,0.0,0.0
5.3250513,-6.67042,0.0,0.0
5.266864,-7.3487573,0.0,0.0
3.6065483,-7.6571918,0.0,0.0
5.0607166,-7.363046,0.0,0.0
5.118999,-7.8925138,0.0,0.0
5.801692,-7.6751366,0.0,0.0
6.52291,-6.6217265,0.0,0.0
4.956639,-7.6843157,0.0,0.0
5.3147736,-6.684246,0.0,0.0
6.188269,-7.980708,0.0,0.0
5.667854,-6.541376,0.0,0.0
5.9682817,-7.226667,0.0,0.0
4.853542,-7.521921,0.0,0.0
5.9058843,-7.8178506,0.0,0.0
6.255955,-5.585038,0.0,0.0
6.350886,-6.501484,0.0,0.0
6.13663,-6.396243,0.0,0.0
6.0694256,-7.980319,0.0,0.0
6.0894594,-7.376344,0.0,0.0
5.766005,-6.861973,0.0,0.0
5.129333,-6.104693,0.0,0.0
5.2231865,-7.536147,0.0,0.0
5.4885406,-6.438078,0.0,0.0
6.15505,-6.5080442,0.0,0.0
6.4404507,-6.7834215,0.0,0.0
5.5149336,-7.8059354,0.0,0.0
4.927588,-6.8009787,0.0,0.0
3.9478467,-5.590113,0.0,0.0
4.7372,-7.0396075,0.0,0.0
5.3089113,-6.806451,0.0,0.0
5.100608,-5.7753515,0.0,0.0
6.5113583,-7.614461,0.0,0.0
6.3017945,-7.1998453,0.0,0.0
7.268783,-7.094765,0.0,0.0
4.264979,-6.0529804,0.0,0.0
5.6498766,-5.91716,0.0,0.0
4.785238,-7.6412654,0.0,0.0
5.483297,-6.941236,0.0,0.0
5.3629885,-6.167618,0.0,0.0
5.6594157,-6.6363935,0.0,0.0
6.4783173,-6.922386,0.0,0.0
5.550112,-6.113581,0.0,0.0
5.100487,-6.3711147,0.0,0.0
5.0128546,-7.493872,0.0,0.0
5.3170223,-6.6099415,0.0,0.0
4.113443,-6.7181087,0.0,0.0
4.4566145,-7.322135,0.0,0.0
4.429249,-6.4968166,0.0,0.0
6.08185,-8.13646,0.0,0.0
5.8341517,-7.63367,0.0,0.0
5.6029005,-8.047603,0.0,0.0
5.584284,-7.0619707,0.0,0.0
5.4989285,-7.7218423,0.0,0.0
5.8454604,-6.8304114,0.0,0.0
5.209669,-6.5335727,0.0,0.0
4.7342877,-5.2815185,0.0,0.0
6.033823,-6.6305656,0.0,0.0
4.9491305,-6.5526843,0.0,0.0
6.034316,-8.059218,0.0,0.0
4.372767,-7.1566787,0.0,0.0
6.0312243,-6.3262286,1.0,0.0
5.2633367,-6.0674653,0.0,0.0
5.7027593,-5.1801934,0.0,0.0
4.444965,-5.714071,0.0,0.0
6.018137,-6.479669,0.0,0.0
4.556533,-8.288523,0.0,0.0
5.5183983,-8.000622,0.0,0.0
5.5169973,-7.75476,0.0,0.0
5.503327,-7.8334975,0.0,0.0
5.405849,-7.1800427,0.0,0.0
5.1971054,-6.877924,0.0,0.0
4.8092203,-6.362134,0.0,0.0
3.8974886,-6.5976524,0.0,0.0
5.6874785,-6.10629,0.0,0.0
5.108062,-7.358603,0.0,0.0
6.1832557,-6.5808916,0.0,0.0
5.9175897,-6.9319434,0.0,0.0
4.649855,-5.501009,0.0,0.0
6.541099,-7.090873,0.0,0.0
6.584376,-7.020793,0.0,0.0
5.990125,-5.9841223,0.0,0.0
4.401231,-6.9987593,0.0,0.0
5.96701,-5.317431,0.0,0.0
4.9794755,-5.7260747,0.0,0.0
5.984539,-8.084255,0.0,0.0
4.511254,-6.2498007,0.0,0.0
4.998878,-5.404783,0.0,0.0
6.6441975,-7.36599,0.0,0.0
5.25569,-5.9291897,0.0,0.0
4.396696,-7.580988,0.0,0.0
4.8322573,-5.4869423,0.0,0.0
5.755762,-6.4943137,0.0,0.0
6.4637246,-6.50323,0.0,0.0
6.1103177,-7.1749277,0.0,0.0
4.725759,-6.8062344,0.0,0.0
6.07822,-7.052611,0.0,0.0
4.7318964,-7.4677877,0.0,0.0
4.6811805,-6.829645,0.0,0.0
3.8681128,-7.541703,0.0,0.0
5.530568,-5.773837,0.0,0.0
4.482246,-6.158708,0.0,0.0
5.6113634,-6.317142,0.0,0.0
6.2817574,-7.115973,0.0,0.0
6.0850987,-7.7424726,0.0,0.0
4.9098496,-6.051026,0.0,0.0
6.0966787,-7.363553,0.0,0.0
4.955808,-6.3588142,0.0,0.0
5.340319,-5.5784945,0.0,0.0
6.5402083,-6.3582144,0.0,0.0
5.0147033,-6.174767,0.0,0.0
3.6722581,-6.409746,0.0,0.0
4.1720586,-5.720381,0.0,0.0
3.8449566,-8.0249605,0.0,0.0
4.3636327,-7.154939,0.0,0.0
5.6430855,-6.7117305,0.0,0.0
4.906018,-6.9963636,0.0,0.0
5.868506,-6.714013,0.0,0.0
6.0776563,-7.656262,0.0,0.0
5.103834,-5.966006,0.0,0.0
4.549648,-6.157057,0.0,0.0
5.1004114,-6.4816065,0.0,0.0
5.08118,-7.3759537,0.0,0.0
6.5748515,-7.4254465,0.0,0.0
6.026073,-7.726486,0.0,0.0
5.2394986,-6.798077,0.0,0.0
5.244557,-6.6383953,0.0,0.0
5.1461844,-8.335367,0.0,0.0
5.1938486,-6.733137,0.0,0.0
6.460992,-6.6965356,0.0,0.0
5.3105903,-8.920798,0.0,0.0
4.636453,-6.55644,0.0,0.0
4.7224026,-7.1265655,0.0,0.0
5.7126083,-7.3451505,0.0,0.0
5.5942416,-7.1692076,0.0,0.0
5.7377715,-6.629137,0.0,0.0
5.05093,-5.8904696,0.0,0.0
4.858597,-6.7700405,0.0,0.0
6.1300774,-7.671921,0.0,0.0
5.7604456,-7.2960534,0.0,0.0
4.425112,-6.4878426,0.0,0.0
5.4426556,-6.619976,0.0,0.0
3.9028752,-5.6812954,0.0,0.0
5.438191,-7.0447173,0.0,0.0
5.683206,-7.739616,0.0,0.0
6.1887283,-7.399433,0.0,0.0
4.476226,-7.1291885,0.0,0.0
6.797724,-6.3004837,0.0,0.0
6.38985,-6.7000523,0.0,0.0
5.0741982,-7.4847956,0.0,0.0
6.397371,-6.2401457,0.0,0.0
4.630451,-6.0517845,0.0,0.0
4.9568834,-6.3919587,0.0,0.0
6.0381417,-5.9688993,0.0,0.0
5.3698707,-7.471249,0.0,0.0
5.752637,-6.3661437,0.0,0.0
5.601104,-7.5015135,0.0,0.0
5.638913,-6.6615214,0.0,0.0
6.173628,-7.2804136,0.0,0.0
5.0659895,-7.0562477,0.0,0.0
5.440255,-6.3461456,0.0,0.0
5.3579087,-7.4263754,0.0,0.0
4.203982,-6.7562823,0.0,0.0
4.9858155,-7.138179,0.0,0.0
5.4405427,-7.431751,0.0,0.0
5.698043,-7.725863,0.0,0.0
4.433678,-6.323622,0.0,0.0
4.5927672,-6.5067554,0.0,0.0
5.6043057,-7.334553,0.0,0.0
4.7885876,-6.21799,0.0,0.0
2.8852239,-7.9894614,0.0,0.0
4.6847215,-6.103275,0.0,0.0
5.0495496,-7.8423944,0.0,0.0
4.658364,-6.6563783,0.0,0.0
5.332746,-7.937446,0.0,0.0
5.5247107,-6.3589315,0.0,0.0
5.567375,-8.301007,0.0,0.0
4.9844127,-5.6650867,0.0,0.0
4.4486146,-6.12711,0.0,0.0
6.459325,-7.467847,0.0,0.0
4.905923,-6.6172323,0.0,0.0
3.7645183,-5.849877,0.0,0.0
3.6177287,-7.538683,0.0,0.0
5.5903463,-6.3177996,0.0,0.0
5.4577236,-8.247518,0.0,0.0
5.9302163,-7.365492,0.0,0.0
4.966294,-7.0404363,0.0,0.0
4.9176183,-7.8381176,0.0,0.0
4.856606,-5.7980947,0.0,0.0
4.5031962,-7.384492,0.0,0.0
4.559096,-6.9117785,0.0,0.0
4.3043566,-6.5989537,0.0,0.0
6.1059575,-7.485911,0.0,0.0
5.52602,-8.017554,0.0,0.0
5.141808,-7.269724,0.0,0.0
4.823489,-6.674199,0.0,0.0
4.438489,-7.3358893,0.0,0.0
6.9224806,-7.4893928,0.0,0.0
4.643563,-6.5213003,0.0,0.0
5.7281837,-6.6879196,0.0,0.0
5.8579097,-7.6779613,0.0,0.0
5.2817445,-6.331253,0.0,0.0
5.3600945,-7.2391477,0.0,0.0
6.121325,-6.685696,0.0,0.0
6.076054,-5.858237,0.0,0.0
5.504579,-6.745192,0.0,0.0
5.576661,-6.3426676,0.0,0.0
5.364248,-6.033454,0.0,0.0
5.770179,-6.0709214,0.0,0.0
4.8113475,-6.876116,0.0,0.0
5.4969525,-8.520549,0.0,0.0
4.3486896,-6.302696,0.0,0.0
6.152389,-5.3948493,0.0,0.0
3.775259,-6.2636,0.0,0.0
3.448787,-7.405016,0.0,0.0
4.2712336,-6.125735,0.0,0.0
4.9464126,-5.7643356,0.0,0.0
4.8426514,-6.142115,0.0,0.0
6.2540107,-6.123931,0.0,0.0
3.668126,-5.5623364,0.0,0.0
5.6734986,-7.0157623,0.0,0.0
5.718492,-6.9008546,0.0,0.0
4.3630543,-6.2162056,0.0,0.0
5.6070294,-6.825377,0.0,0.0
5.6641374,-6.6219664,0.0,0.0
5.0514994,-5.878247,0.0,0.0
4.1729093,-5.627073,0.0,0.0
6.164193,-7.3436656,0.0,0.0
5.355678,-8.22068,0.0,0.0
6.130924,-6.896262,0.0,0.0
4.76621,-5.682023,0.0,0.0
5.4745817,-7.800173,0.0,0.0
5.0076513,-6.3112116,0.0,0.0
3.7208688,-5.609075,0.0,0.0
4.5792713,-7.1656494,0.0,0.0
3.8448126,-7.2765875,0.0,0.0
4.3738046,-5.3554425,0.0,0.0
7.5207624,-6.625432,0.0,1.0
6.018846,-7.4121637,0.0,0.0
4.7817655,-7.2179976,0.0,0.0
4.2851114,-5.719833,0.0,0.0
5.541124,-6.834725,0.0,0.0
5.7069035,-7.916249,0.0,0.0
5.737424,-5.7873273,0.0,0.0
5.122931,-5.8367953,0.0,0.0
4.86641,-8.005591,0.0,0.0
5.079695,-6.859504,0.0,0.0
4.4265976,-6.0089083,0.0,0.0
4.868646,-6.6843834,0.0,0.0
5.521281,-6.6094112,0.0,0.0
4.739947,-7.151392,0.0,0.0
6.155132,-6.5052233,0.0,0.0
4.9083686,-5.912696,0.0,0.0
5.033818,-5.4107947,0.0,0.0
4.2115846,-6.430609,0.0,0.0
5.199468,-6.3682275,0.0,0.0
5.995252,-6.278357,0.0,0.0
4.7389436,-6.071358,0.0,0.0
5.7738957,-6.867866,0.0,0.0
5.3143826,-5.6994033,0.0,0.0
5.3630867,-7.666494,0.0,0.0
5.018952,-7.7335134,0.0,0.0
4.483908,-5.135293,0.0,0.0
4.9349804,-5.293945,0.0,0.0
5.1965623,-8.046003,0.0,0.0
4.723335,-5.6734977,0.0,0.0
6.0548916,-8.145234,0.0,0.0
6.1315193,-6.0836315,0.0,0.0
5.6979446,-7.201087,0.0,0.0
5.2456756,-6.622668,0.0,0.0
6.4913306,-6.413892,0.0,0.0
6.5867953,-6.703232,0.0,0.0
5.846349,-7.272049,0.0,0.0
5.288376,-6.394257,0.0,0.0
4.4657593,-7.4136925,0.0,0.0
4.6772046,-7.6098633,0.0,0.0
3.8425782,-5.536505,0.0,0.0
6.5089912,-7.074816,0.0,0.0
5.5998006,-6.893154,0.0,0.0
4.5863338,-7.015406,0.0,0.0
5.6129336,-6.1476197,0.0,0.0
6.103892,-6.7756343,0.0,0.0
5.239563,-6.979405,0.0,0.0
6.072032,-6.7980266,0.0,0.0
4.345781,-6.630533,0.0,0.0
5.1662793,-8.966002,0.0,0.0
5.1249747,-5.9343,0.0,0.0
4.7022343,-6.557728,0.0,0.0
6.199274,-5.4392343,0.0,0.0
3.842054,-5.965897,0.0,0.0
6.237875,-8.135527,0.0,0.0
5.73289,-6.181443,0.0,0.0
4.4890223,-6.0284724,0.0,0.0
4.799008,-5.8547654,0.0,0.0
5.714405,-6.563679,0.0,0.0
4.8482957,-5.8902307,0.0,0.0
5.4705706,-6.759548,0.0,0.0
5.284913,-6.569401,0.0,0.0
5.509897,-7.0922704,0.0,0.0
5.846806,-6.254873,0.0,0.0
5.988576,-5.7303452,0.0,0.0
6.2083983,-7.8632145,0.0,0.0
5.9407916,-7.4188595,0.0,0.0
5.872487,-6.321384,0.0,0.0
6.2994246,-6.8075333,0.0,0.0
5.3914104,-7.1633067,0.0,0.0
5.116511,-5.497035,0.0,0.0
4.946752,-7.2275257,0.0,0.0
6.0427184,-7.258601,0.0,0.0
5.6127353,-6.834218,0.0,0.0
4.600573,-5.542155,0.0,0.0
6.1634955,-7.8103724,0.0,0.0
5.602588,-6.6564994,0.0,0.0
5.984184,-6.710478,0.0,0.0
5.866844,-6.917876,0.0,0.0
5.1092544,-6.234184,0.0,0.0
6.4592233,-6.403303,0.0,0.0
5.0091653,-7.4251766,0.0,0.0
5.226716,-6.2822533,0.0,0.0
5.8711734,-6.8693094,0.0,0.0
5.91487,-6.498085,0.0,0.0
6.195964,-7.3124723,0.0,0.0
5.2258916,-7.296933,0.0,0.0
6.100768,-7.7453156,0.0,0.0
4.7286158,-7.0470414,0.0,0.0
4.943884,-7.2728424,0.0,0.0
5.3684735,-7.0332556,0.0,0.0
4.862462,-7.073454,0.0,0.0
4.753248,-6.5418406,0.0,0.0
5.270286,-7.8376,0.0,0.0
5.798474,-6.4452744,0.0,0.0
6.314304,-7.3172965,0.0,0.0
5.068652,-6.774918,0.0,0.0
5.3495607,-6.187883,0.0,0.0
5.287448,-6.4708123,0.0,0.0
4.2033386,-6.771994,0.0,0.0
6.0418525,-7.7120275,0.0,0.0
4.806906,-5.130645,0.0,0.0
5.926183,-7.5711493,0.0,0.0
4.927791,-8.322841,0.0,0.0
5.6361065,-7.32271,0.0,0.0
5.672404,-6.695942,0.0,0.0
5.546505,-6.2249618,0.0,0.0
5.6761675,-6.8313627,0.0,0.0
5.430125,-6.9565673,0.0,0.0
6.0023856,-6.9216957,0.0,0.0
4.974968,-6.735024,0.0,0.0
5.695155,-5.883743,0.0,0.0
6.457088,-7.3470874,0.0,0.0
4.5302467,-5.582685,0.0,0.0
6.543593,-7.780396,0.0,0.0
5.479331,-5.5511274,0.0,0.0
5.9131727,-7.650175,0.0,0.0
6.4656835,-7.769088,0.0,0.0
5.3826914,-7.019278,0.0,0.0
5.5569305,-6.320555,0.0,0.0
5.37017,-7.438187,0.0,0.0
6.082967,-6.5633655,0.0,0.0
4.728184,-6.183119,0.0,0.0
7.2950177,-7.0815134,0.0,0.0
4.139966,-6.8991585,0.0,0.0
5.1762567,-5.9317923,0.0,0.0
6.1954517,-6.6361327,0.0,0.0
4.9744096,-5.943266,0.0,0.0
4.902287,-6.236366,0.0,0.0
3.9881167,-5.9943037,0.0,0.0
5.0206413,-7.477864,0.0,0.0
5.0416727,-5.504982,0.0,0.0
4.4770103,-7.078168,0.0,0.0
6.0028467,-7.893511,0.0,0.0
4.938506,-8.052119,0.0,0.0
5.8187246,-7.963232,0.0,0.0
4.538328,-6.109406,0.0,0.0
5.730175,-7.2292876,0.0,0.0
4.50363,-6.6308446,0.0,0.0
4.938376,-7.1658654,0.0,0.0
4.8533463,-6.302719,0.0,0.0
5.9704947,-7.589574,0.0,0.0
4.434663,-6.0399613,0.0,0.0
6.4558167,-6.882188,0.0,0.0
5.382755,-7.7073207,0.0,0.0
5.9125237,-6.2264667,0.0,0.0
4.4151015,-6.9392524,0.0,0.0
6.857165,-7.075147,0.0,0.0
5.5459404,-4.978659,1.0,0.0
5.1099563,-7.0696783,0.0,0.0
3.2638931,-7.326398,0.0,0.0
4.577562,-6.352212,0.0,0.0
5.2033863,-7.8295765,0.0,0.0
5.4691887,-6.8625903,0.0,0.0
6.4128246,-6.579132,0.0,0.0
4.8035808,-6.788537,0.0,0.0
6.0306177,-7.700107,0.0,0.0
5.500431,-7.3251705,0.0,0.0
4.9695835,-7.672092,0.0,0.0
5.16312,-7.2889576,0.0,0.0
6.8047857,-7.3544917,0.0,0.0
5.5005865,-5.9552183,0.0,0.0
4.5664907,-6.721471,0.0,0.0
5.608785,-7.9548492,0.0,0.0
4.3278594,-5.455858,0.0,0.0
4.951321,-8.130922,0.0,0.0
4.8269973,-7.921252,0.0,0.0
2.5322149,-7.4266953,0.0,1.0
4.880706,-6.1452255,0.0,0.0
6.1186695,-7.225603,0.0,0.0
5.8401203,-6.553001,0.0,0.0
4.5994086,-6.0266247,0.0,0.0
6.2633295,-6.5990887,0.0,0.0
5.3782973,-7.2943,0.0,0.0
5.5683947,-8.603385,0.0,0.0
4.623115,-5.5391765,0.0,0.0
5.530704,-8.169582,0.0,0.0
5.835158,-7.7470675,0.0,0.0
6.0338087,-6.4691253,0.0,0.0
5.951837,-7.8810678,0.0,0.0
5.942845,-7.3315773,0.0,0.0
5.379519,-6.224253,0.0,0.0
4.4293103,-6.786759,0.0,0.0
5.6773214,-5.3953147,0.0,0.0
5.4763107,-7.303358,0.0,0.0
5.222285,-7.925266,0.0,0.0
5.7099457,-6.44956,0.0,0.0
6.0340934,-7.4141736,0.0,0.0
6.539472,-7.42288,0.0,0.0
5.439409,-5.77316,0.0,0.0
5.1281624,-6.9376793,0.0,0.0
6.031785,-7.8113437,0.0,0.0
5.463578,-5.562742,0.0,0.0
4.9734898,-6.6294346,0.0,0.0
5.573047,-6.677203,0.0,0.0
5.64813,-7.9042206,0.0,0.0
4.399496,-7.1917834,0.0,0.0
6.373199,-6.8203855,0.0,0.0
4.3125734,-5.766224,0.0,1.0
4.5815463,-6.0749326,0.0,0.0
4.7524447,-6.7921124,0.0,0.0
5.474007,-7.1220036,0.0,0.0
5.786891,-6.830573,0.0,0.0
4.9923153,-5.111559,0.0,0.0
4.763857,-6.424355,0.0,0.0
4.3576994,-6.6609864,0.0,0.0
4.745753,-5.950771,0.0,0.0
4.980863,-7.347277,0.0,0.0
5.1481256,-6.3058815,0.0,0.0
4.9005675,-7.703434,0.0,0.0
4.575981,-6.4390483,0.0,0.0
5.651165,-6.074491,0.0,0.0
5.5760098,-6.9852653,0.0,0.0
5.4446325,-5.3729067,0.0,0.0
5.380186,-7.957459,0.0,0.0
5.8316283,-7.381644,0.0,0.0
-2.4266114,-5.6600103,0.0,0.0
-2.5848882,-5.877816,0.0,0.0
-0.8216497,-6.823873,0.0,0.0
-1.3459775,-6.3310404,0.0,0.0
-1.9898624,-5.373834,0.0,0.0
-2.2608855,-6.499364,0.0,0.0
-1.8671923,-5.90045,0.0,0.0
-2.3570309,-6.4959197,0.0,0.0
-0.53976697,-6.642315,0.0,0.0
-2.4512851,-5.6158786,0.0,0.0
-2.3662555,-6.6560206,0.0,0.0
-2.4165738,-6.0439243,0.0,0.0
-2.6849859,-5.2410274,0.0,0.0
-3.6595078,-5.1568384,0.0,0.0
-0.7990559,-6.828177,0.0,0.0
-0.68796724,-6.213123,0.0,0.0
-2.4923298,-6.5957,0.0,0.0
-1.7439111,-6.168538,0.0,0.0
-2.7037382,-6.467122,0.0,0.0
-3.2396839,-5.427647,0.0,0.0
-2.6929696,-6.3156343,0.0,0.0
-3.3054848,-5.7919297,0.0,0.0
-0.8536363,-5.558785,0.0,0.0
-1.6166362,-6.648976,0.0,0.0
-3.8208015,-6.195126,0.0,0.0
-2.320413,-6.188749,0.0,0.0
-1.4033068,-5.8322864,0.0,0.0
-1.0687393,-6.9219384,0.0,0.0
-1.1223799,-6.5845838,0.0,0.0
-2.3157969,-6.4660244,0.0,0.0
-2.0739431,-5.534496,0.0,0.0
-2.0623415,-5.916284,1.0,1.0
-2.8368359,-5.1865964,0.0,0.0
-1.3768668,-6.272406,0.0,0.0
-2.369896,-6.253952,0.0,0.0
-2.973723,-5.6391196,0.0,0.0
-2.299951,-6.6004057,0.0,0.0
-1.9236169,-6.3448796,0.0,0.0
-2.0200498,-5.65414,0.0,0.0
-1.3665138,-6.7777557,0.0,0.0
-1.3218306,-6.230058,0.0,0.0
-2.7225227,-5.3367534,0.0,0.0
-1.1828322,-6.4819646,0.0,0.0
-0.83300114,-6.2006283,0.0,0.0
-3.227832,-5.770473,0.0,0.0
-1.8707672,-4.975103,0.0,0.0
-2.2843456,-5.3762856,0.0,0.0
-1.7654328,-6.1792097,0.0,0.0
-1.8005933,-6.1878843,0.0,0.0
-2.5457017,-6.0280533,0.0,0.0
-2.7239375,-5.427614,0.0,0.0
-3.0931168,-6.8630533,0.0,0.0
-3.8426096,-5.544772,0.0,0.0
-1.7945104,-5.98568,0.0,0.0
-2.0685344,-5.887412,0.0,0.0
-1.5549011,-6.3373804,0.0,0.0
-2.8919027,-5.846355,0.0,0.0
-1.6750838,-6.4212036,0.0,0.0
-2.699705,-5.6029096,0.0,0.0
-1.8164369,-5.5544395,0.0,0.0
-1.9263144,-5.6445284,0.0,0.0
-0.95031893,-6.230706,0.0,0.0
-2.7217124,-5.679172,0.0,0.0
-3.9342406,-5.7617846,0.0,0.0
-1.8795081,-6.6976395,0.0,0.0
-1.1326561,-6.538829,0.0,0.0
-2.4503725,-7.0344653,0.0,0.0
-1.002732,-7.1083584,0.0,0.0
-2.670493,-5.730073,0.0,0.0
-2.3419642,-5.8780975,0.0,0.0
-2.3730907,-5.7157407,0.0,0.0
-1.7716242,-6.35412,0.0,0.0
-2.1733637,-5.7577257,0.0,0.0
-1.5125096,-7.005613,0.0,0.0
-3.333688,-5.8730855,0.0,0.0
-1.475409,-5.9476137,0.0,0.0
-3.000021,-5.3340697,0.0,0.0
-2.6557631,-5.659211,0.0,0.0
-2.5569055,-6.4319572,0.0,0.0
-3.7565286,-5.317025,0.0,0.0
-2.9163775,-6.606466,0.0,0.0
-2.0710506,-6.3041873,0.0,0.0
-0.811884,-6.607166,0.0,0.0
-1.4704093,-6.193105,0.0,0.0
-0.4693515,-5.8101215,0.0,0.0
-2.3001256,-6.1995206,0.0,0.0
-2.361492,-6.169479,0.0,0.0
-1.7208298,-6.609245,0.0,0.0
-2.6785805,-6.7019997,0.0,0.0
-1.0632267,-6.2485604,0.0,0.0
-2.855928,-6.85262,0.0,0.0
-2.7825181,-5.366308,0.0,0.0
-2.4791145,-6.0594435,0.0,0.0
-2.574395,-6.192849,0.0,0.0
-1.8034533,-6.145214,0.0,0.0
-1.7527783,-6.207349,0.0,0.0
-1.1225808,-5.7170415,0.0,0.0
-2.1646748,-5.919935,0.0,0.0
-3.9339182,-6.0295515,0.0,0.0
-2.090348,-5.757963,0.0,0.0
-3.3924904,-6.9397163,0.0,0.0
-0.23487636,-5.786011,0.0,0.0
-1.993371,-6.8214684,0.0,0.0
-2.67655,-5.9619856,0.0,0.0
-2.2698197,-6.279111,0.0,0.0
-0.43744895,-6.3975487,0.0,0.0
-3.1926553,-5.2349687,0.0,0.0
-0.1274304,-6.5014606,0.0,0.0
-3.4160476,-6.6430078,0.0,0.0
-1.7769928,-5.6121535,0.0,0.0
-1.9934111,-6.249169,0.0,0.0
-2.3333838,-6.7754426,0.0,0.0
-0.8600013,-6.5714035,0.0,0.0
-2.3083913,-6.621146,0.0,0.0
-0.75675565,-6.8751283,0.0,0.0
-2.4427047,-5.637344,0.0,0.0
-1.4148467,-5.6221285,0.0,0.0
-2.316563,-5.5315905,0.0,0.0
-2.719017,-5.87299,0.0,0.0
-2.1200821,-6.003101,0.0,0.0
-4.008523,-6.287986,0.0,0.0
-2.1847787,-6.4003987,0.0,0.0
-2.7876856,-5.3752027,0.0,0.0
-2.9383082,-6.4308567,0.0,0.0
-2.433511,-6.5140905,0.0,0.0
-2.6887114,-6.986703,0.0,0.0
-1.7007457,-6.4468713,0.0,0.0
-2.7233524,-5.8435674,0.0,0.0
-1.4152638,-6.7402234,0.0,0.0
-3.3910542,-5.915844,0.0,0.0
-1.2345984,-6.8327594,0.0,0.0
-2.9987688,-5.80638,0.0,0.0
-1.9798156,-5.1814766,0.0,0.0
-0.25533253,-6.5641174,0.0,0.0
-3.247483,-6.416582,0.0,0.0
-3.8846347,-5.5759344,0.0,0.0
-1.8800676,-5.8008294,0.0,0.0
-1.7998737,-6.039659,0.0,0.0
-1.5849923,-6.1167054,0.0,0.0
-1.8324056,-6.480886,0.0,0.0
-3.1857219,-4.8543844,0.0,0.0
-1.6709849,-6.2991486,0.0,0.0
-1.9487203,-6.8252983,0.0,0.0
-2.185797,-6.208308,0.0,0.0
-1.1953568,-6.206675,0.0,0.0
-2.754918,-5.9150963,0.0,0.0
-1.201342,-5.7767186,0.0,0.0
-2.8762558,-5.611464,0.0,0.0
-2.3914552,-5.743012,0.0,0.0
-2.175601,-5.4551277,0.0,0.0
-0.95255387,-6.5295277,0.0,0.0
-2.0858927,-5.9272633,0.0,0.0
-1.5921202,-6.5578704,0.0,0.0
-2.8043003,-5.3888664,0.0,0.0
-2.6570275,-6.341846,0.0,0.0
-1.8266075,-6.5797005,0.0,0.0
-1.3002129,-6.782773,0.0,0.0
-2.089569,-5.941505,0.0,0.0
-2.3535163,-6.530171,0.0,0.0
-3.0361073,-5.8844237,0.0,0.0
-1.5503732,-5.8988657,0.0,0.0
-3.2175894,-5.705054,0.0,0.0
-3.317287,-5.9920597,0.0,0.0
-3.3000133,-5.8660274,0.0,0.0
-2.378181,-6.5402727,0.0,0.0
-0.4614342,-6.541119,0.0,0.0
-2.0941052,-5.9915576,0.0,0.0
-2.169525,-5.4713917,0.0,0.0
-2.9582422,-5.8808804,0.0,0.0
-0.38659367,-6.8445125,0.0,0.0
-0.8456585,-6.4280148,0.0,0.0
-2.5873704,-6.1989064,0.0,0.0
-1.5858696,-7.0033813,0.0,0.0
-2.6982458,-6.4087925,0.0,0.0
-1.7865506,-6.6024446,0.0,0.0
-1.2941967,-6.370125,0.0,0.0
-0.89321834,-6.7102876,0.0,0.0
-1.2155827,-6.5635886,0.0,0.0
-0.88916546,-7.1488442,0.0,0.0
-3.1301086,-6.9285884,0.0,0.0
-1.326133,-6.0567217,0.0,0.0
-3.1248302,-5.6528344,0.0,0.0
-0.67842406,-6.341857,0.0,0.0
-1.0480953,-6.850836,0.0,0.0
-2.028262,-6.855587,0.0,0.0
-3.3128934,-4.9332232,0.0,0.0
-2.0219524,-6.602365,0.0,0.0
-3.1430233,-6.188889,0.0,0.0
-3.0248435,-5.6468663,0.0,0.0
-1.0459977,-5.561892,0.0,0.0
-2.848472,-6.7267585,0.0,0.0
-1.531082,-5.3408294,0.0,0.0
-2.9987092,-6.0284185,0.0,0.0
-1.7369958,-6.865212,0.0,0.0
-1.7409514,-6.292077,0.0,0.0
-2.9947164,-5.468622,0.0,0.0
-2.8623388,-5.925779,0.0,0.0
-2.8914518,-5.1769137,0.0,0.0
-3.0325346,-6.380372,0.0,0.0
-0.9393944,-5.9372554,0.0,0.0
-2.5934954,-4.9260626,0.0,0.0
-3.5368583,-5.15313,0.0,0.0
-2.2055209,-5.66616,0.0,0.0
-0.7184692,-6.6049156,0.0,0.0
-2.685884,-6.030184,0.0,0.0
-2.994459,-5.765162,0.0,0.0
-1.9920516,-6.337978,0.0,0.0
-1.8005644,-5.649644,0.0,0.0
-0.9276977,-6.2056932,0.0,0.0
-2.3811433,-5.631051,0.0,0.0
-2.3398917,-6.1874757,0.0,0.0
-2.594121,-5.722082,0.0,0.0
-2.7739043,-5.206435,0.0,0.0
-2.4283395,-4.5344267,0.0,0.0
-2.399082,-6.665641,0.0,0.0
-2.467532,-6.5070825,0.0,0.0
-2.2325416,-6.334219,0.0,0.0
-2.575746,-6.597288,0.0,0.0
-1.283185,-5.6328917,0.0,0.0
-2.42397,-5.558785,0.0,0.0
-1.7682214,-6.375855,0.0,0.0
0.2129325,-6.5600867,0.0,0.0
-3.1273522,-5.4905787,0.0,0.0
-2.1222408,-6.6191964,0.0,0.0
-2.2224426,-6.744245,0.0,0.0
-3.206807,-6.102642,0.0,0.0
-2.1761527,-6.620727,0.0,0.0
-1.7260865,-5.4357142,0.0,0.0
-2.7715397,-5.961624,0.0,0.0
-3.421457,-5.773404,0.0,0.0
-2.7213247,-5.999649,0.0,0.0
-1.4091183,-6.88169,0.0,0.0
-2.031545,-5.9438024,0.0,0.0
-1.5388274,-6.574174,0.0,0.0
-3.660742,-5.7615724,0.0,0.0
-1.8720217,-5.3723326,0.0,0.0
-1.6366326,-7.181244,0.0,0.0
-1.5337714,-5.636705,0.0,0.0
-3.6335173,-6.0604978,0.0,0.0
-2.5416408,-6.242586,0.0,0.0
-2.2539775,-5.5655203,0.0,0.0
-2.6146212,-6.6293793,0.0,0.0
-2.3773718,-6.2820883,0.0,0.0
-3.0305257,-6.6345925,0.0,0.0
-2.4002492,-5.671184,0.0,0.0
-1.5113196,-6.1486077,0.0,0.0
-2.471633,-5.9789767,0.0,0.0
-2.5045123,-5.6303267,0.0,0.0
-3.804707,-5.32701,0.0,0.0
-1.3151202,-5.907878,0.0,0.0
-3.6295269,-5.90599,0.0,0.0
-3.0153985,-5.889226,0.0,0.0
-0.93490326,-6.337381,0.0,0.0
-2.490598,-6.436574,0.0,0.0
-1.1265485,-6.394105,0.0,0.0
-2.8529859,-6.435656,0.0,0.0
-1.7787977,-6.1774306,0.0,0.0
-1.937131,-7.0758834,0.0,0.0
-1.6661412,-5.853433,0.0,0.0
-3.5319054,-6.0585265,0.0,0.0
-1.4656982,-6.1078568,0.0,0.0
-3.4184694,-5.8615594,0.0,0.0
-1.2476157,-6.866415,0.0,0.0
-2.6097963,-6.903724,0.0,0.0
-2.0292757,-6.9265223,0.0,0.0
-1.3257889,-6.5010386,0.0,0.0
-2.2363937,-5.7759213,0.0,0.0
-1.7478615,-6.372352,0.0,0.0
-2.4664173,-5.1047053,0.0,0.0
-0.7141717,-6.355935,0.0,0.0
-2.783269,-6.589149,0.0,0.0
-2.3021655,-6.733993,0.0,0.0
-3.3593783,-6.885113,0.0,0.0
-1.482285,-6.634533,0.0,0.0
-2.780458,-5.9588394,0.0,0.0
-1.2647109,-6.3665524,0.0,0.0
-1.3448601,-7.514704,0.0,0.0
-3.3280432,-6.114723,0.0,0.0
-2.3698084,-5.6922464,0.0,0.0
-1.7466898,-6.0552487,0.0,0.0
-0.21221042,-6.506378,0.0,0.0
-1.3098456,-7.083856,0.0,0.0
-2.5055642,-6.6199846,0.0,0.0
-1.4533652,-6.884792,0.0,0.0
-2.8753107,-6.185702,0.0,0.0
-1.6462135,-6.2766724,0.0,0.0
-2.9222012,-6.7294903,0.0,0.0
-1.8222325,-5.3158765,0.0,0.0
-2.5829647,-6.1457653,0.0,0.0
-3.0924163,-6.979305,0.0,0.0
-2.097993,-6.9259524,0.0,0.0
-1.2339468,-6.7656927,0.0,0.0
-0.90097064,-6.27005,0.0,0.0
-0.05590605,-6.601363,0.0,0.0
-3.9410326,-6.331838,0.0,0.0
-2.4029348,-6.336701,0.0,0.0
-0.83768946,-5.818262,0.0,0.0
-1.4355285,-6.2090917,0.0,0.0
-1.7492362,-5.8867927,0.0,0.0
-0.9893683,-6.4157705,0.0,0.0
-3.008448,-6.0028005,0.0,0.0
-0.7724963,-6.794563,0.0,0.0
-3.0616028,-5.48809,0.0,0.0
-0.8909073,-7.4312916,0.0,0.0
-2.652729,-5.498552,0.0,0.0
-3.704182,-5.7040544,0.0,0.0
-3.4207532,-6.2650657,0.0,0.0
-3.5382998,-6.5947337,0.0,0.0
-2.0920022,-6.021525,0.0,0.0
-1.2798109,-6.5041265,0.0,0.0
-1.5024544,-6.323579,0.0,0.0
-0.7502835,-6.053868,0.0,0.0
-2.7628975,-6.5694203,0.0,0.0
-1.510493,-6.491323,0.0,0.0
-2.6543028,-5.8622413,0.0,0.0
-3.467265,-5.1880116,0.0,0.0
-2.7364764,-5.466821,0.0,0.0
-1.8117174,-6.423266,0.0,0.0
-1.2868545,-5.981672,0.0,0.0
-1.928547,-4.360791,0.0,0.0
-3.3855538,-6.5568094,0.0,0.0
-2.939368,-5.0221386,0.0,0.0
-3.2509131,-5.5043797,0.0,0.0
-2.9976873,-6.1834297,0.0,0.0
-3.313559,-6.6301284,0.0,0.0
-1.7510726,-6.684212,0.0,0.0
-3.132567,-5.212755,0.0,0.0
-2.378566,-6.556656,1.0,0.0
-3.6840937,-6.1346617,0.0,0.0
-4.125633,-5.8714476,0.0,0.0
-3.523545,-5.788693,0.0,0.0
-3.377095,-6.1585565,0.0,0.0
-1.8737493,-5.7038827,0.0,0.0
-2.4796276,-6.0208445,0.0,0.0
-2.432894,-6.1831098,0.0,0.0
-1.63312,-5.559454,0.0,0.0
-1.5129493,-6.466202,0.0,0.0
-1.2956158,-6.0126686,0.0,0.0
-2.9465246,-5.9224935,0.0,0.0
-3.337082,-6.03292,0.0,0.0
-2.8188815,-5.609818,0.0,0.0
-2.8044274,-5.413138,0.0,0.0
-1.35938,-5.6436157,0.0,0.0
-1.0979998,-7.1524415,0.0,0.0
-3.6776185,-6.52117,0.0,0.0
-1.7144288,-5.7387137,0.0,0.0
-2.8532374,-6.1071677,0.0,0.0
-2.202024,-7.057538,0.0,0.0
-1.9604269,-7.1309485,0.0,0.0
-0.9513361,-6.749376,0.0,0.0
-1.8054718,-6.043175,0.0,0.0
-2.3292067,-6.3866043,0.0,0.0
-3.2641914,-5.9613585,0.0,0.0
-3.6326473,-5.2163324,0.0,0.0
-0.23483531,-7.1496463,0.0,0.0
-2.4598453,-4.8137274,0.0,0.0
-2.1396842,-4.8742266,0.0,0.0
-0.188685,-6.6182466,0.0,0.0
-2.1760237,-6.5398855,0.0,0.0
-0.878799,-6.184793,0.0,0.0
-1.4448395,-6.1836433,0.0,0.0
-0.70269555,-6.1293263,0.0,0.0
-1.9809587,-5.1572394,0.0,0.0
-2.622057,-6.471849,0.0,0.0
-1.9319756,-6.5709066,0.0,0.0
-1.2734183,-5.9791036,0.0,0.0
-1.9341061,-5.165779,0.0,0.0
-2.028629,-5.904215,0.0,0.0
-1.9229496,-6.452667,0.0,0.0
-2.7614589,-5.9381285,0.0,0.0
-1.9204987,-5.8623405,0.0,0.0
-3.8508492,-6.0014443,0.0,0.0
-2.7629874,-5.587024,0.0,0.0
-1.2770206,-7.1339536,0.0,0.0
-2.0406299,-5.8694525,0.0,0.0
-2.7564268,-5.086926,0.0,0.0
-1.8375658,-6.3075094,0.0,0.0
-1.5384862,-5.613032,0.0,0.0
-2.7201192,-5.930403,0.0,0.0
-2.3090947,-6.0082183,0.0,0.0
-3.9771657,-5.6822853,0.0,0.0
-2.4853184,-6.385876,0.0,0.0
-2.0102718,-5.3912115,0.0,0.0
-0.67402345,-6.058718,0.0,0.0
-1.5695096,-5.9919662,0.0,0.0
-1.5806103,-6.6579084,0.0,0.0
-1.7610499,-5.5366898,0.0,0.0
-1.1954069,-6.3565617,0.0,0.0
-1.0085448,-5.2533755,0.0,0.0
-3.2053711,-6.562752,0.0,0.0
-2.8212202,-6.5341578,0.0,0.0
-3.103622,-6.220013,0.0,0.0
-0.6345842,-6.9902844,0.0,0.0
-2.8055656,-5.7185645,0.0,0.0
-1.8378674,-6.682752,0.0,0.0
-2.385533,-5.6288657,0.0,0.0
-2.79148,-6.238226,0.0,0.0
-1.1724951,-5.5155473,0.0,0.0
-2.122779,-5.629217,0.0,0.0
-2.7031806,-6.576408,0.0,0.0
-1.2101339,-6.132404,0.0,0.0
-3.2933908,-5.463485,0.0,0.0
-2.3034632,-5.7892447,0.0,0.0
-1.368203,-5.9939337,0.0,0.0
-1.9625782,-5.7895155,0.0,0.0
-2.9941437,-6.085815,0.0,0.0
-2.1690035,-5.7873874,0.0,0.0
-1.4764065,-5.7337646,0.0,0.0
-3.5648708,-5.2207055,0.0,0.0
-2.1531777,-5.617402,0.0,0.0
-2.7384908,-6.186585,0.0,0.0
-2.9273744,-5.5354776,0.0,0.0
-1.9674335,-5.470869,0.0,0.0
-1.9987776,-6.344517,0.0,0.0
-2.4409254,-6.321575,0.0,0.0
-2.4668036,-5.775069,0.0,0.0
-1.7739753,-5.494388,0.0,0.0
-3.7731075,-5.8703527,0.0,0.0
-2.5477087,-5.885085,0.0,0.0
-2.0864174,-7.0543475,0.0,0.0
-2.1470141,-5.6300516,0.0,0.0
-2.445533,-6.613985,0.0,0.0
-1.9089228,-6.8749275,0.0,0.0
-1.1569197,-5.8964562,0.0,0.0
-2.0040302,-6.5772977,0.0,0.0
-0.5796826,-6.9059606,0.0,0.0
-2.1396806,-6.8094006,0.0,0.0
-3.0108364,-5.583156,0.0,0.0
-1.8326637,-4.778861,0.0,0.0
-2.3049145,-6.0264783,0.0,0.0
-3.0977607,-5.4144506,0.0,0.0
-1.2037767,-5.978316,0.0,0.0
-3.5786383,-5.9001255,0.0,0.0
-1.7217319,-6.5487175,0.0,0.0
-0.78697115,-7.080869,0.0,0.0
-1.9685863,-5.669413,0.0,0.0
-2.179428,-5.6265736,0.0,0.0
-1.4434835,-5.576816,0.0,0.0
-1.5895512,-6.2105265,0.0,0.0
-1.5494994,-6.7433624,0.0,0.0
-0.057793107,-6.1250777,0.0,0.0
-1.3246663,-5.7102075,0.0,0.0
-2.0042,-7.2659817,0.0,0.0
-2.0438018,-5.524127,0.0,0.0
-1.8815781,-5.7460995,0.0,0.0
-2.3783402,-5.681262,0.0,0.0
-1.4048196,-6.043177,0.0,0.0
0.08107558,-6.9156513,0.0,0.0
-2.9440792,-6.8081055,0.0,0.0
-3.0054293,-5.563893,0.0,0.0
-2.1891513,-6.201041,0.0,0.0
-0.841111,-6.683791,0.0,0.0
-1.900858,-5.160501,0.0,0.0
-3.4748974,-6.259794,0.0,0.0
-1.3175133,-6.894364,0.0,0.0
-3.4723516,-5.7277946,0.0,0.0
-2.878816,-5.6432805,0.0,0.0
-2.0149372,-5.7794356,0.0,0.0
-2.06689,-5.0744014,0.0,0.0
-3.0849879,-5.6829963,0.0,0.0
-1.7607306,-5.9688044,0.0,0.0
-0.6379773,-5.960507,0.0,0.0
-2.781971,-5.6669164,0.0,0.0
-3.0251315,-6.424658,0.0,0.0
-2.766084,-6.6079226,0.0,0.0
-2.8445604,-6.210684,0.0,0.0
-0.7727462,-5.7443967,0.0,0.0
-2.34796,-6.7768707,0.0,0.0
-2.521414,-5.979237,0.0,0.0
-1.4960011,-5.444514,0.0,0.0
-2.1963205,-6.49488,0.0,0.0
-3.0929854,-5.6106844,0.0,0.0
-3.3329568,-6.0918,0.0,0.0
-1.3941822,-6.1847005,0.0,0.0
-3.9325016,-5.4616723,0.0,0.0
-3.046152,-5.8803887,0.0,0.0
-2.9046698,-6.031888,0.0,0.0
-2.6682088,-6.118427,0.0,0.0
-1.5868846,-5.935369,0.0,0.0
-2.4976687,-5.06055,0.0,0.0
-2.4348428,-5.605389,0.0,0.0
-2.4272506,-5.7746987,0.0,0.0
-2.4786294,-5.307554,0.0,0.0
-2.2747152,-5.5183954,0.0,0.0
-2.3627868,-5.7886868,0.0,0.0
-2.4142349,-7.037655,0.0,0.0
-2.1731749,-6.397028,0.0,0.0
-1.7397895,-5.313629,0.0,0.0
-3.0352755,-6.133898,0.0,0.0
-3.2483418,-5.584676,0.0,0.0
-2.0903456,-7.6223125,0.0,0.0
-2.3325589,-5.934089,0.0,0.0
-3.118808,-5.412946,0.0,0.0
-2.5333056,-5.7778873,0.0,0.0
-2.7718449,-5.7085967,0.0,0.0
-3.2757967,-6.3181376,0.0,0.0
-3.2484727,-6.6486964,0.0,0.0
-1.7012959,-6.8202376,0.0,0.0
-2.9297724,-6.5236897,0.0,0.0
-1.7745934,-5.964383,0.0,0.0
-3.217442,-6.034814,0.0,0.0
-0.8895281,-6.4517264,0.0,0.0
-1.7536709,-6.4355145,0.0,0.0
-3.628815,-5.9169636,0.0,0.0
-1.2469491,-5.6723113,0.0,0.0
-1.15167,-5.6000175,0.0,0.0
-1.9685205,-5.4782243,0.0,0.0
-0.001005333,-6.7225614,0.0,1.0
-1.739745,-6.0279703,0.0,0.0
-1.2531477,-6.1138434,0.0,0.0
-1.7618576,-5.351547,0.0,0.0
-0.9604592,-6.3934135,0.0,0.0
-2.1982515,-6.0545225,0.0,0.0
-2.8675516,-6.440454,0.0,0.0
-2.0861814,-5.8635554,0.0,0.0
-3.6589668,-6.4964194,0.0,0.0
-2.6747446,-5.5679975,0.0,0.0
-3.458381,-6.0690145,0.0,0.0
-2.5602415,-5.888526,0.0,0.0
-1.0561882,-6.5816436,0.0,0.0
-2.1472604,-4.8421254,0.0,0.0
-3.0165129,-6.0027385,0.0,0.0
-1.7916236,-5.3691435,0.0,0.0
-1.9618467,-5.3578544,0.0,0.0
-1.9224824,-7.196948,0.0,0.0
-0.98952985,-6.5205817,0.0,0.0
-2.090083,-5.7576523,0.0,0.0
-2.024863,-5.960416,0.0,0.0
-0.9090712,-7.226624,0.0,0.0
-1.7699844,-7.236849,0.0,0.0
-2.791116,-5.835523,0.0,0.0
-3.1932168,-6.4781194,0.0,0.0
-2.3829992,-5.365632,0.0,0.0
-2.5315387,-6.0380282,0.0,0.0
-0.16515173,-7.25192,0.0,0.0
-0.6317113,-6.2813463,0.0,0.0
-3.1195152,-5.5050726,0.0,0.0
-2.6982439,-6.9835234,0.0,0.0
-1.7101297,-5.9697657,0.0,0.0
-1.8801047,-6.0117702,0.0,0.0
-3.279392,-5.6840663,0.0,0.0
-2.2098484,-6.225144,0.0,0.0
-2.7932737,-6.9403768,0.0,0.0
-2.0505447,-5.8622417,0.0,0.0
-2.499994,-5.8865523,0.0,0.0
-1.7832862,-6.359085,0.0,0.0
-2.240832,-6.5742974,0.0,0.0
-1.4780655,-6.708095,0.0,0.0
-2.5930364,-5.9433193,0.0,0.0
-2.342495,-6.4631886,0.0,0.0
-2.7820358,-6.446793,0.0,0.0
-3.0149138,-6.123607,0.0,0.0
-2.6402724,-6.870243,0.0,0.0
-1.051521,-6.1248755,0.0,0.0
-0.6683598,-5.7127852,0.0,0.0
-2.918229,-5.729869,0.0,0.0
-3.2747087,-5.760242,0.0,0.0
-3.0573828,-7.396965,0.0,0.0
-2.0057003,-6.7468433,0.0,0.0
-0.7256651,-6.2792916,0.0,0.0
-1.5722593,-6.7503448,0.0,0.0
-1.9237299,-6.8020434,0.0,0.0
-1.3667986,-6.408942,0.0,0.0
-0.1813161,-6.0697565,0.0,0.0
-2.4951322,-4.138087,0.0,0.0
-1.8566093,-6.650282,0.0,0.0
-3.2683995,-6.0745664,0.0,0.0
-2.144538,-6.348311,0.0,0.0
-2.0876667,-6.479957,0.0,0.0
-2.506914,-6.4048896,0.0,0.0
-2.218426,-6.4163995,0.0,0.0
-1.6474504,-5.894336,0.0,0.0
-2.421404,-5.7798204,0.0,0.0
-3.6396363,-5.6132054,0.0,0.0
-1.3272405,-6.8810863,0.0,0.0
-1.2211292,-6.184618,0.0,0.0
-2.6119761,-6.6946883,0.0,0.0
-1.8370482,-6.234682,0.0,0.0
-2.348388,-5.9047174,0.0,0.0
-2.5249593,-7.295393,0.0,0.0
-2.1436493,-6.900434,0.0,0.0
-0.97753894,-6.3192906,0.0,0.0
-2.5169928,-5.961516,0.0,0.0
-1.5738536,-6.84373,0.0,0.0
-3.1388717,-5.8990793,0.0,0.0
-2.9244056,-6.6831465,0.0,0.0
-2.4650621,-5.8832173,0.0,0.0
-2.2581534,-5.1149225,0.0,0.0
-2.6892154,-5.3711047,0.0,0.0
-2.4743338,-6.1125193,0.0,0.0
-2.3936934,-5.0768356,0.0,0.0
-1.2341598,-6.0689416,0.0,0.0
-2.9421637,-6.351278,0.0,0.0
-2.0574248,-6.2047863,0.0,0.0
-3.3500273,-5.900143,0.0,0.0
-2.9493022,-5.687276,0.0,0.0
-3.2477746,-6.3262033,0.0,0.0
-1.4729755,-5.7313657,0.0,0.0
-1.9978644,-5.538261,0.0,0.0
-1.8513292,-6.9195843,0.0,0.0
-2.352785,-5.9872193,0.0,0.0
-2.239271,-5.156133,0.0,0.0
-1.4818416,-7.3883185,0.0,0.0
-1.3757172,-5.8194466,0.0,0.0
-1.8309809,-5.8387823,0.0,0.0
-3.0107255,-6.1537013,0.0,0.0
-1.8783463,-5.8586802,0.0,0.0
-1.4197612,-6.135388,0.0,0.0
-2.1557038,-6.7458234,0.0,0.0
-3.0557902,-5.6832914,0.0,0.0
-1.8966142,-6.6471004,0.0,0.0
-2.1337142,-5.7465954,0.0,0.0
-1.3217448,-7.1061077,0.0,0.0
-4.1363354,-6.0261035,0.0,0.0
-2.5080688,-6.3631973,0.0,0.0
-2.128919,-6.2064,0.0,0.0
-0.37609732,-6.7857656,0.0,0.0
-1.0357002,-6.253684,0.0,0.0
-1.2935653,-5.754013,0.0,0.0
-1.6957595,-5.977759,0.0,0.0
-3.0940502,-5.930051,0.0,0.0
-1.8050417,-6.0507264,0.0,0.0
-0.27317756,-6.7294493,0.0,0.0
-1.2396936,-6.2633123,0.0,0.0
-2.411189,-5.980615,0.0,0.0
-2.0823479,-6.2506785,0.0,0.0
-2.3253536,-6.629718,0.0,0.0
-3.3986251,-5.98186,0.0,0.0
-3.746702,-5.2611117,0.0,0.0
-2.8207357,-5.7772436,0.0,0.0
-2.371949,-6.4689355,0.0,0.0
-0.95221764,-6.074032,0.0,0.0
-1.9629792,-6.9680824,0.0,0.0
-2.1229799,-5.355541,0.0,0.0
-2.5322745,-5.3865695,0.0,0.0
-3.0611403,-5.9987884,0.0,0.0
-2.890715,-6.1819577,0.0,0.0
-2.6117935,-6.466412,0.0,0.0
-2.5710244,-4.82753,0.0,0.0
-1.7726158,-5.2998533,0.0,0.0
-1.6117337,-6.3553195,0.0,0.0
-1.7354627,-6.6553063,0.0,0.0
-2.4824,-6.0395317,0.0,0.0
-3.2232165,-6.6420894,0.0,0.0
-1.1421002,-6.190811,0.0,0.0
-2.288955,-6.2527437,0.0,0.0
-2.659714,-5.201736,0.0,0.0
-1.9727492,-6.380449,0.0,0.0
-2.109319,-5.133586,0.0,0.0
-2.643545,-5.4189377,0.0,0.0
-2.521411,-5.8027034,0.0,0.0
-2.2606518,-5.859645,0.0,0.0
-1.965091,-6.6843886,0.0,0.0
-2.7730403,-5.3092623,0.0,0.0
-1.6193522,-5.195623,0.0,0.0
-3.855771,-5.8842025,0.0,0.0
-1.0252136,-5.9628305,0.0,0.0
-3.42029,-6.1485662,0.0,0.0
-0.8816158,-5.919456,0.0,0.0
-3.0636113,-6.169402,0.0,0.0
-1.8819946,-5.2477517,0.0,0.0
-2.2894998,-6.2592363,0.0,0.0
-1.6838508,-6.3394647,0.0,0.0
-0.7409928,-5.5969477,0.0,0.0
-1.7655307,-7.450417,0.0,0.0
-0.9548306,-6.374817,0.0,0.0
-3.9789436,-5.6074867,0.0,0.0
-1.9249219,-6.972072,0.0,0.0
-1.5937445,-5.6042314,0.0,0.0
-2.3911216,-7.1817346,0.0,0.0
-2.9293206,-5.252932,0.0,0.0
-2.742579,-5.9182687,0.0,0.0
-2.7983463,-6.839229,0.0,0.0
-2.198078,-6.292382,0.0,0.0
-1.523449,-5.9728866,0.0,0.0
-2.773366,-6.1610827,0.0,0.0
-3.4842896,-5.805831,0.0,0.0
-2.7268577,-5.9416137,0.0,0.0
-3.4519603,-6.7885838,0.0,0.0
-1.866759,-6.208202,0.0,0.0
-3.3971791,-5.622015,0.0,0.0
-1.0342207,-6.015005,0.0,0.0
-2.446571,-6.680101,0.0,0.0
-3.2919528,-5.919699,0.0,0.0
-1.5870343,-6.1175356,0.0,0.0
-1.1165417,-5.4517384,0.0,0.0
-1.9850072,-7.390411,0.0,0.0
-2.7795768,-6.117372,0.0,0.0
-1.740651,-5.5585237,0.0,0.0
-3.4465392,-5.546491,0.0,0.0
-1.4427502,-6.571305,0.0,0.0
-2.655828,-6.4392953,0.0,0.0
-3.3899322,-6.465473,0.0,0.0
-2.977648,-6.3693056,0.0,0.0
-3.4479902,-6.290994,0.0,0.0
-2.3102856,-7.114231,0.0,0.0
-2.2006428,-6.1588345,0.0,0.0
-1.4336936,-7.2945576,0.0,0.0
-2.907223,-5.864081,0.0,0.0
-2.9378643,-5.5997396,0.0,0.0
-2.773243,-6.0672655,0.0,0.0
-3.269454,-6.218354,0.0,0.0
-2.9152105,-5.817952,0.0,0.0
-2.8872845,-5.8450036,0.0,0.0
-1.9635887,-5.182584,0.0,0.0
-2.7008007,-5.463609,0.0,0.0
-0.60552734,-6.4776134,0.0,0.0
-2.2668607,-5.4195576,0.0,0.0
-3.0735958,-6.253463,0.0,0.0
-2.3235416,-5.838062,0.0,0.0
-1.5354766,-6.1847987,0.0,0.0
-2.4295638,-5.35143,0.0,0.0
-2.3699498,-5.693448,0.0,0.0
-1.5532098,-6.1970253,0.0,0.0
-2.7029166,-6.627729,0.0,0.0
-2.549106,-5.947858,0.0,0.0
-3.1535034,-5.31207,0.0,0.0
-1.7912027,-6.2759166,0.0,0.0
-1.8557175,-6.39253,0.0,0.0
-2.4869635,-6.8922544,0.0,0.0
-1.3899262,-6.0458837,0.0,0.0
-0.9591198,-6.193447,0.0,0.0
-3.3170831,-5.405124,0.0,0.0
-3.1857328,-5.8849535,0.0,0.0
-1.9931958,-5.738058,0.0,0.0
-2.813461,-6.0062346,0.0,0.0
-0.087089084,-6.054731,0.0,0.0
-1.0050973,-6.7274766,0.0,0.0
-2.9277396,-5.694564,0.0,0.0
-1.2251309,-5.8231673,0.0,0.0
-1.1660964,-6.399368,0.0,0.0
-2.7012248,-6.2440367,0.0,0.0
-2.6341295,-6.115813,0.0,0.0
-3.0756927,-5.22536,0.0,0.0
-3.2508342,-5.987492,0.0,0.0
-1.662207,-5.963365,0.0,0.0
-1.6722426,-5.0285144,0.0,0.0
-2.854955,-5.409102,0.0,0.0
-1.8463802,-5.040464,0.0,0.0
-1.799168,-6.442947,0.0,0.0
-3.8122158,-5.5821247,0.0,0.0
-2.9294577,-5.244089,0.0,0.0
-1.2329535,-6.2900715,0.0,0.0
-1.1981878,-6.4743986,0.0,0.0
-3.07455,-6.3276567,0.0,0.0
-2.386677,-5.5358267,0.0,0.0
-3.1055908,-6.5518055,0.0,0.0
-1.2707282,-6.4037104,0.0,0.0
-2.7824037,-5.6498337,0.0,0.0
-2.480165,-5.3204746,0.0,0.0
-1.8303887,-5.5533442,0.0,0.0
-1.9904053,-5.6531577,0.0,0.0
-0.88208634,-6.8488703,0.0,0.0
-2.7963202,-4.484966,0.0,0.0
-1.8766934,-6.7475247,0.0,0.0
-2.8750277,-5.86739,0.0,0.0
-1.4095851,-6.9523473,0.0,0.0
-2.6794066,-5.5270762,0.0,0.0
-2.7254188,-6.6556177,0.0,0.0
-1.1101217,-6.297484,0.0,0.0
-2.3587174,-5.1054206,0.0,0.0
-3.5836256,-6.0266786,0.0,0.0
-1.8881218,-6.7087064,0.0,0.0
-1.9462312,-5.970333,0.0,0.0
-2.9274461,-6.042081,0.0,0.0
-3.5281703,-6.3767276,0.0,0.0
-2.0125747,-5.657566,0.0,0.0
-1.7748232,-6.1193633,0.0,0.0
-1.9974635,-6.514053,0.0,0.0
-3.408961,-6.297714,0.0,0.0
-2.0941722,-5.9097147,0.0,0.0
-2.4947388,-6.413222,0.0,0.0
-2.2522883,-7.3646584,1.0,1.0
-1.1213537,-5.3156786,0.0,0.0
-2.3874953,-7.017253,0.0,0.0
-1.0310453,-6.1896014,0.0,0.0
-1.3532302,-6.799553,0.0,0.0
-3.220025,-6.0468593,0.0,0.0
-2.8006537,-6.076049,0.0,0.0
-2.337504,-5.6355195,0.0,0.0
-3.1506975,-6.048754,0.0,0.0
-2.7516422,-5.6764207,0.0,0.0
-3.2912395,-5.891896,0.0,0.0
-1.5385888,-5.71976,0.0,0.0
-0.3068731,-6.6241813,0.0,0.0
-3.3220694,-6.2641926,0.0,0.0
-2.7013474,-6.575341,0.0,0.0
-0.21966855,-6.4885917,0.0,0.0
-0.6619685,-5.886948,0.0,0.0
-1.2632781,-5.5519705,0.0,0.0
-1.7250966,-6.301853,0.0,0.0
-1.5451169,-6.1752057,0.0,0.0
-2.046972,-6.229537,0.0,0.0
-2.645218,-6.595333,0.0,0.0
-1.6322882,-5.3002067,0.0,0.0
-3.365283,-5.7477126,0.0,0.0
-2.7100601,-6.978388,0.0,0.0
-3.2239692,-6.2135973,0.0,0.0
-1.3546641,-5.774084,0.0,0.0
-2.1038303,-7.375076,0.0,0.0
-2.4530022,-6.2765417,0.0,0.0
-3.062685,-5.5733385,0.0,0.0
-1.9839557,-6.1202927,0.0,0.0
-2.223442,-5.455343,0.0,0.0
-2.3740835,-7.5709877,1.0,0.0
-2.0170958,-6.4345546,0.0,0.0
-0.9154061,-5.925057,0.0,0.0
-0.6477903,-6.6266,0.0,0.0
-2.8720553,-5.477483,0.0,0.0
-2.0806184,-6.390794,0.0,0.0
-1.9094115,-7.8118234,0.0,0.0
-2.5271661,-7.076108,0.0,0.0
-2.0236387,-5.790966,0.0,0.0
-1.5399545,-5.9321747,0.0,0.0
-3.0902143,-6.1550198,0.0,0.0
-1.9828238,-7.377834,0.0,0.0
-2.2254593,-5.844569,0.0,0.0
-1.2143601,-6.626034,0.0,0.0
-1.8008372,-6.402669,0.0,0.0
-2.5403636,-5.810495,0.0,0.0
-2.6228027,-6.6547055,0.0,0.0
-1.1810782,-6.448484,0.0,0.0
-2.4376397,-7.0281453,0.0,0.0
-1.8567027,-6.245538,0.0,0.0
-2.515897,-6.734729,0.0,0.0
-1.970185,-5.5978236,0.0,0.0
-1.7712352,-4.948209,0.0,0.0
-3.32356,-6.052045,0.0,0.0
-2.0407956,-5.5588493,0.0,0.0
-2.0303843,-5.8516707,0.0,0.0
-3.5316255,-6.1554666,0.0,0.0
-2.1514316,-6.090983,0.0,0.0
-0.9229375,-6.426403,0.0,0.0
-1.9462072,-6.732497,0.0,0.0
-3.3322246,-6.548445,0.0,0.0
-2.7028792,-6.5275893,0.0,0.0
-0.87867534,-5.8378296,0.0,0.0
-3.517299,-5.814515,0.0,0.0
-1.523794,-6.161471,0.0,0.0
-2.242458,-6.2872305,0.0,0.0
-2.200065,-5.7916427,0.0,0.0
-2.1600926,-5.8034043,0.0,0.0
-1.5103939,-6.997658,0.0,0.0
-2.5010457,-6.005,0.0,0.0
-2.2946417,-6.062217,0.0,0.0
-0.7096139,-6.6492186,0.0,0.0
-2.5817897,-5.8338566,0.0,0.0
-2.8179398,-5.506916,0.0,0.0
-1.1194031,-6.818158,0.0,0.0
-1.9558499,-6.417752,0.0,0.0
-2.7932415,-5.5208297,0.0,0.0
-2.2510228,-6.459063,0.0,0.0
-2.2156885,-5.3297973,0.0,0.0
-2.5336509,-5.050462,0.0,0.0
-1.7553499,-5.2882857,0.0,0.0
-2.4797244,-5.76981,0.0,0.0
-2.9342499,-6.741695,0.0,0.0
-1.653595,-5.4014697,0.0,0.0
-3.6294677,-6.0849295,0.0,0.0
-2.8867579,-5.7505083,0.0,0.0
-2.2879083,-7.277346,0.0,0.0
-2.7698069,-5.678846,0.0,0.0
-1.3129848,-6.7071652,0.0,0.0
-2.9782057,-5.581589,0.0,0.0
-1.6382657,-6.2764826,0.0,0.0
-2.1218529,-5.907842,0.0,0.0
-2.116867,-6.015751,0.0,0.0
-2.54571,-6.4310727,0.0,0.0
-2.0166132,-5.275796,0.0,0.0
-3.1925511,-6.3816266,0.0,0.0
-2.5314407,-7.1419005,0.0,0.0
-2.1595612,-6.519595,0.0,0.0
-0.57030994,-6.9642076,1.0,1.0
-1.8062148,-6.0874414,0.0,0.0
-1.35041,-5.797476,0.0,0.0
-1.8896273,-6.309389,0.0,0.0
-1.4232997,-5.6884212,0.0,0.0
-1.6134568,-6.584684,0.0,0.0
-3.9502783,-5.7582254,0.0,0.0
-2.5548918,-5.6404743,0.0,0.0
-1.1618038,-6.055709,0.0,0.0
-2.784099,-5.4404297,0.0,0.0
-2.1470344,-6.4566803,0.0,0.0
-0.80090964,-6.775721,0.0,0.0
-2.8657951,-6.730506,0.0,0.0
-2.5410912,-6.1584573,0.0,0.0
-3.192178,-6.126924,0.0,0.0
-1.7596093,-5.693662,0.0,0.0
-3.9662995,-5.821581,0.0,1.0
-1.8182839,-6.7218013,0.0,0.0
-3.4167051,-5.5993304,0.0,0.0
-1.9457297,-6.236173,0.0,0.0
-1.2364073,-6.869266,0.0,0.0
-2.2610743,-5.1268663,0.0,0.0
-2.0352337,-5.576536,0.0,0.0
-3.346729,-6.5641685,0.0,0.0
-1.0617285,-6.6247363,0.0,0.0
-1.901988,-6.7656198,0.0,0.0
-2.5388062,-5.545369,0.0,0.0
-1.61621,-5.9859843,0.0,0.0
-1.0687882,-5.55774,0.0,0.0
-3.1714983,-5.8247247,0.0,0.0
-1.3257693,-5.980473,0.0,0.0
-2.6249497,-4.8985357,0.0,0.0
-2.453152,-7.0297337,0.0,0.0
-3.037206,-5.7203703,0.0,0.0
-1.8633771,-5.0644135,0.0,0.0
-1.5177829,-6.619509,0.0,0.0
-3.3485363,-5.819838,0.0,0.0
-1.0458999,-5.75435,0.0,0.0
-2.9786491,-6.823231,0.0,0.0
-4.210899,-5.716753,0.0,0.0
-3.2638955,-6.0051594,0.0,0.0
-2.0616431,-5.3494897,0.0,0.0
-2.4452784,-6.769141,0.0,0.0
-1.3848797,-6.812156,0.0,0.0
-3.1914337,-5.7220883,0.0,0.0
-2.623816,-5.431794,0.0,0.0
-2.384759,-5.1372414,0.0,0.0
-2.637328,-5.462082,0.0,0.0
-1.9442657,-6.3758836,0.0,0.0
-3.2604647,-6.1971292,0.0,0.0
-1.7570614,-6.5190043,0.0,0.0
-1.5631777,-5.7162066,0.0,0.0
-3.070387,-5.4611335,0.0,0.0
-2.2471023,-6.078577,0.0,0.0
-1.6423867,-6.1669016,0.0,0.0
-2.752792,-5.6894407,0.0,0.0
-1.5879282,-6.791659,0.0,0.0
-3.481924,-5.498167,0.0,0.0
-1.9193548,-6.2654295,0.0,0.0
-1.1498065,-5.967561,0.0,0.0
-2.1925244,-6.055493,0.0,0.0
-2.29064,-5.4264483,0.0,0.0
-0.69418395,-6.27381,0.0,0.0
-2.1022973,-7.050621,0.0,0.0
-2.3893402,-5.35903,0.0,0.0
-2.8065753,-6.2798877,0.0,0.0
-2.3165283,-6.6173882,0.0,0.0
-3.0174458,-5.5991855,0.0,0.0
-2.822181,-6.189492,0.0,0.0
-3.3144245,-7.0285487,0.0,0.0
-1.9620559,-5.2349596,0.0,0.0
-2.5368757,-5.231283,0.0,0.0
-1.8211585,-7.0306087,0.0,0.0
-2.1199286,-5.6060762,0.0,0.0
-0.90940696,-6.4706154,0.0,0.0
-3.639868,-5.282923,0.0,0.0
-3.5759437,-5.737821,0.0,0.0
-3.3721423,-6.5760393,0.0,0.0
-2.7423608,-5.96836,0.0,0.0
-2.201033,-6.072102,0.0,0.0
-3.6114185,-6.5249305,0.0,0.0
-2.486685,-5.5211697,0.0,0.0
-1.3082515,-6.209278,0.0,0.0
-2.0627127,-5.3381248,0.0,0.0
-1.3435673,-6.1128845,0.0,0.0
-3.3060145,-5.665161,0.0,0.0
-3.343729,-5.0983877,0.0,0.0
-1.2969505,-5.4685326,0.0,0.0
-1.7909223,-7.0409827,0.0,0.0
-2.9730113,-5.679387,0.0,0.0
-0.99804103,-6.7994385,0.0,0.0
-2.9827971,-6.027207,0.0,0.0
-3.149085,-6.1137924,0.0,0.0
-3.039805,-6.2390475,0.0,0.0
-1.6810275,-5.078104,0.0,0.0
-1.3425119,-5.859372,0.0,0.0
-2.2182558,-5.520948,0.0,0.0
-2.9387903,-6.6305075,0.0,0.0
-0.99710715,-6.5170083,0.0,0.0
-2.2219894,-5.6185417,0.0,0.0
-2.3781176,-5.77022,0.0,0.0
-3.580262,-6.2957783,0.0,0.0
-2.2550888,-6.315644,0.0,0.0
-2.331483,-6.67518,0.0,0.0
-4.1797757,-5.58945,0.0,0.0
-0.9479443,-5.8670964,0.0,0.0
-2.591319,-5.825547,0.0,0.0
-3.064247,-5.9758153,0.0,0.0
-2.457477,-6.0380716,0.0,0.0
-2.55713,-6.576081,0.0,0.0
-2.5274813,-7.149931,0.0,0.0
-3.8313222,-5.7468634,0.0,0.0
-1.7701193,-5.34191,0.0,0.0
-2.4934864,-5.794627,0.0,0.0
-3.6514146,-6.0697145,0.0,0.0
-2.5732088,-6.245727,0.0,0.0
-3.1204638,-6.18464,0.0,0.0
-1.3932203,-6.3449025,0.0,0.0
-2.9891558,-5.507785,0.0,0.0
-2.3520243,-5.504872,0.0,0.0
-1.0605227,-6.1459575,0.0,0.0
-2.9698467,-6.0340757,0.0,0.0
-3.5902014,-6.8611383,0.0,0.0
-2.668191,-5.694997,0.0,0.0
-3.176814,-6.2299933,0.0,0.0
-1.8482931,-6.03258,0.0,0.0
-1.920796,-6.4405537,0.0,0.0
-1.385067,-7.1016235,0.0,0.0


==> latex/scatter.txt <==
X_axis,Y_axis,probe_norm,probe
6.557084,-2.335624,0.0,0.0
5.430997,-2.7128603,0.0,0.0
7.3560896,-3.4778128,1.0,0.0
6.764172,-1.2087543,0.0,0.0
6.908159,-3.6762152,0.0,0.0
1.7636547,-6.8281198,0.0,0.0
6.0759425,-3.1551683,0.0,0.0
-0.17860498,-7.4332113,0.0,0.0
6.7784047,-1.4433249,0.0,0.0
7.411931,-2.6492255,0.0,0.0
1.4428506,-4.237457,0.0,0.0
2.5428543,-4.001814,0.0,0.0
1.5342122,-3.3013012,0.0,0.0
0.22039586,-3.6408894,0.0,0.0
2.4175165,-4.152633,0.0,0.0
1.6678292,-4.0227456,0.0,0.0
0.8524216,-2.5476177,0.0,0.0
0.15092379,-3.0719426,0.0,0.0
2.0150187,-3.3153563,0.0,0.0
2.378962,-3.6067102,0.0,0.0
1.0343564,0.42197457,0.0,0.0
1.5933126,1.346231,0.0,0.0
0.13696842,0.88055557,0.0,0.0
0.013961784,-0.062303644,0.0,0.0
-0.12055497,0.41998032,0.0,0.0
1.4858216,1.3656054,0.0,0.0
1.62628,1.1162298,0.0,0.0
0.43863013,1.4676052,0.0,0.0
-0.011436077,2.513117,0.0,0.0
0.9547175,1.776742,0.0,0.0
-4.8040166,-0.85374135,0.0,0.0
-5.0184264,-0.9041815,0.0,0.0
-4.702271,-0.7757307,0.0,0.0
-3.9766827,-0.06618258,0.0,0.0
-4.5271482,-0.66445,0.0,0.0
-5.605761,-1.8876377,0.0,0.0
-5.414945,0.12931505,0.0,0.0
-5.8446727,-0.5073601,0.0,0.0
-4.8144574,-0.6427322,0.0,0.0
-5.3655577,-0.5729475,0.0,0.0
3.3031266,4.060309,0.0,0.0
4.922734,2.3931398,0.0,0.0
5.7113624,2.7746513,0.0,0.0
5.2629747,2.8681257,0.0,0.0
5.0057626,3.4865422,0.0,0.0
5.500572,2.9029942,0.0,0.0
5.2556925,3.4744577,0.0,0.0
5.4857564,2.6448278,0.0,0.0
4.770402,2.2085764,0.0,0.0
3.7732072,3.5692098,0.0,0.0
-8.606098,4.29805,0.0,0.0
-9.006007,3.2363982,0.0,0.0
-8.48674,3.3638637,0.0,0.0
-8.790263,3.378955,0.0,0.0
-8.289557,3.4383047,0.0,0.0
-7.7385225,2.9397326,0.0,0.0
-8.179075,3.3529265,0.0,0.0
-7.4071956,3.3878865,0.0,0.0
-9.742651,3.15045,0.0,0.0
-7.32868,3.439089,0.0,0.0
1.0714053,7.081097,0.0,0.0
-0.2207206,6.9661565,0.0,0.0
0.06303802,6.1276164,0.0,0.0
1.1995031,7.9498234,0.0,0.0
1.249497,7.2783895,0.0,0.0
1.0930544,6.883216,0.0,0.0
1.0351484,7.3649044,0.0,0.0
0.4064837,6.652794,0.0,0.0
1.2989749,6.802276,0.0,0.0
0.38176128,7.872634,0.0,0.0
-2.8449383,4.3551517,0.0,0.0
-2.4807785,4.726897,0.0,0.0
-2.5685377,3.9054909,0.0,0.0
-2.7091277,3.5179615,0.0,0.0
-2.7953212,5.2404456,0.0,0.0
-2.6601455,5.05058,0.0,0.0
-3.7860873,5.346575,0.0,0.0
-3.0558598,4.1685805,0.0,0.0
-3.110987,5.3011584,0.0,0.0
-3.1683967,5.3469677,0.0,0.0
6.0237956,-6.2392054,0.0,0.0
5.3666105,-7.8374023,0.0,0.0
5.950031,-6.4256988,0.0,0.0
4.3406663,-5.6114078,0.0,0.0
5.7700667,-6.7999105,0.0,0.0
5.8341517,-7.63367,0.0,0.0
6.397371,-6.2401457,0.0,0.0
4.739947,-7.151392,0.0,0.0
6.543593,-7.780396,0.0,0.0
5.380186,-7.957459,0.0,0.0
-3.9339182,-6.0295515,0.0,0.0
-3.0325346,-6.380372,0.0,0.0
-1.7492362,-5.8867927,0.0,0.0
-2.122779,-5.629217,0.0,0.0
-2.9297724,-6.5236897,0.0,0.0
-1.9978644,-5.538261,0.0,0.0
-2.907223,-5.864081,0.0,0.0
-1.3546641,-5.774084,0.0,0.0
-2.5388062,-5.545369,0.0,0.0
-1.920796,-6.4405537,0.0,0.0


==> latex/scatter_test.csv <==
X_axis,Y_axis,probe_norm,probe
1.0171512,-2.9198067,0.0,0.0
0.798284,-2.3863356,0.0,0.0
0.6679944,-2.828206,0.0,0.0
1.2130402,-3.8525424,0.0,0.0
0.8391914,-2.9142406,0.0,0.0
0.65449214,-2.435251,0.0,0.0
0.60485107,-4.0859737,0.0,0.0
0.9464994,-3.219275,0.0,0.0
0.9681371,-3.0963476,0.0,0.0
0.85942006,-3.4031386,0.0,0.0
0.92457056,-2.7205179,0.0,0.0
0.72448343,-3.0494797,0.0,0.0
1.827228,-3.938238,0.0,0.0
0.6274336,-2.4823172,0.0,0.0
1.0270586,-3.8141985,0.0,0.0
0.7086504,-4.2213264,0.0,0.0
1.0185475,-3.7295465,0.0,0.0
1.5870073,-4.2754846,0.0,0.0
1.488617,-3.123328,0.0,0.0
0.9718272,-4.38053,0.0,0.0
0.6079779,-2.7408228,0.0,0.0
1.0891466,-4.165337,0.0,0.0
0.20017605,-2.8581421,0.0,0.0
1.1171706,-2.921679,0.0,0.0
0.67203856,-4.374047,0.0,0.0
0.641395,-3.1798053,0.0,0.0
0.6175886,-4.082691,0.0,0.0
0.58152217,-3.407691,0.0,0.0
1.5602608,-3.7532647,0.0,0.0
0.787962,-2.7815847,0.0,0.0
0.7418541,-3.2869422,0.0,0.0
0.80903196,-3.636384,0.0,0.0
1.4736617,-3.6183968,0.0,0.0
1.7751286,-3.5504384,0.0,0.0
0.9493611,-3.2407892,0.0,0.0
0.5220562,-3.6809206,0.0,0.0
1.4791714,-3.5216308,0.0,0.0
1.0594468,-3.243045,0.0,0.0
0.9440496,-2.7695787,0.0,0.0
0.9238915,-3.9653358,0.0,0.0
0.7577457,-3.0010164,0.0,0.0
0.4519949,-2.8590333,0.0,0.0
0.75560063,-3.564878,0.0,0.0
0.7867553,-4.0671306,0.0,0.0
0.70045626,-2.8293293,0.0,0.0
0.57567626,-2.9290361,0.0,0.0
0.92338705,-2.4747055,0.0,0.0
0.93724155,-2.679775,0.0,0.0
0.7685371,-3.5335824,0.0,0.0
0.84122765,-2.882104,0.0,0.0
1.0831877,-2.8969414,0.0,0.0
0.4668283,-2.7045782,0.0,0.0
1.0005676,-3.871702,0.0,0.0
1.0238696,-2.9497652,0.0,0.0
1.372005,-2.702985,0.0,0.0
1.4358976,-2.181735,0.0,0.0
1.1739825,-3.42419,0.0,0.0
0.5683706,-3.59836,0.0,0.0
1.0019007,-3.0857837,0.0,0.0
0.95719475,-4.33511,0.0,0.0
0.7071437,-3.382233,0.0,0.0
1.269584,-3.0824814,0.0,0.0
0.78701484,-2.374539,0.0,0.0
0.82031775,-3.7156708,0.0,0.0
1.0584387,-3.861131,0.0,0.0
0.86317366,-3.9827049,0.0,0.0
1.2731153,-3.7397892,0.0,0.0
1.1216809,-3.5665944,0.0,0.0
0.3621794,-2.0379593,0.0,0.0
1.3093972,-3.2149854,0.0,0.0
1.3071651,-2.6592858,0.0,0.0
0.76009536,-2.6484063,0.0,0.0
0.9938004,-2.720899,0.0,0.0
0.8314259,-3.506598,0.0,0.0
0.58239347,-3.552406,0.0,0.0
1.312332,-2.8836749,0.0,0.0
1.4797382,-3.089817,0.0,0.0
0.6047371,-3.5674496,0.0,0.0
0.76227874,-2.817424,0.0,0.0
1.1503476,-3.003143,0.0,0.0
0.47273007,-3.9184043,0.0,0.0
1.2050081,-3.8025577,0.0,0.0
0.60555995,-3.0377116,0.0,0.0
1.0777035,-2.4015849,0.0,0.0
1.3944341,-3.7311966,0.0,0.0
0.99695605,-3.190366,0.0,0.0
0.794347,-4.238107,0.0,0.0
1.2863878,-2.508975,0.0,0.0
0.6860351,-2.4031315,0.0,0.0
0.99918187,-4.1248403,0.0,0.0
1.0808816,-3.8531013,0.0,0.0
1.3780254,-2.5057988,0.0,0.0
1.1823713,-3.6935172,0.0,0.0
1.1879144,-4.016442,0.0,0.0
1.2658801,-4.598247,0.0,0.0
1.6612862,-3.1541874,0.0,0.0
1.2021071,-2.8027515,0.0,0.0
1.2105539,-3.2586176,0.0,0.0
0.6411517,-2.7768524,0.0,0.0
1.1369711,-3.4957895,0.0,0.0
0.8740719,-2.7516053,0.0,0.0
0.9963807,-3.154713,0.0,0.0
0.50849766,-3.728594,0.0,0.0
0.5140113,-3.8268034,0.0,0.0
0.6982276,-2.6158648,0.0,0.0
0.7176463,-3.6090102,0.0,0.0
1.0964091,-2.5902321,0.0,0.0
1.4767267,-3.8482788,0.0,0.0
0.61658067,-3.2914586,0.0,0.0
1.2913607,-3.2435262,0.0,0.0
0.946561,-4.2074585,0.0,0.0
0.9556493,-3.894832,0.0,0.0
0.57526577,-3.7863724,0.0,0.0
0.78248376,-3.224508,0.0,0.0
0.6498016,-4.4902744,0.0,0.0
1.0557507,-3.6782322,0.0,0.0
0.8205754,-2.533046,0.0,0.0
1.6620885,-3.5899673,0.0,0.0
1.6770623,-4.3004994,0.0,0.0
0.8042378,-3.2456615,0.0,0.0
1.6966527,-3.88118,0.0,0.0
0.48610222,-3.1739333,0.0,0.0
1.6689932,-3.3329957,0.0,0.0
0.23396684,-2.694735,0.0,0.0
1.5833373,-3.3017833,0.0,0.0
0.7013814,-2.7632349,0.0,0.0
1.1665102,-2.9401267,0.0,0.0
0.6069893,-2.7754827,0.0,0.0
0.79170185,-3.203459,0.0,0.0
1.1877046,-3.4076746,0.0,0.0
0.68122554,-4.4732404,0.0,0.0
0.85556406,-2.1426408,0.0,0.0
1.0272253,-3.6823094,0.0,0.0
1.8319119,-4.2570744,0.0,0.0
0.70155287,-3.8795938,0.0,0.0
0.83448035,-1.9914122,0.0,0.0
0.84210944,-4.547138,0.0,0.0
1.2835065,-2.954163,0.0,0.0
0.88584334,-4.3604875,0.0,0.0
0.97908545,-3.8461306,0.0,0.0
1.4545105,-2.8825567,0.0,0.0
1.3287176,-3.1499434,0.0,0.0
1.4950194,-3.590066,0.0,0.0
0.6695183,-2.5667186,0.0,0.0
0.5444795,-2.4985209,0.0,0.0
0.89021313,-3.2333033,0.0,0.0
0.81871396,-3.517692,0.0,0.0
0.93200445,-2.986553,0.0,0.0
0.4066347,-2.330701,0.0,0.0
0.94388145,-3.6631663,0.0,0.0
1.2998393,-3.6104898,0.0,0.0
0.5364736,-3.9685695,0.0,0.0
1.4356033,-4.1835036,0.0,0.0
0.8431386,-3.73897,0.0,0.0
1.055745,-4.067272,0.0,0.0
1.2312541,-4.6565228,0.0,0.0
1.6682576,-3.4614868,0.0,0.0
0.6451,-2.217329,0.0,0.0
0.91768473,-2.718374,0.0,0.0
0.8812453,-3.7107072,0.0,0.0
1.6512398,-4.4596796,0.0,0.0
1.1454393,-4.077937,0.0,0.0
0.89219254,-2.6572177,0.0,0.0
1.0319071,-3.5310977,0.0,0.0
0.94466597,-3.3107498,0.0,0.0
1.802021,-3.4987686,0.0,0.0
0.69124126,-3.2146826,0.0,0.0
0.5825673,-3.0745127,0.0,0.0
0.47943407,-4.130419,0.0,0.0
0.78404266,-2.854916,0.0,0.0
1.2094115,-3.250277,0.0,0.0
0.7736804,-3.9645326,0.0,0.0
0.3621368,-3.9907053,0.0,0.0
0.49362564,-3.5658295,0.0,0.0
1.066838,-3.3387065,0.0,0.0
0.79652566,-2.8506258,0.0,0.0
1.0806949,-2.3078454,0.0,0.0
1.7484546,-3.3105347,0.0,0.0
1.6935716,-3.609375,0.0,0.0
0.90646476,-4.4552217,0.0,0.0
1.552742,-3.1971629,0.0,0.0
0.76158226,-3.8033776,0.0,0.0
0.3491063,-3.3691425,0.0,0.0
0.36733168,-2.871305,0.0,0.0
0.7728335,-3.986395,0.0,0.0
0.9661484,-2.1300497,0.0,0.0
0.9291574,-3.3377726,0.0,0.0
1.1317865,-2.3302662,0.0,0.0
0.64693123,-3.9197536,0.0,0.0
0.5951839,-4.1901073,0.0,0.0
1.4956431,-2.8268428,0.0,0.0
1.4688956,-3.6046565,0.0,0.0
2.3297665,-3.819162,0.0,0.0
0.9119159,-2.7541165,0.0,0.0
0.92360204,-3.9707172,0.0,0.0
1.1559745,-2.6709862,0.0,0.0
0.9860079,-3.7654505,0.0,0.0
0.9066657,-3.4030747,0.0,0.0
0.762142,-2.9643483,0.0,0.0
0.567508,-2.4150593,0.0,0.0
0.81517667,-4.017899,0.0,0.0
0.44223234,-4.563726,1.0,0.0
0.5392831,-2.8312814,0.0,0.0
0.99911636,-2.1991818,0.0,1.0
2.0335479,-3.2154567,0.0,0.0
1.7894127,-3.687458,0.0,0.0
1.371757,-3.754457,0.0,0.0
1.0367244,-3.976852,0.0,0.0
1.2998781,-3.396339,0.0,0.0
0.96813524,-3.2666802,0.0,0.0
1.224799,-2.5725565,0.0,0.0
1.0668559,-4.6424575,0.0,0.0
0.75881964,-3.9328518,0.0,0.0
0.7148364,-3.420665,0.0,0.0
1.0002193,-3.7985795,0.0,0.0
1.745815,-3.276048,0.0,0.0
1.5905126,-3.5619566,0.0,0.0
0.66321594,-3.9171376,0.0,0.0
0.85211575,-3.9704351,0.0,0.0
1.0394068,-3.365495,0.0,0.0
0.80481136,-3.3611658,0.0,0.0
0.74874747,-2.9986107,0.0,0.0
0.648983,-3.7086997,0.0,0.0
0.8523167,-2.8301325,0.0,0.0
0.6814782,-2.148411,0.0,0.0
1.2637056,-3.5593612,0.0,0.0
1.5209333,-3.3516614,0.0,0.0
0.6330666,-2.4421408,0.0,0.0
0.8574142,-3.100676,0.0,0.0
1.0007504,-3.2208066,0.0,0.0
1.3603176,-3.2921004,0.0,0.0
1.4752258,-2.3230634,0.0,0.0
0.82005405,-3.7323368,0.0,0.0
1.0361881,-4.4422193,0.0,0.0
1.1462173,-3.998358,0.0,0.0
0.72435963,-2.4293528,0.0,0.0
0.8473311,-2.981282,0.0,0.0
1.0620499,-2.0762525,0.0,0.0
1.1734271,-2.5546334,0.0,0.0
1.6767427,-3.8532536,0.0,0.0
0.74665195,-3.6908627,0.0,0.0
1.0580443,-3.4450068,0.0,0.0
0.52615047,-2.5048077,0.0,0.0
1.2390736,-3.7992578,0.0,0.0
1.1746422,-3.3041928,0.0,0.0
0.7999432,-3.956871,0.0,0.0
0.7252465,-2.4941573,0.0,0.0
0.8639499,-3.5001273,0.0,0.0
0.84068555,-3.6734831,0.0,0.0
1.1217927,-2.7047205,0.0,0.0
0.5192569,-2.2265,0.0,0.0
0.7961717,-2.752988,0.0,0.0
1.0361774,-2.5625587,0.0,0.0
1.1910934,-2.8036606,0.0,0.0
1.0401189,-3.8080308,0.0,0.0
0.89998174,-2.4459941,0.0,0.0
1.104375,-2.5158544,0.0,0.0
0.97610193,-4.218727,0.0,0.0
0.5727213,-2.3850958,0.0,0.0
0.89281416,-3.718204,0.0,0.0
1.3223826,-3.061645,0.0,0.0
1.1729795,-3.3327818,0.0,0.0
0.61484736,-3.3946137,0.0,0.0
0.8436695,-2.9745402,0.0,0.0
1.5493286,-2.884932,0.0,0.0
1.327866,-2.9375973,0.0,0.0
0.64089525,-2.988132,0.0,0.0
1.3073294,-2.9919827,0.0,0.0
1.2591985,-3.8987367,0.0,0.0
0.70458657,-3.239161,0.0,0.0
1.3357614,-3.338352,0.0,0.0
1.2147542,-3.6198204,0.0,0.0
1.0958806,-3.2389774,0.0,0.0
0.41931713,-2.7070584,0.0,0.0
0.52402306,-3.7568827,0.0,0.0
0.8114639,-2.3166604,0.0,0.0
0.5269943,-3.9548335,0.0,0.0
-0.12726724,-2.5028403,0.0,0.0
1.0175767,-3.2105222,0.0,0.0
1.2678682,-4.375152,0.0,0.0
0.69555974,-2.5247824,0.0,0.0
1.2831117,-4.326182,0.0,0.0
0.9549436,-2.61291,0.0,0.0
0.95899594,-2.5086021,0.0,0.0
1.5662436,-3.7024539,0.0,0.0
1.0386205,-3.010789,0.0,0.0
0.9068701,-3.0876043,0.0,0.0
1.1351187,-2.7990763,0.0,0.0
1.4349868,-3.1125214,0.0,0.0
1.161336,-4.4027486,0.0,0.0
1.0226266,-3.3742387,0.0,0.0
1.1453532,-4.18825,0.0,0.0
1.171886,-3.4752703,0.0,0.0
0.54294825,-2.7189865,0.0,0.0
0.8425678,-3.56078,0.0,0.0
0.8079999,-4.071711,0.0,0.0
0.72339475,-3.574681,0.0,0.0
0.75402546,-2.8633194,0.0,0.0
1.032627,-2.2240841,0.0,0.0
1.8810794,-3.3429134,0.0,0.0
1.20288,-3.3821983,0.0,0.0
0.57228494,-3.4777918,0.0,0.0
0.99359757,-3.2567725,0.0,0.0
0.9021645,-3.9393446,0.0,0.0
0.6448591,-2.7143013,0.0,0.0
0.85810447,-2.6473484,0.0,0.0
1.3093082,-4.570066,0.0,0.0
1.2851931,-3.2971642,0.0,0.0
1.0661029,-3.1855366,0.0,0.0
0.6676537,-3.385384,0.0,0.0
0.76064366,-3.591157,0.0,0.0
1.0380033,-2.3388612,0.0,0.0
0.82223433,-3.9906642,0.0,0.0
1.0372559,-3.7022917,0.0,0.0
1.3148175,-3.5853932,0.0,0.0
0.6748093,-4.019955,0.0,0.0
1.0892878,-2.657186,0.0,0.0
1.2006472,-3.211879,0.0,0.0
1.394489,-3.7639098,0.0,0.0
0.8556131,-2.8308995,0.0,0.0
0.86438346,-3.629561,0.0,0.0
0.70101404,-3.97553,0.0,0.0
0.74036723,-3.434037,0.0,0.0
0.61001474,-2.1801305,1.0,1.0
0.75314707,-2.7196896,0.0,0.0
0.81679016,-3.388521,0.0,0.0
0.79701406,-4.5039268,0.0,0.0
0.6994237,-3.1092436,0.0,0.0
1.1188852,-3.040785,0.0,0.0
0.8936864,-3.1440127,0.0,0.0
0.88190156,-3.7891502,0.0,0.0
1.5112648,-4.2350883,0.0,0.0
2.1882944,-3.4939718,0.0,0.0
0.7707626,-2.6301765,0.0,0.0
0.7843992,-2.1119666,0.0,0.0
0.9251993,-2.8448682,0.0,0.0
0.8848214,-2.7411726,0.0,0.0
1.1238601,-3.0808651,0.0,0.0
1.3391708,-3.202017,0.0,0.0
1.120877,-3.4939075,0.0,0.0
0.8488262,-3.190128,0.0,0.0
0.93232346,-3.0012157,0.0,0.0
1.1033908,-4.502924,0.0,0.0
0.4918733,-3.7224357,0.0,0.0
1.5285537,-2.8898883,0.0,0.0
1.5070254,-2.6269631,0.0,0.0
0.846453,-3.5690725,0.0,0.0
0.5993067,-3.4054797,0.0,0.0
0.8457705,-4.030708,0.0,0.0
0.81361735,-2.4872017,0.0,0.0
0.75102454,-3.376215,0.0,0.0
0.6373881,-4.01023,0.0,0.0
1.6156614,-3.333065,0.0,0.0
0.31204626,-4.323367,1.0,0.0
0.54150844,-3.2737453,0.0,0.0
1.1635455,-3.8478904,0.0,0.0
0.60853577,-2.7473488,0.0,0.0
0.8213849,-3.6223516,0.0,0.0
1.0648718,-3.1158974,0.0,0.0
1.0395484,-4.4569674,0.0,0.0
0.7772998,-4.642144,0.0,0.0
0.9109983,-3.0478992,0.0,0.0
0.47337782,-3.7170076,0.0,0.0
0.62819475,-2.07666,0.0,0.0
1.4829931,-3.880279,0.0,0.0
0.6782998,-2.5508604,0.0,0.0
1.7669178,-3.6715612,0.0,0.0
0.98446125,-2.644274,0.0,0.0
0.51531607,-3.273897,0.0,0.0
0.61029595,-2.2713408,0.0,0.0
2.020433,-3.3495307,0.0,0.0
1.0950614,-3.8128211,0.0,0.0
1.1888924,-2.4582095,0.0,0.0
1.2003211,-2.8331523,0.0,0.0
1.106636,-3.7251315,0.0,0.0
0.84387535,-3.5792484,0.0,0.0
0.5982257,-2.6084256,1.0,1.0
1.1176045,-2.9002986,0.0,0.0
0.6639969,-3.724939,0.0,0.0
0.86689526,-3.7890058,0.0,0.0
0.65025115,-2.7665548,0.0,0.0
1.9940115,-4.487919,0.0,0.0
1.5185051,-3.474917,0.0,0.0
1.1714085,-4.4631276,0.0,0.0
1.5015637,-4.148407,0.0,0.0
1.3123963,-3.4281461,0.0,0.0
1.2218462,-3.0497606,0.0,0.0
0.88183963,-4.5352244,0.0,0.0
0.57448834,-3.9406204,0.0,0.0
0.5718982,-3.4751844,0.0,0.0
1.5833961,-4.0896606,0.0,0.0
0.8358022,-2.2473223,0.0,0.0
0.753927,-4.004246,0.0,0.0
1.3380146,-3.7008495,0.0,0.0
0.5441314,-3.6022353,0.0,0.0
1.6100879,-2.377133,0.0,0.0
1.3615669,-3.6856527,0.0,0.0
1.5138599,-3.0393085,0.0,0.0
1.1675937,-2.958505,0.0,0.0
2.0553997,-3.8955688,0.0,0.0
0.92900515,-3.8574202,0.0,0.0
1.2683915,-3.1081219,0.0,0.0
0.9816649,-3.7881994,0.0,0.0
1.188958,-4.2355175,0.0,0.0
1.4053562,-3.6051047,0.0,0.0
0.1722343,-2.3990088,0.0,0.0
0.57650304,-2.4566464,0.0,0.0
0.72633237,-5.064959,0.0,0.0
1.3136566,-3.2220533,0.0,0.0
1.8995527,-3.695416,0.0,0.0
0.568821,-3.9358916,0.0,0.0
1.6293783,-2.615396,0.0,0.0
1.651507,-3.3767192,0.0,0.0
1.7788426,-4.097377,0.0,0.0
0.54567343,-2.6514685,0.0,0.0
1.1631364,-4.1231284,0.0,0.0
1.089676,-3.6052523,0.0,0.0
1.6627332,-4.230766,0.0,0.0
0.7531068,-4.045473,0.0,0.0
1.2571725,-4.152644,0.0,0.0
0.87217,-3.7548165,0.0,0.0
0.67177105,-4.019603,0.0,0.0
0.8095163,-3.0533352,0.0,0.0
0.8332221,-3.99759,0.0,0.0
1.5605927,-2.9964716,0.0,0.0
0.8955901,-2.6873407,0.0,0.0
0.26175764,-2.5381923,0.0,0.0
0.9041549,-2.5530128,0.0,0.0
1.3712184,-2.780628,0.0,0.0
1.069499,-3.6320007,0.0,0.0
0.83911806,-3.921661,0.0,0.0
0.5657083,-3.028934,0.0,0.0
0.9006912,-3.0937014,0.0,0.0
0.6441216,-2.4513175,0.0,0.0
0.6598566,-3.3416595,0.0,0.0
1.2836268,-4.051074,0.0,0.0
1.0194479,-2.1834404,0.0,0.0
0.4821318,-3.0817935,0.0,0.0
1.0341929,-4.5069118,0.0,0.0
0.8253406,-3.836469,0.0,0.0
0.85745525,-2.353191,0.0,0.0
0.9036338,-3.5327616,0.0,0.0
1.0888875,-3.4790401,0.0,0.0
1.4372519,-2.706179,0.0,0.0
1.219562,-3.1663172,0.0,0.0
0.735358,-3.683406,0.0,0.0
0.5266674,-3.4164348,0.0,0.0
1.7765161,-4.219054,0.0,0.0
0.6752247,-3.126319,0.0,0.0
1.0316695,-1.9045218,0.0,0.0
1.1392263,-3.0689907,0.0,0.0
0.8992224,-2.1374505,0.0,0.0
0.9967216,-2.8616714,0.0,0.0
0.95114666,-3.0733817,0.0,0.0
1.0244763,-2.6537833,0.0,0.0
1.3262708,-3.2982981,0.0,0.0
0.88398176,-2.1979218,0.0,0.0
0.67392606,-2.375032,0.0,0.0
0.25800753,-3.9623632,1.0,1.0
1.5805911,-4.1332803,0.0,0.0
0.73031497,-3.736883,0.0,0.0
1.37061,-3.0908651,0.0,0.0
1.2154201,-4.704382,0.0,0.0
0.92549086,-3.4138775,0.0,0.0
1.0415028,-2.279559,0.0,0.0
0.68225276,-3.5660398,0.0,0.0
0.6627032,-2.495424,0.0,0.0
0.67862886,-3.0669568,0.0,0.0
1.0299151,-2.180401,0.0,0.0
0.88428247,-3.4718747,0.0,0.0
1.3154927,-2.5148275,0.0,0.0
1.1013134,-2.865646,0.0,0.0
0.7694129,-3.2247748,0.0,0.0
1.1071628,-3.611955,0.0,0.0
2.6244652,-3.6351259,0.0,1.0
1.5442501,-4.4408336,0.0,0.0
1.1691196,-4.0615163,0.0,0.0
0.77654374,-4.630562,0.0,0.0
1.5493021,-4.1987715,0.0,0.0
0.75411755,-3.8607724,0.0,0.0
0.92616826,-2.1409042,0.0,0.0
1.1973475,-3.835582,0.0,0.0
1.185946,-4.1086884,0.0,0.0
0.8962529,-3.3168623,0.0,0.0
1.1230658,-3.7631295,0.0,0.0
1.2942941,-3.2114053,0.0,0.0
0.96406496,-3.9301863,0.0,0.0
0.9269222,-3.8272028,0.0,0.0
0.9381554,-2.6532407,0.0,0.0
0.80573833,-2.3516452,0.0,0.0
0.5635484,-3.4494,0.0,0.0
0.72627705,-3.7480655,0.0,0.0
1.3457298,-3.8410988,0.0,0.0
1.0028644,-2.741352,0.0,0.0
0.96606016,-2.979248,0.0,0.0
1.593596,-3.6299162,0.0,0.0
0.7501707,-3.0382988,0.0,0.0
0.82388633,-3.9540312,0.0,0.0
0.8950266,-4.0365148,0.0,0.0
1.403353,-4.0191193,0.0,0.0
3.4864995,-1.6837075,0.0,0.0
3.5528786,-2.1779451,0.0,0.0
4.0947804,-2.0722456,0.0,0.0
3.392513,-2.9951537,0.0,0.0
3.3499315,-1.6852114,0.0,0.0
3.903198,-1.0992492,0.0,0.0
3.2467508,-1.9129516,0.0,0.0
3.8151045,-0.975683,0.0,0.0
3.6676292,-0.7734317,0.0,0.0
3.8396714,-0.72470903,0.0,0.0
3.775493,-1.4231795,0.0,0.0
3.4573853,-1.9710025,0.0,0.0
4.3560724,-1.5448165,0.0,0.0
3.969796,-1.271004,0.0,0.0
3.9802265,-2.0190501,0.0,0.0
3.130232,-2.0081897,0.0,0.0
3.7218208,-1.9285669,0.0,0.0
3.2415707,-2.0324106,0.0,0.0
3.6329725,-1.5415428,0.0,0.0
3.634719,-1.2057617,0.0,0.0
3.1194515,-2.2077737,0.0,0.0
3.5732207,-2.171336,0.0,0.0
3.517975,-1.6319739,0.0,0.0
3.6852431,-1.4801159,0.0,0.0
3.3762684,-1.9215366,0.0,0.0
4.062606,-1.1144294,0.0,0.0
3.9042423,-1.9131265,0.0,0.0
3.8540337,-1.9420894,0.0,0.0
3.3709745,-2.1354432,0.0,0.0
3.1159253,-2.9872658,0.0,0.0
3.5017684,-1.3404926,0.0,0.0
3.2237215,-2.0985706,0.0,0.0
3.1895602,-2.3805754,0.0,0.0
3.2170396,-3.2658403,1.0,1.0
3.6963704,-1.3000482,0.0,0.0
3.4253626,-2.720426,0.0,0.0
3.6533098,-1.7297945,0.0,0.0
3.162748,-2.5846896,0.0,0.0
3.3566241,-1.6250768,0.0,0.0
3.651369,-1.6331544,0.0,0.0
3.3870838,-2.2225175,0.0,0.0
3.3289084,-1.6642206,0.0,0.0
3.3727448,-1.9475332,0.0,0.0
3.1487455,-3.475785,0.0,0.0
3.6762774,-1.1610693,0.0,0.0
4.2712984,-1.5202305,0.0,0.0
3.2629716,-1.7940042,0.0,0.0
3.3355591,-1.510559,0.0,0.0
3.4194727,-1.6773946,0.0,0.0
3.406063,-2.3941038,0.0,0.0
4.1382456,-1.40418,0.0,0.0
3.7541351,-2.601877,0.0,0.0
3.118954,-2.6513515,0.0,0.0
3.6300852,-1.5517763,0.0,0.0
3.5443597,-2.0721664,0.0,0.0
4.0311627,-1.1600276,0.0,0.0
3.4340532,-2.043913,0.0,0.0
3.8330314,-2.3433137,0.0,0.0
4.1791277,-2.06929,0.0,0.0
3.2152221,-2.571204,0.0,0.0
3.5115476,-1.6088785,0.0,0.0
3.8203125,-1.9095271,0.0,0.0
3.3363543,-2.3168366,0.0,0.0
3.3834956,-1.2905538,0.0,0.0
3.673751,-2.1291862,0.0,0.0
3.3491962,-1.9025879,0.0,0.0
3.8549352,-1.102646,0.0,0.0
3.7057369,-1.7974677,0.0,0.0
3.5084033,-2.811633,0.0,0.0
3.7170522,-1.100087,0.0,0.0
3.158323,-2.3849413,0.0,0.0
3.5677156,-1.9454608,0.0,0.0
3.4340396,-1.2764736,0.0,0.0
3.4821482,-1.2073523,0.0,0.0
3.1574168,-3.249195,0.0,0.0
3.281212,-1.7460382,0.0,0.0
3.498696,-1.5877099,0.0,0.0
3.8138402,-2.4667943,0.0,0.0
3.334533,-1.5646496,0.0,0.0
3.557817,-2.1570609,0.0,0.0
3.4269226,-1.8416909,0.0,0.0
3.6147177,-1.3405272,0.0,0.0
3.4317718,-1.7046199,0.0,0.0
3.5035303,-1.2079916,0.0,0.0
3.6096845,-1.6629566,0.0,0.0
3.0745184,-2.7262702,0.0,0.0
3.3352594,-1.833862,0.0,0.0
3.0469847,-2.7690294,1.0,1.0
3.1779633,-2.1500032,0.0,0.0
3.40757,-1.7610751,0.0,0.0
3.3787258,-3.108617,0.0,0.0
3.3894114,-1.4694291,0.0,0.0
3.148774,-2.8420448,0.0,0.0
3.3283203,-3.0835893,0.0,0.0
3.185546,-1.9137466,0.0,0.0
3.5239348,-1.4997702,0.0,0.0
3.5454805,-2.67537,0.0,0.0
3.8070023,-1.557,0.0,0.0
3.31351,-2.2585065,0.0,0.0
3.277971,-2.4669235,0.0,0.0
3.4927146,-2.328671,0.0,0.0
3.4497201,-1.7597443,0.0,0.0
3.3452113,-2.7050157,0.0,0.0
3.0751462,-2.2581801,0.0,0.0
3.2516856,-2.6526742,0.0,0.0
3.295936,-1.8838842,0.0,0.0
3.667094,-2.3223984,0.0,0.0
3.0780299,-2.7839108,1.0,0.0
4.4222345,-0.7940668,0.0,0.0
3.4506218,-1.4954493,0.0,0.0
3.2212207,-2.4631622,0.0,0.0
3.8863962,-2.175396,0.0,0.0
3.4863732,-1.5185975,0.0,0.0
3.0121336,-2.4256082,0.0,0.0
3.3705797,-1.9204334,0.0,0.0
3.255345,-3.1442244,0.0,0.0
3.0018342,-2.220476,0.0,0.0
3.2975209,-2.7815673,0.0,0.0
3.7418647,-2.3621876,0.0,0.0
4.0711346,-0.6322489,0.0,0.0
3.3431997,-1.6410091,0.0,0.0
3.5357215,-1.8268285,0.0,0.0
3.216017,-2.28386,0.0,0.0
3.4654355,-2.1195602,0.0,0.0
3.0048678,-2.7701755,0.0,0.0
3.3622782,-1.9723448,0.0,0.0
3.5802898,-1.5215741,0.0,0.0
3.3320577,-2.3863232,0.0,0.0
3.5984452,-1.2502053,0.0,0.0
3.5991528,-2.3232796,0.0,0.0
3.7976067,-2.3749757,0.0,0.0
3.5648706,-1.3390135,0.0,0.0
3.2535849,-2.6086614,0.0,0.0
3.2201557,-2.0987754,0.0,0.0
3.7568853,-2.0441535,0.0,0.0
3.5498295,-2.4508882,0.0,0.0
3.3327737,-1.7237927,0.0,0.0
3.239282,-2.1449468,0.0,0.0
3.441632,-1.815865,0.0,0.0
3.4329367,-1.4658333,0.0,0.0
3.2492106,-2.5122156,0.0,0.0
3.2676854,-2.1247287,0.0,0.0
3.1450527,-2.6610792,0.0,0.0
3.238155,-3.3475423,0.0,0.0
3.2054152,-2.1286135,0.0,0.0
3.667182,-2.2915013,0.0,0.0
3.4062116,-2.6472106,0.0,0.0
3.7083058,-2.8463006,0.0,0.0
3.4815738,-1.8168644,0.0,0.0
3.4174633,-2.4352446,0.0,0.0
3.786842,-2.578463,0.0,0.0
3.374916,-2.4824672,0.0,0.0
3.5235236,-1.2443532,0.0,0.0
3.8410964,-1.6627098,0.0,0.0
3.1868944,-1.7641284,0.0,0.0
3.823394,-1.1855634,0.0,0.0
3.3544421,-1.3228252,0.0,0.0
3.4825516,-1.7409637,0.0,0.0
3.7726872,-0.7703782,0.0,0.0
3.1954079,-2.5863476,0.0,0.0
3.678843,-1.920598,0.0,0.0
4.043896,-1.4678859,0.0,0.0
3.4706745,-1.6132004,0.0,0.0
3.960967,-1.6177492,0.0,0.0
3.4113393,-1.5703626,0.0,0.0
3.0195377,-2.2751448,0.0,0.0
3.0970142,-2.2064953,0.0,0.0
3.363819,-1.7431446,0.0,0.0
3.3262217,-2.444445,0.0,0.0
3.5896113,-1.4941903,0.0,0.0
3.5288188,-2.6712909,0.0,0.0
3.4852645,-1.765423,0.0,0.0
3.5650482,-2.568002,0.0,0.0
3.5869918,-1.7522336,0.0,0.0
3.1147444,-2.668158,0.0,0.0
3.3719807,-1.8807085,0.0,0.0
3.264156,-2.2515302,0.0,0.0
4.067929,-2.34852,0.0,0.0
3.532004,-1.165503,0.0,0.0
3.3562179,-1.5975298,0.0,0.0
3.8313112,-1.9310509,0.0,0.0
3.020526,-3.0925953,0.0,0.0
3.2739663,-2.240017,0.0,0.0
3.4289372,-1.981013,0.0,0.0
3.8939652,-1.3367,0.0,0.0
3.0804474,-2.7660894,0.0,0.0
3.1109555,-3.124177,0.0,0.0
3.7884536,-1.964365,0.0,0.0
3.2397258,-2.3735542,0.0,0.0
3.3694727,-1.7871946,0.0,0.0
3.3872519,-2.557794,0.0,0.0
3.2614155,-2.2683074,0.0,0.0
3.352002,-1.9195212,0.0,0.0
3.647466,-1.83475,0.0,0.0
3.4330013,-1.6309475,0.0,0.0
3.5958817,-1.1919285,0.0,0.0
3.4251504,-2.4078028,0.0,0.0
3.092206,-3.1931167,0.0,0.0
3.680302,-1.9464271,0.0,0.0
4.082424,-1.7366468,0.0,0.0
3.447207,-2.0132842,0.0,0.0
3.196787,-2.545023,0.0,0.0
3.6571288,-1.3464701,0.0,0.0
3.4587579,-2.4443963,0.0,0.0
3.933138,-1.507085,0.0,0.0
3.1196086,-2.3577828,0.0,0.0
3.3344982,-2.04602,0.0,0.0
3.739255,-1.8472083,0.0,0.0
3.1850238,-3.0079215,0.0,0.0
3.4819357,-1.9364499,0.0,0.0
3.2915423,-1.6793498,0.0,0.0
3.4937718,-1.4406126,0.0,0.0
3.3667364,-1.6979653,0.0,0.0
3.3111703,-1.870772,0.0,0.0
3.332364,-2.3665996,0.0,0.0
3.258888,-1.909254,0.0,0.0
3.5016642,-1.7309549,0.0,0.0
3.2130525,-2.4790676,0.0,0.0
3.8403034,-0.77460724,0.0,0.0
3.4824557,-2.499491,0.0,0.0
4.206906,-1.5266528,0.0,0.0
3.2247686,-3.1721551,0.0,0.0
4.0182977,-1.9746963,0.0,0.0
3.081002,-2.453644,0.0,0.0
3.6183264,-2.6943293,0.0,0.0
3.6808994,-1.4943286,0.0,0.0
3.5162554,-2.1126707,0.0,0.0
3.2982712,-1.9771113,0.0,0.0
3.7982507,-0.78251046,0.0,0.0
2.8146186,-2.621112,1.0,1.0
3.5569766,-0.93308204,0.0,0.0
3.1272874,-3.2753267,0.0,0.0
3.9659927,-1.0620207,0.0,0.0
3.7111306,-2.5408454,0.0,0.0
3.119866,-2.2152677,0.0,0.0
3.1396396,-2.580951,0.0,0.0
3.7195132,-1.6310366,0.0,0.0
3.3220558,-1.9322121,0.0,0.0
3.8394947,-1.0025665,0.0,0.0
3.4215355,-1.0762844,0.0,0.0
3.4334419,-2.3609838,0.0,0.0
3.0340111,-2.7956016,0.0,0.0
3.6616976,-1.0099076,0.0,0.0
3.3944263,-2.2402384,0.0,0.0
3.2329981,-2.1264637,0.0,0.0
3.371948,-1.6067286,0.0,0.0
3.3614013,-1.5684131,0.0,0.0
3.052252,-2.5213766,0.0,0.0
3.234513,-1.7897084,0.0,0.0
3.3019366,-1.7532061,0.0,0.0
3.4063363,-1.4830971,0.0,0.0
3.054778,-2.7463727,0.0,0.0
3.1264994,-2.1946335,0.0,0.0
3.461722,-2.6232688,0.0,0.0
2.9808736,-2.5518692,0.0,0.0
3.153148,-2.034363,0.0,0.0
3.301849,-2.3994825,0.0,0.0
3.4138067,-2.6951942,0.0,0.0
3.673623,-1.5666108,0.0,0.0
3.805061,-0.99768144,0.0,0.0
3.6787908,-1.3085725,0.0,0.0
3.246753,-1.8810613,0.0,0.0
3.3600318,-2.7258816,0.0,0.0
3.0914106,-2.8611164,0.0,0.0
3.668873,-0.5141584,0.0,0.0
3.4668474,-1.4249063,0.0,0.0
3.4616287,-1.5832992,0.0,0.0
3.509737,-1.4970558,0.0,0.0
3.3941445,-1.8231477,0.0,0.0
3.8848298,-1.1819504,0.0,0.0
3.667515,-1.1665345,0.0,0.0
3.456855,-2.1041002,0.0,0.0
3.025268,-2.9608378,0.0,0.0
3.5263515,-1.6441264,0.0,0.0
3.294153,-2.2735355,0.0,0.0
3.631877,-2.4990544,0.0,0.0
3.302724,-1.4762363,0.0,0.0
3.341085,-1.7072425,0.0,0.0
3.4728842,-1.4550418,0.0,0.0
3.6453848,-1.5689604,0.0,0.0
3.7659032,-0.8917966,0.0,0.0
3.1208289,-2.0796278,0.0,0.0
3.5796692,-1.7707683,0.0,0.0
3.3786137,-2.1215417,0.0,0.0
3.2534754,-2.145242,0.0,0.0
3.3130214,-2.0105743,0.0,0.0
3.7040958,-1.1706278,0.0,0.0
3.4493625,-2.9564085,0.0,0.0
3.172089,-2.4252284,0.0,0.0
3.384505,-1.6923851,0.0,0.0
3.139522,-2.3799338,0.0,0.0
3.4132895,-2.1669981,0.0,0.0
3.9916863,-0.55543214,0.0,0.0
3.2298121,-1.9955238,0.0,0.0
3.4025764,-1.8892225,0.0,0.0
3.2734618,-2.7940114,0.0,0.0
3.2361927,-2.3667963,0.0,0.0
3.2181194,-2.571989,0.0,0.0
4.165599,-0.7390208,0.0,0.0
3.1966596,-2.8571854,0.0,0.0
3.1397314,-1.934637,0.0,0.0
3.885028,-1.3603622,0.0,0.0
3.2190113,-2.0720963,0.0,0.0
3.2392137,-1.5916489,0.0,0.0
3.2617955,-1.615127,0.0,0.0
3.4835274,-2.7459254,0.0,0.0
3.1203663,-1.9445714,0.0,0.0
3.8802938,-1.0345026,0.0,0.0
3.634177,-1.6645321,0.0,0.0
3.2454674,-1.9767011,0.0,0.0
3.1201005,-2.2633936,0.0,0.0
3.2419822,-2.716343,0.0,0.0
3.589573,-1.5782892,0.0,0.0
3.917955,-1.9268914,0.0,0.0
3.238011,-2.971218,0.0,0.0
3.784518,-1.3433614,0.0,0.0
3.071818,-2.0239947,0.0,0.0
3.4028084,-2.6578395,0.0,0.0
3.453903,-1.5334154,0.0,0.0
3.9067364,-0.49915037,0.0,0.0
3.1641593,-2.2029557,0.0,0.0
3.3878765,-2.9161465,0.0,0.0
3.5350006,-2.117886,0.0,0.0
3.4501154,-1.8043538,0.0,0.0
4.0100694,-1.0067915,0.0,0.0
3.2901037,-2.0099483,0.0,0.0
3.7576187,-1.3585114,0.0,0.0
3.0363486,-2.8869596,0.0,0.0
3.186821,-3.3734074,0.0,0.0
3.0391383,-1.8118417,0.0,0.0
3.0189717,-2.6191802,0.0,0.0
3.0203831,-2.3792887,0.0,0.0
3.3383098,-2.0626035,0.0,0.0
3.563042,-1.120055,0.0,0.0
3.104965,-2.344753,0.0,0.0
3.067971,-2.1491377,0.0,0.0
3.8383396,-2.7337294,0.0,0.0
4.4268746,-1.6290104,0.0,0.0
3.429403,-2.051101,0.0,0.0
4.005605,-1.1495557,0.0,0.0
4.2163663,-0.63812286,0.0,0.0
3.5820575,-2.8694174,0.0,0.0
3.4768095,-1.4211247,0.0,0.0
3.1334257,-2.6301887,0.0,0.0
3.1751118,-2.4499943,0.0,0.0
3.4420702,-3.1666343,0.0,0.0
3.3517234,-1.7417053,0.0,0.0
3.7293437,-2.1312392,0.0,0.0
3.2886312,-2.3383374,0.0,0.0
3.6892855,-1.1030399,0.0,0.0
3.7421036,-1.4444286,0.0,0.0
3.475704,-2.9193187,0.0,0.0
3.486218,-2.1466694,0.0,0.0
3.6786633,-0.9281141,0.0,0.0
3.1083689,-1.8490776,0.0,0.0
3.2376356,-1.675652,0.0,0.0
3.79221,-1.0605506,0.0,0.0
3.732517,-1.3447078,0.0,0.0
3.2149167,-1.9212322,0.0,0.0
4.048978,-1.1593359,0.0,0.0
3.742869,-2.3951612,0.0,0.0
3.1687107,-2.5890229,0.0,0.0
3.4823163,-1.9273714,0.0,0.0
3.8196282,-1.1147543,0.0,0.0
3.4987552,-1.5799623,0.0,0.0
3.760292,-1.746412,0.0,0.0
3.2519543,-1.7551628,0.0,0.0
3.4028237,-1.9822266,0.0,0.0
3.634736,-0.62193954,0.0,0.0
3.8881116,-0.83189476,0.0,0.0
3.2341027,-1.3944564,0.0,0.0
3.817167,-1.0066292,0.0,0.0
3.4453518,-1.5294197,0.0,0.0
3.651913,-1.7016784,0.0,0.0
3.5551817,-2.2941515,0.0,0.0
3.1847882,-2.1281612,0.0,0.0
3.608493,-2.2649815,0.0,0.0
3.8462014,-0.8663213,0.0,0.0
3.3463838,-0.96078354,0.0,1.0
3.6403944,-1.0934091,0.0,0.0
3.1889875,-1.933069,0.0,0.0
3.2656028,-2.8574152,0.0,0.0
3.2599802,-2.628024,0.0,0.0
3.6170688,-1.9039137,0.0,0.0
3.344554,-1.0307982,0.0,0.0
3.195549,-2.7448394,0.0,0.0
3.4328256,-1.8148087,0.0,0.0
3.8673673,-1.6866418,0.0,0.0
3.2081304,-2.5306785,0.0,0.0
3.741241,-1.4970527,0.0,0.0
3.7548103,-1.0308297,0.0,0.0
4.1369147,-0.91699725,0.0,0.0
3.328959,-1.7886729,0.0,0.0
3.7113128,-1.8918881,0.0,0.0
3.3142495,-2.0244074,0.0,0.0
3.2801566,-2.0811663,0.0,0.0
3.4255638,-1.0283816,0.0,0.0
3.7878222,-1.8225106,0.0,0.0
3.5660384,-1.7596197,0.0,0.0
3.6494622,-2.337519,0.0,0.0
3.7376678,-1.600174,0.0,0.0
3.2988122,-2.1880844,0.0,0.0
3.6550026,-0.9453303,0.0,0.0
3.507594,-1.6001842,0.0,0.0
3.51422,-2.1896145,0.0,0.0
3.2403073,-1.5713897,0.0,0.0
3.1358259,-2.11328,0.0,0.0
3.0537736,-2.9866333,0.0,0.0
3.9670084,-0.42063266,0.0,0.0
3.5142248,-2.3014643,0.0,0.0
3.5461774,-1.5524513,0.0,0.0
3.3711934,-2.8052647,0.0,0.0
3.5560155,-1.2429192,0.0,0.0
3.22059,-2.6029875,0.0,0.0
3.9105363,-0.44274238,0.0,0.0
3.8153245,-2.0369804,0.0,0.0
3.526395,-1.4388742,0.0,0.0
3.6520603,-0.89226454,0.0,0.0
3.7500267,-0.8793265,0.0,0.0
3.708663,-1.6313441,0.0,0.0
3.2151575,-1.9909427,0.0,0.0
3.7967315,-2.0516043,0.0,0.0
3.4752936,-1.3657624,0.0,0.0
3.158281,-3.1990938,1.0,0.0
3.1058714,-2.683415,0.0,0.0
2.9802582,-2.1292589,0.0,0.0
3.3099282,-1.8448153,0.0,0.0
3.3035479,-2.3617275,0.0,0.0
3.9887385,-0.9954397,0.0,0.0
3.5274186,-1.4784122,0.0,0.0
3.090923,-2.4922523,0.0,0.0
3.185537,-2.9562933,0.0,0.0
3.6498787,-1.0725433,0.0,1.0
3.3752828,-2.0898182,0.0,0.0
3.2385323,-2.0718038,0.0,0.0
3.8719711,-1.738098,0.0,0.0
3.7099068,-1.7774755,0.0,0.0
3.5562167,-2.7528203,0.0,0.0
3.2344856,-2.5762167,0.0,0.0
3.6650167,-1.425559,0.0,0.0
3.2504494,-1.4371077,0.0,0.0
4.1579394,-1.14993,0.0,0.0
3.4469936,-1.4393096,0.0,0.0
3.5570025,-1.4059671,0.0,0.0
3.3221862,-2.8956397,0.0,0.0
3.9780173,-2.3288875,0.0,0.0
3.17514,-2.2589824,0.0,0.0
3.8114407,-1.1186852,0.0,0.0
3.4660273,-2.1087918,0.0,0.0
3.9041924,-1.5984465,0.0,0.0
3.2873874,-2.250381,0.0,0.0
3.0586305,-2.0441914,0.0,0.0
3.303887,-1.987414,0.0,0.0
3.5581,-2.4987915,0.0,0.0
3.7341793,-1.9431021,0.0,0.0
3.4718006,-1.1578362,0.0,0.0
3.8993,-2.7208326,0.0,0.0
3.2738955,-1.7402267,0.0,0.0
3.1488805,-2.9599159,0.0,0.0
3.6626933,-0.9139535,0.0,0.0
3.4754312,-1.4173268,0.0,0.0
3.1308622,-2.433994,0.0,0.0
3.5102396,-1.2461029,0.0,0.0
3.106955,-2.891266,0.0,0.0
3.5741122,-1.4309745,0.0,0.0
3.1328528,-3.3710985,0.0,0.0
3.543207,-1.2772393,0.0,0.0
3.7413588,-2.178343,0.0,0.0
4.117156,-2.398774,0.0,0.0
3.191668,-2.8469453,0.0,0.0
3.8756864,-2.7336488,0.0,0.0
3.3831959,-3.0652394,0.0,0.0
3.7421148,-0.6681743,0.0,0.0
3.0936372,-2.4651039,0.0,0.0
3.7979023,-1.5057043,0.0,0.0
3.8946586,-0.60400695,0.0,0.0
4.0521474,-1.8143892,0.0,0.0
3.8332582,-1.138266,0.0,0.0
3.4098396,-1.9360913,0.0,0.0
3.7092402,-1.2478716,0.0,0.0
3.179062,-2.1797004,0.0,0.0
3.9503005,-0.98107696,0.0,0.0
3.2033603,-2.4521074,0.0,0.0
3.9001753,-2.1743226,0.0,0.0
3.228874,-1.6633161,0.0,0.0
3.2506738,-2.1409547,0.0,0.0
3.1179569,-2.9324481,0.0,0.0
3.5299025,-1.4238143,0.0,0.0
3.3153222,-2.1292975,0.0,0.0
3.3741915,-1.864217,0.0,0.0
3.4621732,-1.9031563,0.0,0.0
4.2749286,-2.6122494,0.0,0.0
3.3308277,-2.6458957,0.0,0.0
3.2967033,-1.8894076,0.0,0.0
3.452806,-2.700495,0.0,0.0
3.6773534,-1.4182296,0.0,0.0
3.2112665,-3.1936755,0.0,0.0
3.1572425,-2.253639,0.0,0.0
3.2142944,-3.6660886,0.0,0.0
3.3548744,-2.9637825,0.0,0.0
1.0846182,0.8356929,0.0,0.0
1.8552754,0.14408079,0.0,0.0
1.1278504,0.79200155,0.0,0.0
1.4692761,0.0013230077,0.0,0.0
1.1218362,0.4771199,0.0,0.0
1.1371576,-0.22737165,0.0,0.0
1.4806174,0.7141501,0.0,0.0
1.5674568,0.18093427,0.0,0.0
1.7928878,0.10483708,0.0,0.0
1.7989315,0.7965122,0.0,0.0
2.0230668,-0.76250356,0.0,0.0
1.1781762,-0.34712496,0.0,0.0
1.6192178,0.23022538,0.0,0.0
0.85713553,0.2844282,0.0,0.0
1.764662,0.27357605,0.0,0.0
1.6428117,0.25570047,0.0,0.0
1.3181857,0.3092972,0.0,0.0
1.2208244,-0.41132143,0.0,0.0
2.184845,-0.17464267,0.0,0.0
1.6371872,-0.63129824,0.0,0.0
1.2026035,-0.062908836,0.0,0.0
1.8472794,-0.7097755,0.0,0.0
1.0720716,0.6738255,0.0,0.0
1.1146988,-1.1469737,0.0,0.0
1.6506252,-1.0673063,0.0,0.0
0.90856344,-0.4046815,0.0,0.0
1.2234389,0.48402923,0.0,0.0
1.8009431,-0.057209305,0.0,0.0
1.6809816,-0.20222844,0.0,0.0
2.1197636,-0.23437133,0.0,0.0
1.4457879,-0.8581981,0.0,0.0
0.89601463,0.75866026,0.0,0.0
1.8314575,0.39718768,0.0,0.0
1.2926066,0.3943262,0.0,0.0
1.0490465,0.20246126,0.0,0.0
1.9665308,0.17161508,0.0,0.0
1.1726809,-0.70372796,0.0,0.0
1.4853156,0.6603489,0.0,0.0
1.764467,-0.026588254,0.0,0.0
1.2188753,0.036942367,0.0,0.0
2.188997,-0.3302129,0.0,0.0
1.7693642,-0.13219492,0.0,0.0
1.3910749,0.837318,0.0,0.0
0.8148575,-0.9024983,0.0,0.0
1.1557273,0.97873783,0.0,0.0
1.4039534,0.0114714885,0.0,0.0
1.1307409,-0.4925061,0.0,0.0
1.795104,0.1743367,0.0,0.0
0.97164345,-0.8246432,0.0,0.0
0.97249496,-0.67973757,0.0,0.0
1.3288991,0.06067874,0.0,0.0
0.8980577,-1.1843212,0.0,0.0
1.6505334,-0.14283349,0.0,0.0
1.5980937,-0.69606763,0.0,0.0
0.96669257,0.3713804,0.0,0.0
0.8628696,0.30544585,0.0,0.0
1.3939383,-0.044478584,0.0,0.0
1.7198985,-0.5580544,0.0,0.0
1.7447006,-0.67096496,0.0,0.0
1.1859785,0.47028014,0.0,0.0
1.9506502,-0.6235049,0.0,0.0
1.1925955,-0.32171446,0.0,0.0
1.5035895,0.01764924,0.0,0.0
1.0681506,-0.9894024,0.0,0.0
1.0505764,1.1805804,0.0,0.0
2.1892622,0.81418926,0.0,0.0
1.8365817,-0.8315132,0.0,0.0
1.1636934,-0.2808996,0.0,0.0
2.2237945,0.17470475,0.0,0.0
1.4497536,-1.0215124,0.0,0.0
1.1817164,-0.14974765,0.0,0.0
1.0186123,0.56613135,0.0,0.0
0.9792767,-1.0644972,0.0,0.0
1.3569255,-0.6785819,0.0,0.0
0.81780607,-0.30173486,0.0,0.0
1.9892038,0.31418008,0.0,0.0
1.4925413,-0.562756,0.0,0.0
1.4935085,-0.14088249,0.0,0.0
1.0788602,-0.4272018,0.0,0.0
0.8664128,-0.56409377,0.0,0.0
1.6112146,-0.3065498,0.0,0.0
1.2853154,0.5244322,0.0,0.0
1.205226,0.12150213,0.0,0.0
1.4788157,0.97695994,0.0,0.0
1.3501133,0.1019148,0.0,0.0
1.2967657,-1.4482919,0.0,0.0
1.0034188,-0.44560355,0.0,0.0
1.5431222,0.58786464,0.0,0.0
1.369759,-0.5895765,0.0,0.0
0.859529,-0.84039694,0.0,0.0
1.1800894,-0.69257826,0.0,0.0
2.0222445,-0.48612717,0.0,0.0
1.2216103,0.03334382,0.0,0.0
2.018766,0.107134506,0.0,0.0
1.1013981,-0.1544039,0.0,0.0
1.0532734,0.3347428,0.0,0.0
1.6346269,0.77259094,0.0,0.0
0.71098685,-0.17663068,0.0,0.0
1.5284716,-0.010810873,0.0,0.0
1.9990529,0.15112752,0.0,0.0
1.0787046,0.3155364,0.0,0.0
1.5788451,-0.047606383,0.0,0.0
0.79454464,0.4720234,0.0,0.0
1.6673592,-0.62266034,0.0,0.0
1.8643196,-0.3361889,0.0,0.0
2.070279,-0.9195022,0.0,0.0
1.817639,0.8853676,0.0,0.0
1.296624,-0.8281633,0.0,0.0
1.6304643,-0.55412555,0.0,0.0
1.828717,-0.028392004,0.0,0.0
0.8975314,0.3725871,0.0,0.0
1.6629304,-0.6831709,0.0,0.0
1.3646795,-0.5723606,0.0,0.0
1.0488957,-0.4771939,0.0,0.0
1.0517064,-0.3274007,0.0,0.0
1.4573959,0.017471265,0.0,0.0
1.7516347,-0.82603055,0.0,0.0
1.5196252,-0.32218042,0.0,0.0
1.7808232,0.25721845,0.0,0.0
1.0878757,-0.4247935,0.0,0.0
-2.0402663,0.5334451,0.0,0.0
1.0830628,-0.566393,0.0,0.0
1.8165023,-1.0211194,0.0,0.0
0.96099764,0.08324982,0.0,0.0
1.4100351,-0.26087913,0.0,0.0
1.0611595,-0.9148366,0.0,0.0
1.052689,0.5678749,0.0,0.0
1.3430023,-0.34235603,0.0,0.0
1.1033629,-0.9865513,0.0,0.0
1.1921252,-0.7059982,0.0,0.0
0.9592584,0.6433402,0.0,0.0
1.5788165,-0.52896047,0.0,0.0
1.3955504,-1.1965135,0.0,0.0
1.8815625,-0.7731526,0.0,0.0
1.569826,0.9041924,0.0,0.0
1.6865356,0.17172399,0.0,0.0
1.4219773,0.37428135,0.0,0.0
1.0781398,0.14549862,0.0,0.0
1.2093205,0.4693556,0.0,0.0
1.3304901,0.028835244,0.0,0.0
1.5483329,-0.3643883,0.0,0.0
1.7746491,-0.8377512,0.0,0.0
0.73021686,0.2308745,0.0,0.0
1.2924062,0.50208837,0.0,0.0
1.6338482,0.18006308,0.0,0.0
1.5267678,-0.8275545,0.0,0.0
1.2871395,0.75920653,0.0,0.0
1.4444743,0.04793743,0.0,0.0
1.0150543,0.92507184,0.0,0.0
1.3911964,-1.166537,0.0,0.0
1.7564679,-0.825511,0.0,0.0
1.8048272,-0.77023244,0.0,0.0
1.1453333,-0.28560072,0.0,0.0
0.8912716,-0.65660954,0.0,0.0
0.76289886,0.17821132,0.0,0.0
1.997507,-0.021066235,0.0,0.0
1.5646216,0.11122991,0.0,0.0
1.6071802,-0.7458881,0.0,0.0
1.9104913,-0.2282816,0.0,0.0
0.8165349,0.16827035,0.0,0.0
1.4490564,0.56696886,0.0,0.0
1.3394556,-0.33106083,0.0,0.0
1.7427367,-0.86642367,0.0,0.0
1.6921394,-0.99440444,0.0,0.0
1.70116,-0.45667037,0.0,0.0
2.0890498,0.20685425,0.0,0.0
1.0392475,0.26085854,0.0,0.0
1.4949812,-0.44367537,0.0,0.0
1.8566585,0.98044574,0.0,0.0
1.9043745,-0.5517624,0.0,0.0
1.0565417,-0.84087384,0.0,0.0
1.0560365,0.07312134,0.0,0.0
1.5885097,-0.54561436,0.0,0.0
1.2637365,0.90881705,0.0,0.0
0.8017167,0.118115164,0.0,0.0
1.3968424,0.57156605,0.0,0.0
1.2198721,0.37732,0.0,0.0
0.98016775,-0.47897556,0.0,0.0
1.7300316,-0.6775579,0.0,0.0
1.8182857,0.49899715,0.0,0.0
1.4489908,0.03660195,0.0,0.0
1.4641979,-0.85556346,0.0,0.0
0.89920366,-0.31994402,0.0,0.0
1.9049928,-0.58134097,0.0,0.0
1.8338509,0.008132588,0.0,0.0
1.1245242,-1.2438823,0.0,0.0
1.6331514,0.69658977,0.0,0.0
0.949332,0.10102931,0.0,0.0
1.4828793,-0.15179542,0.0,0.0
1.4119822,0.2601838,0.0,0.0
1.2189496,0.27123767,0.0,0.0
1.7290224,-0.59110767,0.0,0.0
1.1402872,-1.3763459,0.0,0.0
1.6650212,-0.6737793,0.0,0.0
2.2034278,0.20750105,0.0,0.0
1.3248324,0.30904695,0.0,0.0
1.2942381,-0.29662097,0.0,0.0
1.168511,-1.304637,0.0,1.0
1.1800251,0.36822814,0.0,0.0
0.71548104,0.25226066,0.0,0.0
1.1771189,0.53139687,0.0,0.0
2.2203863,0.019505288,0.0,0.0
1.7211312,-0.70543456,0.0,0.0
1.6047933,-0.16974074,0.0,0.0
0.97807056,0.4396285,0.0,0.0
1.3608962,0.7316836,0.0,0.0
1.5135587,-0.3965323,0.0,0.0
2.0539508,0.64511734,0.0,0.0
1.3488106,-0.5056901,0.0,0.0
2.191018,-0.28398344,0.0,0.0
1.0610768,-0.048418213,0.0,0.0
1.3529911,0.014763952,0.0,0.0
1.6188321,-0.22629356,0.0,0.0
1.1245782,-0.77110016,0.0,0.0
1.9011723,-0.43354416,0.0,0.0
1.2684878,0.10374808,0.0,0.0
1.1597043,0.95105004,0.0,0.0
0.91047347,-0.41200024,0.0,0.0
1.0108674,-1.2970649,0.0,0.0
1.7330245,0.53056806,0.0,0.0
1.7515384,-0.7105175,0.0,0.0
1.2837398,-1.2127032,0.0,0.0
1.7149047,0.60106933,0.0,0.0
1.155271,-0.38448903,0.0,0.0
1.3473867,0.93281347,0.0,0.0
1.8486841,0.15949011,0.0,0.0
1.1795974,0.17575659,0.0,0.0
1.2090038,-0.6423,0.0,0.0
1.1064863,-0.03112755,0.0,0.0
1.6005191,-0.0790609,0.0,0.0
0.8604979,0.06747174,0.0,0.0
1.032465,-0.2441669,0.0,0.0
1.5767943,-0.5863819,0.0,0.0
1.6387407,-0.65259737,0.0,0.0
1.8519739,0.356948,0.0,0.0
2.1269543,0.9226393,0.0,0.0
1.2189317,0.2474204,0.0,0.0
1.8113178,0.23921876,0.0,0.0
1.1705399,-0.8907475,0.0,0.0
0.7541642,-0.75969136,1.0,0.0
1.0922079,0.5757872,1.0,1.0
1.4998842,1.1196538,0.0,0.0
1.8837609,0.19170281,0.0,0.0
2.2589664,-0.29705074,0.0,0.0
1.9146448,-0.10582025,0.0,0.0
1.1235998,0.32188916,0.0,0.0
0.7529016,0.60834336,1.0,1.0
1.0490495,-0.46370265,0.0,0.0
1.6102775,-0.51866585,0.0,0.0
0.6267935,-0.0988436,0.0,0.0
0.9800855,-0.29282105,0.0,0.0
1.8912004,0.050034516,0.0,0.0
1.4188282,-0.51862574,0.0,0.0
1.726034,0.4942351,0.0,0.0
1.5619007,-0.5280451,0.0,0.0
0.71307474,-0.86368746,1.0,1.0
1.3845991,0.014286686,0.0,0.0
0.96860194,-0.26568446,0.0,0.0
1.2774326,-0.29109326,0.0,0.0
1.4258628,-0.75804377,0.0,0.0
1.6082305,0.14951648,0.0,0.0
0.8171098,0.10414165,0.0,0.0
1.0983626,0.46991137,0.0,0.0
1.0801593,-0.6591218,0.0,0.0
1.5451282,-0.8376233,0.0,0.0
1.5093036,0.18758862,0.0,0.0
2.8689888,-0.3854271,0.0,0.0
0.8724146,0.46287555,0.0,0.0
1.8082687,-0.53468084,0.0,0.0
1.593968,-0.14430353,0.0,0.0
1.1567408,-0.33045718,0.0,0.0
1.8081374,0.4850896,0.0,0.0
1.4760514,-0.6421696,0.0,0.0
1.9424441,-0.23783956,0.0,0.0
1.3149168,0.2252284,0.0,0.0
1.395115,-0.49495518,0.0,0.0
1.7821174,0.28004158,0.0,0.0
1.5080591,0.27684563,0.0,0.0
1.6685274,-0.5259474,0.0,0.0
1.5186472,0.3251327,0.0,0.0
2.1757793,-0.6157075,0.0,0.0
1.3798648,-0.29134446,0.0,0.0
1.3934437,-0.31928378,0.0,0.0
1.3706374,0.56851035,0.0,0.0
1.6136127,0.08220089,0.0,0.0
1.8929166,-0.75308377,0.0,0.0
1.2619419,0.74344474,0.0,0.0
1.7020975,-0.2686093,0.0,0.0
2.1335647,0.5305303,0.0,0.0
1.5385962,-0.25476083,0.0,0.0
1.6670357,0.32235074,0.0,0.0
1.1049514,-0.9926896,0.0,0.0
1.2699468,-1.1042252,0.0,0.0
2.216197,0.25400773,0.0,0.0
1.5311378,-0.038346957,0.0,0.0
1.2926449,0.515844,0.0,0.0
1.3403206,-0.78563094,0.0,0.0
1.5145402,-0.96476626,0.0,0.0
0.9710679,-0.1953323,0.0,0.0
0.7411364,-0.6707812,0.0,0.0
1.6814159,-0.79457843,0.0,0.0
1.189106,0.6924443,0.0,0.0
1.1129091,-0.6228442,0.0,0.0
1.9735267,-0.6346251,0.0,0.0
1.204725,-0.77435195,0.0,0.0
1.3937548,0.27444974,0.0,0.0
1.3579022,0.70936733,0.0,0.0
1.5053093,-0.07636767,0.0,0.0
1.355771,0.2565646,0.0,0.0
1.1891676,0.25118974,0.0,0.0
1.7547439,-0.22493325,0.0,0.0
1.678166,0.17143513,0.0,0.0
1.2235764,-0.73850185,0.0,0.0
1.223528,-0.45979187,0.0,0.0
1.6466819,0.09541371,0.0,0.0
0.8567889,0.493331,0.0,0.0
2.0330448,-0.14293712,0.0,0.0
1.9895303,-0.12904,0.0,0.0
1.491863,-0.41169983,0.0,0.0
1.3758644,0.5720274,0.0,0.0
1.6784635,0.13822249,0.0,0.0
1.6009195,0.057239134,0.0,0.0
1.6206298,-0.40724388,0.0,0.0
1.6202811,-0.14666334,0.0,0.0
1.1557542,0.8976803,0.0,0.0
0.9372853,-0.15774457,0.0,0.0
1.7477483,0.42402008,0.0,0.0
1.627838,0.2435576,0.0,0.0
1.1234479,0.14140604,0.0,0.0
1.9690449,-0.72237736,0.0,0.0
2.1573877,0.43760127,0.0,0.0
1.4440986,0.42507976,0.0,0.0
0.9160003,-0.26557288,0.0,0.0
1.2724792,0.13111542,0.0,0.0
1.3587162,0.17335862,0.0,0.0
1.330646,0.95519984,0.0,0.0
0.90093195,-0.0006512413,0.0,0.0
0.84779483,-0.35981253,0.0,0.0
0.9198716,0.18514591,0.0,0.0
1.5750751,-0.84496623,0.0,0.0
1.4222897,-1.1951634,0.0,0.0
1.5248412,-0.114798136,0.0,0.0
1.4090246,-0.9151537,0.0,0.0
1.600496,0.124896094,0.0,0.0
0.8877769,-0.31907687,0.0,0.0
1.1321849,-0.03722791,0.0,0.0
0.7657169,-0.67141855,0.0,0.0
1.4958223,0.5590639,0.0,0.0
1.1551069,0.21363635,0.0,0.0
1.6601262,-0.097394496,0.0,0.0
1.6280799,0.54890794,0.0,0.0
1.6073563,-0.21720879,0.0,0.0
1.1105493,0.8361282,0.0,0.0
1.5006009,-0.25101203,0.0,0.0
0.9902278,0.8928084,0.0,0.0
1.3089255,0.4376518,0.0,0.0
1.0240364,0.44252726,0.0,0.0
1.9249669,-0.20418762,0.0,0.0
0.95949125,0.51665956,0.0,0.0
2.0327492,-0.17548954,0.0,0.0
0.99419045,-0.31408617,0.0,0.0
1.6775717,-0.7189817,0.0,0.0
1.3292903,-0.8239372,0.0,0.0
0.967993,0.06553312,0.0,0.0
1.0362375,-0.3788057,0.0,0.0
0.9218826,-0.65262717,0.0,0.0
1.7296349,0.4506737,0.0,0.0
1.5774823,0.08190238,0.0,0.0
1.495636,-0.11229,0.0,0.0
2.01978,0.04442924,0.0,0.0
1.3924285,-0.25292376,0.0,0.0
1.0475144,-0.53144825,0.0,0.0
1.0836141,-0.11634274,0.0,0.0
2.2203352,0.07098461,0.0,0.0
1.9596686,-0.0046368763,0.0,0.0
1.1004845,0.56157535,0.0,0.0
1.3071793,0.30139026,0.0,0.0
1.5999789,-0.30244756,0.0,0.0
1.1992749,-0.41198456,0.0,0.0
1.6197283,0.18682528,0.0,0.0
1.21604,0.7363017,0.0,0.0
1.7976438,0.6015514,0.0,0.0
1.0704341,0.8167445,0.0,0.0
1.1641227,-0.11196444,0.0,0.0
1.0503151,-0.5824204,0.0,0.0
1.1183776,0.7495555,0.0,0.0
1.310642,-0.1875032,0.0,0.0
1.005547,0.2478711,0.0,0.0
1.664645,0.47555614,0.0,0.0
1.0402557,-0.9464026,0.0,0.0
1.0879945,-0.78712356,0.0,0.0
1.7284575,-0.6824299,0.0,0.0
1.1133952,-0.024365386,0.0,0.0
1.7115978,-0.2141264,0.0,0.0
1.8327888,0.10403818,0.0,0.0
1.933259,-0.8423269,0.0,0.0
1.4989998,-1.1999135,0.0,0.0
1.4229898,-0.2007741,0.0,0.0
1.4593858,0.78944933,0.0,0.0
1.3622419,0.33150968,0.0,0.0
1.4804631,-0.22350639,0.0,0.0
1.9927192,0.21044442,0.0,0.0
1.1389942,-0.92933524,0.0,0.0
1.0348071,0.7156839,0.0,0.0
1.492896,0.7478042,0.0,0.0
1.7018338,0.30720165,0.0,0.0
1.6204495,0.08493512,0.0,0.0
2.1943007,-0.48822144,0.0,0.0
2.0686436,0.64490545,0.0,0.0
1.329353,-0.032640327,0.0,0.0
1.1200602,0.68320644,0.0,0.0
0.6737229,-0.11003638,0.0,0.0
1.0647134,0.014375214,0.0,0.0
1.1023923,-0.010784168,0.0,0.0
0.99983174,-0.9402572,0.0,0.0
1.6153511,-0.7348698,0.0,0.0
1.2769157,0.5609359,0.0,0.0
1.7905494,0.1330085,0.0,0.0
-3.7827213,-2.7646937,1.0,1.0
1.3553526,0.1711176,0.0,0.0
1.376284,0.46612585,0.0,0.0
1.6030283,-0.3260699,0.0,0.0
1.1425742,-0.19969255,0.0,0.0
1.6492584,-0.6235233,0.0,0.0
1.7251064,0.34161866,0.0,0.0
1.5778825,-0.085408635,0.0,0.0
1.1409601,0.41849104,0.0,0.0
0.7810354,0.27063987,0.0,0.0
1.208901,-0.32239497,0.0,0.0
1.2405773,0.1236154,0.0,0.0
2.0494223,-0.26319107,0.0,0.0
1.2396365,0.18079472,0.0,0.0
1.2937758,-0.07678532,0.0,0.0
0.96611434,-0.18811499,0.0,0.0
1.1460067,0.9649235,0.0,0.0
1.7538824,-0.023654893,0.0,0.0
1.7606512,-0.667867,0.0,0.0
0.81354594,-0.3231168,0.0,0.0
1.0179976,-1.0625261,0.0,0.0
0.94214696,0.14210008,0.0,0.0
1.0325613,0.19692641,0.0,0.0
1.3469028,-1.029133,0.0,0.0
1.0469892,-0.1942427,0.0,0.0
0.8467181,-0.17221136,0.0,0.0
1.0340856,0.10861377,0.0,0.0
1.0363315,-0.012129236,0.0,0.0
1.218108,0.05705434,0.0,0.0
0.9198802,0.18541904,0.0,0.0
0.8422507,-0.45731497,0.0,0.0
1.4750634,0.705533,0.0,0.0
1.9428731,-0.9848212,0.0,0.0
1.4202734,0.041973017,0.0,0.0
0.6259364,-0.20939022,0.0,0.0
1.0026349,-0.44135237,0.0,0.0
1.6132944,-0.37992635,0.0,0.0
1.2133913,-0.64391893,0.0,0.0
0.740497,0.2584668,0.0,0.0
1.6360111,-0.4136262,0.0,0.0
1.1079735,0.84573805,0.0,0.0
1.247988,-0.6414101,0.0,0.0
1.5477204,0.32132488,0.0,0.0
1.5280303,-0.041343786,0.0,0.0
1.4975296,0.44405225,0.0,0.0
1.0154954,-1.0534364,0.0,0.0
1.1731671,0.43904534,0.0,0.0
2.0080824,0.14943874,0.0,0.0
1.367788,-0.8520919,0.0,0.0
1.1819239,0.06844918,0.0,0.0
2.17311,0.4243912,0.0,0.0
1.3604565,0.4691534,0.0,0.0
1.371512,0.022727009,0.0,0.0
1.4491017,0.23167063,0.0,0.0
1.2539028,0.18011966,0.0,0.0
1.5130423,0.113728,0.0,0.0
1.6319988,0.56272876,0.0,0.0
0.8906311,-0.026967593,0.0,0.0
1.2697839,-0.12285148,0.0,0.0
1.3679504,0.5011406,0.0,0.0
1.5601219,0.29919013,0.0,0.0
2.1972938,-0.855113,0.0,0.0
1.3754425,0.7021002,0.0,0.0
2.0277262,0.29582846,0.0,0.0
1.1836046,-0.30638394,0.0,0.0
1.0731411,-0.2896256,0.0,0.0
1.7980486,-0.55949646,0.0,0.0
2.2606187,0.63936466,0.0,0.0
2.1004424,0.921478,0.0,0.0
0.9729767,-1.3279206,0.0,0.0
1.4918118,0.27422202,0.0,0.0
1.3001522,-0.45603982,0.0,0.0
1.5193201,0.81806105,0.0,0.0
0.97429967,0.8041543,0.0,0.0
1.8642069,-0.2551765,0.0,0.0
0.97939235,-0.06324182,0.0,0.0
0.93712056,0.27355194,0.0,0.0
1.2451435,0.1958721,0.0,0.0
1.6158983,-0.65989286,0.0,0.0
1.7305422,0.30705115,0.0,0.0
1.3664286,0.3052924,0.0,0.0
1.1904817,0.105738126,0.0,0.0
-0.091615446,4.3111153,0.0,0.0
-0.50386214,4.1559253,0.0,0.0
-0.8038533,3.7277915,0.0,0.0
0.46943706,5.5640225,0.0,0.0
-0.17568947,3.9418828,0.0,0.0
-0.058741488,4.663712,0.0,0.0
-0.040892832,4.4017167,0.0,0.0
-0.0308778,5.6058316,0.0,0.0
0.5547978,4.8838506,0.0,0.0
0.33456376,4.8761463,0.0,0.0
-0.15967801,4.06786,0.0,0.0
0.23427255,3.9874432,0.0,0.0
-0.029937988,3.8481545,0.0,0.0
-0.04124735,3.9187374,0.0,0.0
0.25674906,4.2509723,0.0,0.0
0.050805733,4.896612,0.0,0.0
0.42002353,3.7152014,0.0,0.0
0.031785853,4.4956,0.0,0.0
-0.4610331,3.9169574,0.0,0.0
0.2108681,4.309776,0.0,0.0
0.1967803,4.7033567,0.0,0.0
-0.881497,4.4193635,0.0,0.0
-0.051838737,4.807667,0.0,0.0
-1.0853868,4.224649,0.0,0.0
0.34960118,4.889531,0.0,0.0
-1.4486406,4.304206,0.0,1.0
0.13401943,4.6013045,0.0,0.0
-0.596033,3.817596,0.0,0.0
-0.24356882,4.673571,0.0,0.0
0.43169227,5.421028,0.0,0.0
-0.52034724,4.1155176,0.0,0.0
-0.32047734,4.377779,0.0,0.0
-0.2259297,4.319673,0.0,0.0
-0.2256094,4.152024,0.0,0.0
-1.2372203,4.2462244,0.0,0.0
-1.2242347,4.183964,0.0,0.0
-0.0046459516,4.5664263,0.0,0.0
-0.54437155,4.0455112,0.0,0.0
-0.5302944,4.394505,0.0,0.0
-0.49367338,4.9763393,0.0,0.0
0.43688768,4.993256,0.0,0.0
0.34809408,4.56694,0.0,0.0
-0.15958191,4.4401956,0.0,0.0
0.49485806,5.489649,0.0,0.0
-0.21667974,4.1672797,0.0,0.0
-0.5785871,5.3022323,0.0,0.0
0.46507782,4.6772614,0.0,0.0
0.3955114,4.7550216,0.0,0.0
0.1951787,5.1111646,0.0,0.0
0.4404949,4.4645195,0.0,0.0
0.23224673,5.4022183,0.0,0.0
-0.036638547,4.0185513,0.0,0.0
0.013324974,4.2264733,0.0,0.0
0.3602182,4.623599,0.0,0.0
0.35732237,4.458268,0.0,0.0
-0.047598638,5.6574087,0.0,0.0
0.06760099,4.0333204,0.0,0.0
-0.049138393,4.7784295,0.0,0.0
0.08014377,4.92844,0.0,0.0
-0.20625387,4.2501564,0.0,0.0
0.38858545,5.144482,0.0,0.0
-0.20409873,4.07096,0.0,0.0
-0.51636696,4.645322,0.0,0.0
0.64893144,4.9646883,0.0,0.0
0.16022776,4.2475734,0.0,0.0
0.13671848,4.396094,0.0,0.0
-0.005867092,5.2451367,0.0,0.0
0.22190419,4.014654,0.0,0.0
-0.24066114,4.943122,0.0,0.0
-0.31976888,4.168307,0.0,0.0
-0.3517905,3.820476,0.0,0.0
-0.6582521,4.8545547,0.0,0.0
0.33761263,4.6601334,0.0,0.0
-0.16634926,4.737832,0.0,0.0
0.08439502,4.5660477,0.0,0.0
-0.152923,5.649021,0.0,0.0
-0.75844073,5.0028462,0.0,0.0
-0.28616512,4.44689,0.0,0.0
0.055266604,4.727636,0.0,0.0
0.11827518,4.672914,1.0,0.0
0.24902692,4.8095527,0.0,0.0
-0.19683333,4.520622,0.0,0.0
0.02476111,4.4021587,0.0,0.0
0.23472571,4.5437193,0.0,0.0
-0.30668694,4.057944,0.0,0.0
0.21479267,5.2648563,0.0,0.0
0.15608202,4.441784,0.0,0.0
0.17640875,4.633348,0.0,0.0
-0.0070801103,5.1593556,0.0,0.0
0.58424324,5.048712,0.0,0.0
0.26903197,4.7911425,0.0,0.0
-0.42014676,4.4655485,0.0,0.0
-0.09434767,4.091347,0.0,0.0
-0.43346393,4.1389475,0.0,0.0
0.5997998,4.208478,0.0,0.0
0.13098349,4.6102996,0.0,0.0
0.31566164,5.228063,0.0,0.0
-0.5631937,4.301241,0.0,0.0
0.10488792,4.8830557,0.0,0.0
-0.8630659,5.040219,0.0,0.0
0.3133776,4.02841,0.0,0.0
0.2509929,5.427702,0.0,0.0
0.10850265,4.1904297,0.0,0.0
-0.36985818,4.0196013,0.0,0.0
0.17144458,4.511678,0.0,0.0
-0.045610525,3.963015,0.0,0.0
-0.2614206,3.9204257,0.0,0.0
0.052528113,4.383711,0.0,0.0
-0.54059494,4.064285,0.0,0.0
-0.27308282,4.4239407,0.0,0.0
-0.0662144,4.0759726,0.0,0.0
0.10686968,4.818237,0.0,0.0
-0.576659,3.8728466,0.0,0.0
-0.3189147,4.783982,0.0,0.0
-0.1615579,4.1720505,0.0,0.0
0.37753272,5.0873003,0.0,0.0
-0.625494,4.041561,0.0,0.0
0.42533708,5.165478,0.0,0.0
-0.03891007,4.9343934,0.0,0.0
-0.3706456,4.148316,0.0,0.0
-0.29658586,5.272912,0.0,0.0
-0.45617527,3.9870176,0.0,0.0
-0.47535896,4.5157866,0.0,0.0
-0.06081545,4.338422,0.0,0.0
0.23620497,5.185991,0.0,0.0
-0.36774862,3.8762708,0.0,0.0
-0.090040535,4.8744917,0.0,0.0
-0.27760237,4.749317,0.0,0.0
-0.03329593,4.615398,0.0,0.0
0.08470661,4.3385067,0.0,0.0
-0.2678197,4.68918,0.0,0.0
0.53382444,4.4427695,0.0,0.0
0.35944155,4.1489058,0.0,0.0
-0.10034921,4.0212746,0.0,0.0
-0.37599882,4.3076377,0.0,0.0
0.07321985,5.0407586,0.0,0.0
0.10373191,5.32415,0.0,0.0
0.2959676,4.8765774,0.0,0.0
-0.20007953,5.1711264,0.0,0.0
0.21985662,4.933152,0.0,0.0
0.4551028,5.201199,0.0,0.0
0.019209627,4.077587,0.0,0.0
-0.028337413,4.494912,0.0,0.0
-0.61098725,4.9092984,0.0,0.0
-0.7189882,4.5049453,0.0,0.0
-0.47554317,4.657317,0.0,0.0
-0.5084552,4.7261734,0.0,0.0
-0.665873,3.9672287,0.0,0.0
-0.11136077,4.8624005,0.0,0.0
0.38416824,3.9451756,0.0,0.0
0.23753072,4.1556454,0.0,0.0
0.41813722,4.1485505,0.0,0.0
-0.18928723,4.2099867,0.0,0.0
-0.76724714,4.010548,0.0,0.0
-0.9107957,5.2988367,0.0,0.0
0.4394241,4.869081,0.0,0.0
0.14814189,4.9513006,0.0,0.0
0.6177727,4.196977,0.0,0.0
0.69988865,4.264366,0.0,0.0
0.03253434,5.1491523,0.0,0.0
0.06126664,5.0656347,0.0,0.0
-0.79074425,4.549517,0.0,0.0
0.54287344,4.618797,0.0,0.0
-0.3282904,4.3039675,0.0,0.0
-0.4329795,4.81768,0.0,0.0
0.48571962,4.475304,0.0,0.0
-0.11981858,4.117372,0.0,0.0
-0.48609495,4.4198146,0.0,0.0
0.49940732,4.354285,0.0,0.0
-0.33554497,5.551221,0.0,0.0
0.009424448,4.65547,0.0,0.0
-0.46060032,4.0330777,0.0,0.0
-0.40426105,5.029737,0.0,0.0
-0.5269635,4.7001414,0.0,0.0
-0.80123234,4.0449643,0.0,0.0
-1.0748533,4.451946,0.0,0.0
-0.6192909,5.369982,0.0,0.0
-0.5061976,4.504171,0.0,0.0
-0.56235343,4.6214175,0.0,0.0
0.06280281,5.551495,0.0,0.0
-0.46049967,5.421205,0.0,0.0
0.087375596,4.6292086,0.0,0.0
-0.47277653,4.0617957,0.0,0.0
-0.7354002,4.119666,0.0,0.0
-1.3193158,4.0981145,0.0,0.0
0.5354852,4.936329,0.0,0.0
-0.25664204,4.61865,0.0,0.0
0.47314167,4.184318,0.0,0.0
-0.28865838,4.200861,0.0,0.0
0.2971025,4.933514,0.0,0.0
0.36479515,4.736567,0.0,0.0
0.06509804,5.5524693,0.0,0.0
0.04889563,4.1098623,0.0,0.0
0.19734748,4.0467134,0.0,0.0
-0.44765425,3.9945567,0.0,0.0
-0.78597033,3.997822,0.0,0.0
0.5456359,4.876569,0.0,0.0
-0.2066595,4.3579283,0.0,0.0
0.21972151,4.577205,0.0,0.0
0.007949028,3.9744308,0.0,0.0
0.6503669,5.2494774,0.0,0.0
1.1693344,4.8533125,0.0,0.0
0.19304249,4.6840677,0.0,0.0
0.384973,4.3417463,0.0,0.0
-0.31461847,4.9901066,0.0,0.0
0.7635627,4.6425557,0.0,0.0
0.031109916,4.4866176,0.0,0.0
-0.7228491,5.6175404,0.0,0.0
0.09733795,4.4814997,0.0,0.0
0.050494537,4.0995917,0.0,0.0
-0.10390287,4.635107,0.0,0.0
-0.086154036,4.3694825,0.0,0.0
0.19796082,4.240295,0.0,0.0
0.040617656,4.9494653,0.0,0.0
-1.1406533,4.419011,0.0,0.0
-0.10873404,4.2378225,0.0,0.0
-0.67196023,3.973607,0.0,0.0
-0.8635091,4.3455215,0.0,0.0
-0.48524025,4.299194,0.0,0.0
0.082456134,4.3408923,0.0,0.0
-1.3809593,4.2246876,0.0,0.0
0.3961335,3.9655373,0.0,0.0
0.16531426,5.0311794,0.0,0.0
-0.6791688,5.387667,0.0,0.0
-0.027842097,5.181632,0.0,0.0
-0.0075795082,4.34745,0.0,0.0
0.60628736,5.513876,0.0,0.0
-0.25067785,5.0186834,0.0,0.0
-1.0151578,5.1559796,0.0,0.0
0.26679158,4.2803726,0.0,0.0
0.4898408,4.5431595,0.0,0.0
-0.26096314,4.2464237,0.0,0.0
-0.39001766,4.169199,0.0,0.0
-0.60434914,4.8006916,0.0,0.0
-0.35578036,4.5482244,0.0,0.0
0.023976611,4.145515,0.0,0.0
0.12953702,4.1662374,0.0,0.0
-0.009555248,4.0367656,0.0,0.0
-0.12568346,5.415982,0.0,0.0
0.053694226,4.668405,0.0,0.0
-0.49227512,3.8816555,0.0,0.0
-0.0933224,4.4274364,0.0,0.0
-0.5866949,4.5450983,0.0,0.0
0.27004674,4.424016,0.0,0.0
-0.48240322,4.180023,0.0,0.0
0.029111952,4.8455315,0.0,0.0
-0.035235025,4.4354067,0.0,0.0
0.13815127,4.685474,0.0,0.0
0.19745767,5.103089,0.0,0.0
0.26030898,4.7150636,0.0,0.0
-0.90484536,4.4677367,0.0,0.0
0.41285682,4.8923097,0.0,0.0
0.8035139,5.101585,0.0,0.0
0.27083758,5.014629,0.0,0.0
0.91797113,4.5387115,0.0,0.0
-0.8295183,4.849001,0.0,0.0
0.09943153,4.7449417,0.0,0.0
-0.283813,4.206696,0.0,0.0
-0.55607945,5.1756635,0.0,0.0
-0.0012950713,4.156627,0.0,0.0
0.36221918,4.636267,0.0,0.0
0.4229035,4.9332376,0.0,0.0
-0.31606314,5.5440593,0.0,0.0
-0.43107912,4.627813,0.0,0.0
-0.41517913,4.2934613,0.0,0.0
0.097838864,4.4614496,0.0,0.0
0.03808283,4.399206,0.0,0.0
-0.4392203,4.640944,0.0,0.0
0.10209957,4.7030025,0.0,0.0
-4.5535197,1.2131116,0.0,0.0
-0.10284411,4.524499,0.0,0.0
0.20392472,4.3424754,0.0,0.0
-0.01977126,4.9703264,0.0,0.0
-0.2588723,5.07909,0.0,0.0
-0.14707151,3.9555833,0.0,0.0
-0.4011644,4.8228817,0.0,0.0
-0.42484137,4.395557,0.0,0.0
-0.4348191,4.3562694,0.0,0.0
-0.9736386,4.745572,0.0,0.0
0.027089631,3.9129019,0.0,0.0
-0.18994628,4.803824,0.0,0.0
0.012925332,4.1949887,0.0,0.0
0.6243557,5.205365,0.0,0.0
0.5824543,5.172104,0.0,0.0
0.04128046,4.5202036,0.0,0.0
-0.19222037,4.4788923,0.0,0.0
-0.02447035,4.7538133,0.0,0.0
0.18426722,4.3909616,0.0,0.0
0.18065816,4.1202693,0.0,0.0
-0.008580166,4.3166666,0.0,0.0
0.098305956,4.66117,0.0,0.0
-0.94396186,4.903422,0.0,0.0
-0.039019097,4.6299553,0.0,0.0
-0.16188386,4.5412498,0.0,0.0
-1.3212672,4.721531,0.0,0.0
-0.724584,4.320289,0.0,0.0
0.81874806,4.208159,0.0,0.0
0.371879,4.731259,0.0,0.0
0.21217142,4.068999,0.0,0.0
-0.6772398,4.5617685,0.0,0.0
-0.5245256,4.9487224,0.0,0.0
-0.03154918,4.519768,0.0,0.0
0.41488975,5.3341646,0.0,0.0
-0.020181704,4.8044047,0.0,0.0
-0.3222259,4.437203,0.0,0.0
-0.2584741,5.3963695,0.0,0.0
-0.35879415,4.9966993,0.0,0.0
0.35036138,5.224698,0.0,0.0
-0.39076662,4.660078,0.0,0.0
-0.2731858,4.9972086,0.0,0.0
-0.07324415,4.7960534,0.0,0.0
-1.2279305,4.4888,0.0,0.0
-0.82904184,4.4707265,0.0,0.0
0.0763572,4.417758,0.0,0.0
-0.57462734,4.3451147,0.0,0.0
-0.4703933,4.116231,0.0,0.0
0.29000366,4.6940675,0.0,0.0
-0.6890799,3.9596338,0.0,0.0
0.74764633,4.4419546,0.0,0.0
0.20119408,4.865719,0.0,0.0
-0.74602747,4.0785847,0.0,0.0
-0.2723165,4.3949327,0.0,0.0
0.10005307,4.1973143,0.0,0.0
-0.5736112,4.3992634,0.0,0.0
-0.6445792,4.478234,0.0,0.0
0.2873499,4.0344105,0.0,0.0
-0.8712917,4.0862107,0.0,0.0
-0.14760251,4.435018,0.0,0.0
0.12554848,4.199623,0.0,0.0
-0.15869851,4.351122,0.0,0.0
0.074139714,4.4426384,0.0,0.0
-0.32331252,4.0954685,0.0,0.0
-0.6880946,4.471408,0.0,0.0
-0.7416063,4.4755445,0.0,0.0
-0.46384075,4.5373993,0.0,0.0
-0.58275354,4.683135,0.0,0.0
0.33763418,4.8061037,0.0,0.0
0.10429342,3.9126978,0.0,0.0
0.072953686,4.538852,0.0,0.0
-0.4108472,4.3465137,0.0,0.0
0.12989898,5.2034655,0.0,0.0
0.045012217,4.527048,0.0,0.0
0.26798972,4.3838525,0.0,0.0
-1.1351527,4.5132,0.0,0.0
-0.7562979,3.7476063,0.0,0.0
-0.3656907,4.2700253,0.0,0.0
-0.63468397,4.387902,0.0,0.0
0.21222201,5.107101,0.0,0.0
0.1626949,4.60469,0.0,0.0
-0.40983102,5.600864,0.0,0.0
-0.47556785,4.0148654,0.0,0.0
-0.3208515,4.509357,0.0,0.0
-0.73417044,5.001527,0.0,0.0
0.0737528,4.845729,0.0,0.0
1.0727648,4.79504,0.0,0.0
0.545865,5.5261645,0.0,0.0
0.5116033,5.1073384,0.0,0.0
0.054432906,4.707007,0.0,0.0
-0.13240597,3.9375844,0.0,0.0
0.38300768,4.7420564,0.0,0.0
-0.026859296,4.7292447,0.0,0.0
-0.5732636,4.1792545,0.0,0.0
-1.1137946,4.318405,0.0,0.0
0.48659194,4.785266,0.0,0.0
0.16840188,4.9813485,0.0,0.0
-0.08212124,4.58119,0.0,0.0
-0.43061078,3.7825708,0.0,0.0
-0.0047386624,4.276219,0.0,0.0
-1.2566342,5.209468,0.0,0.0
-0.51075757,4.1448865,0.0,0.0
-0.2341185,4.947406,0.0,0.0
0.35386986,4.6357694,0.0,0.0
0.15816848,4.6508718,0.0,0.0
0.58686256,5.6374707,0.0,0.0
0.05888689,4.9744077,0.0,0.0
-2.349491,1.0655386,0.0,0.0
-0.42635167,4.4239645,0.0,0.0
-0.05651126,4.4502254,0.0,0.0
-0.47879294,4.292341,0.0,0.0
0.68192714,5.2617583,1.0,1.0
-0.36898592,4.660795,0.0,0.0
-0.27590746,4.7093043,0.0,0.0
-0.1501658,4.877901,0.0,0.0
0.3846038,4.6550856,0.0,0.0
-0.0921741,5.1221676,0.0,0.0
1.124621,5.0037546,0.0,1.0
-0.63685435,4.5288415,0.0,0.0
0.59563005,4.1205196,0.0,0.0
0.1495967,5.073115,0.0,0.0
0.32776257,4.1304417,0.0,0.0
0.15870214,4.7735376,0.0,0.0
0.40518442,4.459588,0.0,0.0
-1.0725732,4.1737328,0.0,0.0
-0.0227965,4.4135184,0.0,0.0
0.49353737,4.311036,0.0,0.0
0.47675276,5.083082,0.0,0.0
-0.7325659,4.6971874,0.0,0.0
0.40418914,4.8481402,0.0,0.0
0.20061985,5.175208,0.0,0.0
-0.83158654,4.4021416,0.0,0.0
0.31457078,4.80415,0.0,0.0
-0.25968528,4.0522094,0.0,0.0
-0.5233816,4.9676766,0.0,0.0
0.13279374,4.999018,0.0,0.0
-0.010330251,4.047272,0.0,0.0
0.09961131,4.4383116,0.0,0.0
-0.093959644,4.8337736,0.0,0.0
-0.6369009,4.0822015,0.0,0.0
-0.10394865,4.84459,0.0,0.0
-0.0022954089,4.1757717,0.0,0.0
-0.110425785,4.592114,0.0,0.0
-0.0650355,3.973594,0.0,0.0
0.4003846,4.6399865,0.0,0.0
-0.39548418,3.8244557,0.0,0.0
-0.89755696,4.7952614,0.0,0.0
-0.19969228,4.125157,1.0,0.0
-0.66210973,4.2576675,0.0,0.0
-0.12197498,4.448243,0.0,0.0
-0.13601263,4.875999,0.0,0.0
0.6624769,4.9891677,0.0,0.0
-0.068962194,4.3827934,0.0,0.0
-0.18325143,4.178228,0.0,0.0
0.28621906,4.9104652,0.0,0.0
-0.26569098,4.797198,0.0,0.0
0.41136235,5.5805383,0.0,0.0
0.3677357,5.11539,0.0,0.0
-0.48920763,4.819708,0.0,0.0
-0.3459494,5.1438975,0.0,0.0
-0.09654725,4.900706,0.0,0.0
0.022931378,4.509316,0.0,0.0
-0.032219447,4.0676017,0.0,0.0
-0.29062167,4.216764,0.0,0.0
0.21098658,4.744294,0.0,0.0
-0.038495705,4.148347,0.0,0.0
-0.2906788,4.46766,0.0,0.0
-0.07116772,3.95941,0.0,0.0
0.006955201,4.8225646,0.0,0.0
-0.26066536,4.3299975,0.0,0.0
-0.013425982,4.18299,0.0,0.0
-0.14730684,4.279727,0.0,0.0
-0.09459275,4.720684,0.0,0.0
0.08425833,5.08086,0.0,0.0
0.32650933,5.3753085,0.0,0.0
-0.5580062,4.4587264,0.0,0.0
-0.63182294,3.7169669,0.0,0.0
0.05710434,4.465683,0.0,0.0
-0.46118042,4.6822543,0.0,0.0
-0.5998186,4.3346314,0.0,0.0
-1.3453156,4.4963446,0.0,0.0
0.24164303,5.0322165,0.0,0.0
-0.5901231,4.220283,0.0,0.0
-0.8908628,4.019585,0.0,0.0
-0.8621439,4.021912,0.0,0.0
0.0075284205,3.9669762,0.0,0.0
0.2552415,5.4226413,0.0,0.0
-0.124878004,4.6216054,0.0,0.0
-0.088677496,4.246519,0.0,0.0
0.20274246,5.0742154,0.0,0.0
-0.120819986,4.4731197,0.0,0.0
0.34064293,4.8397393,0.0,0.0
0.11423541,4.873228,0.0,0.0
-0.7933459,5.6506004,0.0,0.0
-0.8699422,5.1442595,0.0,0.0
-0.7438821,4.3844676,0.0,0.0
-0.060239073,5.415214,0.0,0.0
-0.57746553,4.5872293,0.0,0.0
-0.5622758,3.8771527,0.0,0.0
-0.20097622,4.3873253,0.0,0.0
-0.22803727,4.307634,0.0,0.0
-0.17486806,4.2778964,0.0,0.0
-0.48407876,4.5196247,0.0,0.0
-0.8011539,4.9315443,0.0,0.0
0.5157921,4.9732366,0.0,0.0
-0.124154076,4.823935,0.0,0.0
0.4010866,4.862649,0.0,0.0
-0.45933464,4.0332327,0.0,0.0
-0.41509032,4.754929,0.0,0.0
0.21360886,5.0341825,0.0,0.0
0.4258441,5.1802526,0.0,0.0
-0.35682544,4.368414,0.0,0.0
0.1019625,5.3564496,0.0,0.0
-0.19257662,4.532594,0.0,0.0
0.05744451,4.588068,0.0,0.0
0.48212758,4.899549,0.0,0.0
-0.76488066,4.2756248,1.0,1.0
-0.23132579,4.5179663,0.0,0.0
-0.69512534,4.204447,0.0,0.0
-0.6957724,4.092172,0.0,0.0
0.602423,3.9715211,1.0,1.0
-0.15941468,4.211196,0.0,0.0
-0.5999213,5.422927,0.0,0.0
0.0070083076,4.028397,0.0,0.0
-0.207356,4.219268,0.0,0.0
0.3434024,4.2983785,0.0,0.0
0.6825508,5.294063,0.0,0.0
-0.015836488,4.08015,0.0,0.0
-0.33678356,5.00666,0.0,0.0
-0.24057375,4.0467014,0.0,0.0
-0.17577246,3.9330854,0.0,0.0
0.36899734,5.477376,0.0,0.0
-1.3690406,-0.8165555,0.0,0.0
-0.5458404,-0.44685072,0.0,0.0
-0.92434484,-0.8726812,0.0,0.0
-1.0574973,-1.0958837,0.0,0.0
-1.3763003,-1.3644109,0.0,0.0
-1.3352685,-0.0025850532,0.0,0.0
-0.96323425,-1.0722624,0.0,0.0
-0.90231776,-0.09340191,0.0,0.0
-1.1653675,-0.48968616,0.0,0.0
-0.8133158,-1.0682375,0.0,0.0
-0.76637125,-1.0277296,0.0,0.0
-0.56622165,-0.51127726,0.0,0.0
-0.7148291,-1.2235633,0.0,0.0
-1.1128054,-0.38722548,0.0,0.0
-1.755768,-0.4339756,0.0,0.0
-0.9316942,-0.05402598,0.0,0.0
-0.81671363,0.036034048,0.0,0.0
-1.2117125,-0.26376414,0.0,0.0
-1.1625723,-0.9712461,0.0,0.0
-0.47350627,0.08183027,1.0,1.0
-1.5483311,0.34156325,0.0,0.0
-1.1569799,0.37588298,0.0,0.0
-0.8662308,-0.37979528,0.0,0.0
-1.2665337,-1.9696344,0.0,0.0
-1.3295588,-0.9983131,0.0,0.0
-1.075534,-0.09418454,0.0,0.0
-0.6096922,-0.30077744,0.0,0.0
-1.3028421,0.24937634,0.0,0.0
-0.6570839,0.04161247,0.0,0.0
-1.2270737,-1.085195,0.0,0.0
-0.9450484,0.3157178,0.0,0.0
-0.5181463,-1.4145741,0.0,0.0
-1.1478128,-1.6853023,0.0,0.0
-0.508604,-0.9077674,0.0,0.0
-1.0589774,0.156148,0.0,0.0
-0.87957716,-0.6499403,0.0,0.0
-0.6996411,-0.77885157,0.0,0.0
-0.87257814,-1.2552528,0.0,0.0
-0.74458677,-0.78953564,0.0,0.0
-0.7692859,-0.95656866,0.0,0.0
-1.2577757,-0.66600794,0.0,0.0
-1.2730683,-0.47629347,0.0,0.0
-1.0383523,-1.1079814,0.0,0.0
-0.95496243,-0.197129,0.0,0.0
-1.3887558,-1.1051185,0.0,0.0
-1.4417067,-1.5898716,0.0,0.0
-1.4460917,-0.88005674,0.0,0.0
-0.9362647,-0.6344943,0.0,0.0
-0.6734796,-0.055910386,0.0,0.0
-1.192111,-1.1819435,0.0,0.0
-0.3703738,-0.3141792,0.0,0.0
-0.72715837,-0.32386923,0.0,0.0
-1.4119906,-1.3447797,0.0,0.0
-1.2033886,-1.0093203,0.0,0.0
-1.1400743,-1.4355782,0.0,0.0
-0.8627184,-0.9149276,0.0,0.0
-1.065897,-0.42827758,0.0,0.0
-1.2979213,-1.0593668,0.0,0.0
-0.70746446,-0.02643046,0.0,0.0
-1.2899059,0.26033714,0.0,0.0
-1.5381048,0.0007099473,0.0,0.0
-0.78229547,-1.2773364,0.0,0.0
-1.1385739,-0.43570864,0.0,0.0
-0.85751253,-0.4876973,0.0,0.0
-0.6327993,-0.43071142,0.0,0.0
-0.70503026,-0.3697691,0.0,0.0
-0.91428304,-1.0942123,0.0,0.0
-1.1284817,-1.8955985,0.0,0.0
-0.9814633,0.08192106,0.0,0.0
-1.0898484,-1.2780378,0.0,0.0
-0.7411794,-1.8231808,0.0,0.0
-0.74733084,-1.1213338,0.0,0.0
-1.098871,-0.60256577,0.0,0.0
-1.2123508,-0.12525973,0.0,0.0
-0.7934182,-1.0995827,0.0,0.0
-0.8470672,-0.88712484,0.0,0.0
-0.74466485,-0.6248979,0.0,0.0
-1.6852376,-0.7287452,0.0,0.0
-1.2185744,-0.5305247,0.0,0.0
-0.8811154,-1.8038383,0.0,0.0
-1.0763977,-0.4293813,0.0,0.0
-0.694975,-0.41233298,0.0,0.0
-1.0351933,-0.34805334,0.0,0.0
-1.19493,-0.12762254,0.0,0.0
-0.9648493,-0.84805864,0.0,0.0
-0.97283036,0.33912355,0.0,0.0
-0.8405337,-0.010521411,0.0,0.0
-0.7396016,-2.1311407,0.0,0.0
-1.1759875,-1.0904827,0.0,0.0
-0.72063303,-0.9864644,0.0,0.0
-0.5792182,-0.53545046,0.0,0.0
-0.6402823,-1.5085676,0.0,0.0
-0.61057025,-1.4805057,0.0,0.0
-1.0864443,-1.2915448,0.0,0.0
-0.47333872,0.10261891,0.0,0.0
-1.568634,-1.777328,0.0,0.0
-0.4754012,-0.11510104,0.0,0.0
-1.2412293,-0.9477427,0.0,0.0
-1.2587041,-0.71240044,0.0,0.0
-1.5767512,0.5363427,0.0,0.0
-1.3296523,-0.4683294,0.0,0.0
-0.7114589,-0.17930138,0.0,0.0
-1.0514661,-1.1454297,0.0,0.0
-1.2146031,-1.3683122,0.0,0.0
-0.32291588,-0.30616334,0.0,0.0
-0.9479139,-0.21721038,0.0,0.0
-1.3822516,-1.0186738,0.0,0.0
-1.3603832,-0.52059114,0.0,0.0
-0.753176,0.04306589,0.0,0.0
-1.5102416,-0.37007886,0.0,0.0
-0.83416355,-1.4163278,0.0,0.0
-1.1579183,-1.2530237,0.0,0.0
-1.1317079,-0.17456168,0.0,0.0
-1.2717128,-1.4977757,0.0,0.0
-1.2570987,-1.5577793,0.0,0.0
-1.0606962,-0.0076794075,0.0,0.0
-1.6422694,-0.87503403,0.0,0.0
-0.3301102,-0.44878078,0.0,0.0
-1.39384,-1.1973646,0.0,0.0
-0.9778747,-0.6261095,0.0,0.0
-0.57119864,-0.78724074,0.0,0.0
-1.1269455,-1.2701011,0.0,0.0
-0.8773769,-1.1968267,0.0,0.0
-0.6187916,-0.09436135,0.0,0.0
-0.8533587,-0.7433406,0.0,0.0
-0.54019225,-1.7092243,0.0,0.0
-0.8563475,-0.25345728,0.0,0.0
-0.83474946,0.28325242,0.0,0.0
-0.91654503,-1.4938158,0.0,0.0
-1.168755,-0.46768555,0.0,0.0
-1.6381857,-1.0315145,0.0,0.0
-0.8801786,-1.4623109,0.0,0.0
-0.43835586,-0.38003984,0.0,0.0
-0.6479985,-0.68705326,0.0,0.0
-0.8157325,-0.858993,0.0,0.0
-0.47179243,-1.3647808,0.0,0.0
-0.9253982,-0.66622937,0.0,0.0
-1.5213805,-1.6069834,0.0,0.0
-0.672128,-0.57445234,0.0,0.0
-1.5358286,-0.9466298,0.0,0.0
-1.0649029,0.027234873,0.0,0.0
-0.62873054,-0.176946,0.0,0.0
-1.0041729,-0.39435297,0.0,0.0
-1.2260718,-0.8230387,0.0,0.0
-1.5022631,-0.65404516,0.0,0.0
-0.5822906,-0.5106368,0.0,0.0
-0.8234183,-1.1487617,0.0,0.0
-0.58874345,-0.051770817,0.0,0.0
-1.5224206,-0.84513175,0.0,0.0
-0.6486605,-0.905365,0.0,0.0
-0.67120874,-1.4680583,0.0,0.0
-1.1170999,-0.7410603,0.0,0.0
-0.95364106,-1.9313551,0.0,0.0
-0.95115983,-0.6889851,0.0,0.0
-1.0141437,-1.258054,0.0,0.0
-0.574608,-0.5301024,0.0,0.0
-1.5178002,-0.14830348,0.0,0.0
-0.77097315,0.02890055,0.0,0.0
-1.6471901,-0.4728922,0.0,0.0
-1.0543404,0.22155766,0.0,0.0
-0.67169666,-1.2455996,0.0,0.0
-1.1444651,-0.08496072,0.0,0.0
-1.0140308,-0.61670166,0.0,0.0
-1.0238568,-0.5877604,0.0,0.0
-0.513296,-1.0198356,0.0,0.0
-1.4445319,-0.1929397,0.0,0.0
-1.2513407,-0.9265333,0.0,0.0
-0.8929522,-0.12465396,0.0,0.0
-0.8848026,-0.9131026,0.0,0.0
-1.5808876,-0.55894023,0.0,0.0
-1.7778243,-0.4020742,0.0,0.0
-0.6535834,-0.9713203,0.0,0.0
-1.2432287,-0.23344049,0.0,0.0
-1.245787,0.31418294,0.0,0.0
-1.708594,-1.1272736,0.0,0.0
-0.893916,-0.84564364,0.0,0.0
-1.0047369,-0.4850788,0.0,0.0
-1.1685275,-0.64664733,0.0,0.0
-0.8917279,-1.276246,0.0,0.0
-0.41618937,-0.6579525,0.0,0.0
-0.9996781,-1.3256655,0.0,0.0
-0.7115586,-0.2709749,0.0,0.0
-1.3369852,-0.62794083,0.0,0.0
-0.6790627,0.37078214,0.0,0.0
-0.741567,-1.0066766,0.0,0.0
-1.6633167,-0.48800397,0.0,0.0
-0.88766867,-0.33290538,0.0,0.0
-1.256205,0.08952906,0.0,0.0
-1.256319,-0.111104324,0.0,0.0
-0.8567054,-0.60083896,0.0,0.0
-0.8854972,-0.93673784,0.0,0.0
-1.0885605,-0.7043947,0.0,0.0
-0.61321795,-0.9411931,0.0,0.0
-0.85772824,-1.7661068,0.0,0.0
-1.0216949,-0.921927,0.0,0.0
-0.6122786,-1.504591,0.0,0.0
-1.0656649,0.24978964,0.0,0.0
-0.72277516,-2.0850682,0.0,1.0
-0.7398324,-0.13440457,0.0,0.0
-2.0171063,1.1154034,0.0,0.0
-1.7024032,-1.0345457,0.0,0.0
-0.8280324,-1.1300479,0.0,0.0
-1.8152798,-0.64752173,0.0,0.0
-0.73548317,-0.07084902,0.0,0.0
-1.0887257,-1.0066963,0.0,0.0
-0.58471674,-1.2945026,0.0,0.0
-1.0215673,-0.9151638,0.0,0.0
-1.4613918,-0.6814033,0.0,0.0
-0.7967446,-1.4166694,0.0,0.0
-0.64826167,0.17309226,0.0,0.0
-1.5393414,-0.13842705,0.0,0.0
-1.5489217,-0.7967195,0.0,0.0
-0.64908355,-0.6409182,0.0,0.0
-1.0151589,-0.80802864,0.0,0.0
-1.9075013,0.59291685,0.0,0.0
-1.1161332,-0.78377944,0.0,0.0
-0.8847602,0.27160543,1.0,1.0
-1.5203586,0.74127334,0.0,0.0
-0.3376579,-0.38330752,0.0,0.0
-0.8995717,-0.8689065,0.0,0.0
-1.1206563,-0.53027654,0.0,0.0
-1.0105816,-1.0037007,0.0,0.0
-1.1508558,-1.8090566,0.0,0.0
-1.2863532,-1.2128302,0.0,0.0
-1.6077701,-0.74845624,0.0,0.0
-2.018594,-0.58143485,0.0,0.0
-0.95400125,-0.82722604,0.0,0.0
-0.7366812,-0.67767966,0.0,0.0
-0.5396785,-1.0595353,0.0,0.0
-0.54535955,0.20930201,0.0,0.0
-0.8556995,-0.24918032,0.0,0.0
-0.92222685,-0.96718144,0.0,0.0
-1.1875621,0.15251397,0.0,0.0
-1.2586838,-0.9530579,0.0,0.0
-0.572845,-0.67541885,0.0,0.0
-1.2044646,-0.13349617,0.0,0.0
-0.5963465,-0.4663002,0.0,0.0
-1.076864,-0.119289845,0.0,0.0
-0.62298554,-1.5542394,0.0,0.0
-0.68280506,-0.697058,0.0,0.0
-1.8226869,-0.8853618,0.0,0.0
-1.0770848,-0.66121197,0.0,0.0
-0.81411326,-0.8191832,0.0,0.0
-0.9830108,-1.1778871,0.0,0.0
-1.2312741,-0.65341514,0.0,0.0
-1.5869173,-0.37825692,0.0,0.0
-0.7497143,-0.90479434,0.0,0.0
-1.1708304,-0.3824332,0.0,0.0
-1.455024,0.18112324,0.0,0.0
-1.3055408,-1.0700818,0.0,0.0
-1.6094168,-0.41349986,0.0,0.0
-0.94589406,-0.97274977,0.0,0.0
-0.5809242,-0.60916436,0.0,0.0
-0.7922971,-0.3368435,0.0,0.0
-0.8986789,-1.0263342,0.0,0.0
-0.96409094,-1.0493165,0.0,0.0
-1.0536152,-1.2489084,0.0,0.0
-1.1896195,-1.1958507,0.0,0.0
-1.1745194,-0.61270624,0.0,0.0
-1.0557312,-1.6710541,0.0,0.0
-1.1323547,-1.3516268,0.0,0.0
-1.0564209,-0.81949055,0.0,0.0
-1.3006778,-0.93215793,0.0,0.0
-0.6253722,-0.5378348,0.0,0.0
-1.4483403,-0.43622172,0.0,0.0
-1.3914957,-0.7485194,0.0,0.0
-0.7801584,-1.4270828,0.0,0.0
-0.9995042,0.085781075,0.0,0.0
-1.1249235,-0.23669456,0.0,0.0
-1.0732247,0.36704072,0.0,0.0
-1.1924205,-0.3848439,0.0,0.0
-1.1582329,-0.40223706,0.0,0.0
-1.0891018,-0.5332005,0.0,0.0
-0.5730512,-1.1376942,0.0,0.0
-1.0543499,-0.9419829,0.0,0.0
-1.1520743,0.31187662,0.0,0.0
-0.70990384,0.4691343,1.0,1.0
-0.8234426,-0.6757892,0.0,0.0
-1.2789627,-0.19277258,0.0,0.0
-1.3726187,-0.50524175,0.0,0.0
-0.6329011,-1.7853575,0.0,0.0
-1.4014795,-0.26206124,0.0,0.0
-1.5846273,-0.56338245,0.0,0.0
-0.75454354,-1.0953251,0.0,0.0
-1.0816727,-0.1256863,0.0,0.0
-0.9243951,-0.5032994,0.0,0.0
-0.95690644,-0.827597,0.0,0.0
-0.76098394,0.18351017,0.0,0.0
-0.67984486,-0.8312732,0.0,0.0
-0.74419224,-1.0621115,0.0,0.0
-0.5913661,-0.4061287,0.0,0.0
-1.384576,-1.8264339,0.0,0.0
-1.065923,-0.09204751,0.0,0.0
-0.8290827,-1.1602368,0.0,0.0
-1.0646234,-1.2285129,0.0,0.0
-1.1224211,-1.2427865,0.0,0.0
-0.74421406,-0.50232065,0.0,0.0
-0.86825037,-0.80136955,0.0,0.0
-0.80684,0.18251549,0.0,0.0
-1.0748533,-0.07787206,0.0,0.0
-0.97547716,-1.8003421,0.0,0.0
-0.98467356,-0.17913234,0.0,0.0
-1.3671341,-1.174178,0.0,0.0
-1.098295,-1.6154988,0.0,0.0
-1.119344,-1.4913783,0.0,0.0
-1.6114992,-0.8641297,0.0,0.0
-1.4207051,-1.4861038,0.0,0.0
-0.878572,0.07106045,0.0,0.0
-0.70778984,-0.030095845,0.0,0.0
-0.6300188,0.14802776,0.0,0.0
-1.061507,-0.90246964,0.0,0.0
-1.244097,-0.54664445,0.0,0.0
-0.67984647,-0.6383357,0.0,0.0
-0.9241809,-1.3257933,0.0,0.0
-0.8503871,-1.7177906,0.0,0.0
-1.0780959,0.0097285155,0.0,0.0
-1.3320153,-0.092938386,0.0,0.0
-0.80335355,-1.9566929,0.0,0.0
-0.5283719,-0.11989608,0.0,0.0
-0.75811106,-0.27883485,0.0,0.0
-1.2696162,-0.7306738,0.0,0.0
-1.3719726,0.29666662,0.0,0.0
-1.4474216,-1.2866096,0.0,0.0
-1.5507671,-0.057314064,0.0,0.0
-1.2585037,-0.89445597,0.0,0.0
-1.1195141,-0.17407304,0.0,0.0
-1.0825357,-0.94442284,0.0,0.0
-0.4230936,-0.34261826,0.0,0.0
-0.81258076,-1.2214789,0.0,0.0
-0.71618325,-1.5176053,0.0,0.0
-0.9200163,-0.014416352,0.0,0.0
-1.0077839,-0.12670274,0.0,0.0
-0.8268519,-0.47259665,0.0,0.0
-1.5496572,-0.3333646,0.0,0.0
-0.85022664,-1.4315586,0.0,0.0
-0.68699527,-1.4060454,0.0,0.0
-1.3044552,0.07900922,0.0,0.0
-0.93655276,-0.8437038,0.0,0.0
-1.177384,-0.024072953,0.0,0.0
-0.76534015,-0.38959503,0.0,0.0
-0.8956779,-0.15085916,0.0,0.0
-1.5250251,-0.68048614,0.0,0.0
-1.2339844,-0.69785404,0.0,0.0
-0.5274623,-0.82372326,0.0,0.0
-1.1497574,-0.26033625,0.0,0.0
-1.2738626,-1.1259705,0.0,0.0
-0.6906551,-0.72416866,0.0,0.0
-0.7781011,-0.6860104,0.0,0.0
-1.0880555,-0.55821097,0.0,0.0
-1.4074017,-1.5284263,0.0,0.0
-1.1800467,-0.48550493,0.0,0.0
-0.56514525,-0.4632067,0.0,0.0
-0.47899634,-1.0459641,0.0,0.0
-1.1420267,-1.3209894,0.0,0.0
-1.102624,-0.6455678,0.0,0.0
-0.94222736,-0.7786427,0.0,0.0
-0.4879935,-2.1463952,0.0,0.0
-1.0804846,-1.8048662,0.0,0.0
-0.5539494,-0.6288457,0.0,0.0
-0.7667998,-1.0840275,0.0,0.0
-0.8945982,-0.68287814,0.0,0.0
-1.1285956,-0.9388347,0.0,0.0
-0.634459,-0.5948561,0.0,0.0
-0.82185835,-0.21545267,0.0,0.0
-0.6964572,-0.05050884,0.0,0.0
-1.2803715,-0.3614557,0.0,0.0
-1.0088719,-1.3451943,0.0,0.0
-0.85872275,-0.7010657,0.0,0.0
-1.0503619,-0.5215739,0.0,0.0
-1.3307099,-1.0811975,0.0,0.0
-1.3285424,-0.99416727,0.0,0.0
-0.35759866,-0.94464034,0.0,0.0
-1.4484739,-0.76885146,0.0,0.0
-1.4358373,-1.3855835,0.0,0.0
-0.66311157,0.12763734,1.0,0.0
-0.8375401,-0.56112206,0.0,0.0
-1.1428341,-0.5405283,0.0,0.0
-0.92589563,-0.69349545,0.0,0.0
-1.2443599,-0.26861477,0.0,0.0
-0.93539166,-0.14718732,0.0,0.0
-1.1481748,-0.34469315,0.0,0.0
-0.98608035,-1.0868561,0.0,0.0
-0.95551074,-0.15439613,0.0,0.0
-1.3177527,0.21053545,0.0,0.0
-0.58347845,-1.1478419,0.0,0.0
-0.5524753,-1.2735981,0.0,0.0
-0.46454933,-0.25482762,0.0,0.0
-0.94828874,-1.2685934,0.0,0.0
-0.68596345,-0.40038526,0.0,0.0
-0.98687613,-0.3141992,0.0,0.0
-1.2876538,-0.5083774,0.0,0.0
-0.8468098,0.19958673,1.0,1.0
-0.6145346,-1.1373132,0.0,0.0
-0.2685745,-0.27883953,0.0,0.0
-0.8410941,0.10694154,0.0,0.0
-1.0189947,-0.7013803,0.0,0.0
-0.93281686,-0.3677684,0.0,0.0
-0.40709087,-0.13999301,0.0,0.0
-1.3744315,-0.26350355,0.0,0.0
-0.91366583,-0.9028172,0.0,0.0
-1.0343436,-0.4439652,0.0,0.0
-0.945177,-1.9785293,0.0,0.0
-0.60567474,-0.49680358,0.0,0.0
-0.9688764,-0.15582159,0.0,0.0
-1.0386626,-0.19855069,0.0,0.0
-0.80539304,-0.92282665,0.0,0.0
-0.9697892,-1.4674897,0.0,0.0
-1.0124899,-1.3037711,0.0,0.0
-0.9525866,-1.3164188,0.0,0.0
-0.9922023,-0.5061393,0.0,0.0
-1.3676881,-1.3241853,0.0,0.0
-0.6764694,-0.8008843,0.0,0.0
-0.9062341,-0.6185435,0.0,0.0
-1.0297585,-0.39823872,0.0,0.0
-0.9575954,-1.211305,0.0,0.0
-0.98737085,-1.440829,0.0,0.0
-1.3292075,-0.905233,0.0,0.0
-0.87967134,-0.5413962,0.0,0.0
-0.9716581,-0.76063246,0.0,0.0
-1.2035064,-1.8499814,0.0,0.0
-0.7257636,-0.30760258,0.0,0.0
-0.86134547,-0.32626867,0.0,0.0
-1.9084114,-1.414685,0.0,0.0
-1.42166,-1.0651709,0.0,0.0
-0.92656654,-0.24502331,0.0,0.0
-0.91760194,0.1000872,0.0,0.0
-1.5042131,-1.2936817,0.0,0.0
-1.5821608,-0.17942773,0.0,0.0
-0.865169,-1.1499442,0.0,0.0
-0.91221267,-0.46781984,0.0,0.0
-0.6297931,-0.20082939,0.0,0.0
-1.057162,-2.008759,0.0,0.0
-0.8471984,-0.31460705,0.0,0.0
-0.9278894,-0.188834,0.0,0.0
-1.3755748,-0.33603445,0.0,0.0
-1.2399474,0.3815371,0.0,0.0
-0.74203986,-0.07455963,0.0,0.0
-1.1658175,-0.6123363,0.0,0.0
-1.0052526,-1.3141572,0.0,0.0
-0.79937834,-0.7993164,0.0,0.0
-0.7042724,-1.2532607,0.0,0.0
-1.0407923,-0.6209632,0.0,0.0
-1.5926356,-0.13074704,0.0,0.0
-1.0399417,-0.46516016,0.0,0.0
-0.89244425,-1.9531437,0.0,0.0
-0.98403513,-0.036725722,0.0,0.0
-0.96633,-0.39451507,0.0,0.0
-0.8715522,-0.0865556,0.0,0.0
-0.7190034,-0.53162545,0.0,0.0
-0.7137436,-0.5258345,0.0,0.0
-0.8549575,-1.4099547,0.0,0.0
-0.987092,-1.0273051,0.0,0.0
-1.5409545,0.5288541,0.0,0.0
-0.905427,-0.34397846,0.0,0.0
-1.0344338,-0.43548802,0.0,0.0
-1.5079007,-1.8756748,0.0,0.0
-0.38789004,-0.8234401,0.0,0.0
-1.1216644,-0.43233863,0.0,0.0
-1.096329,-0.42657942,0.0,0.0
-1.2710962,-1.1640267,0.0,0.0
-1.4932182,0.404551,0.0,0.0
-0.72333795,-1.2621049,0.0,0.0
-1.1012397,-0.7518527,0.0,0.0
-0.94985485,-1.0757555,0.0,0.0
-0.9593274,-0.9502769,0.0,0.0
-0.43785796,-0.7038897,0.0,0.0
-1.2733196,-0.8756038,0.0,0.0
-0.681287,-0.7708151,0.0,0.0
-1.2872458,0.10212126,0.0,0.0
-1.2794557,-0.4646938,0.0,0.0
-0.6665017,-1.0077919,0.0,0.0
-1.140806,-0.3294505,0.0,0.0
-1.2552252,0.10714338,0.0,0.0
-1.6851174,-0.41065416,0.0,0.0
-0.7114326,-1.6223447,0.0,0.0
-1.659969,-0.5942932,0.0,0.0
-1.6858747,-0.42288134,0.0,0.0
-0.88027996,-0.77894884,0.0,0.0
-0.9109714,-0.5771552,0.0,0.0
-1.0386912,-1.601174,0.0,0.0
-1.0045612,-1.01442,0.0,0.0
-1.2303098,-0.6518266,0.0,0.0
-0.53729486,-0.20093966,0.0,0.0
-0.71537167,-1.1604465,0.0,0.0
-0.63822514,-1.8981647,0.0,0.0
-1.5456129,-1.5445906,0.0,0.0
-1.2067989,-1.751653,0.0,0.0
-1.5398352,-0.4713203,0.0,0.0
-0.8855111,-0.7658102,0.0,0.0
-1.2615875,-0.2221541,0.0,0.0
-1.2043322,-0.9355822,0.0,0.0
-0.81013685,-0.7488638,0.0,0.0
-1.0567063,0.103833206,0.0,0.0
-0.6558381,-0.43584532,0.0,0.0
-1.1243021,0.17481078,0.0,0.0
-0.4797721,-0.9903875,0.0,0.0
-0.7816835,-0.31692895,0.0,0.0
-1.3404814,-0.07896213,0.0,0.0
-1.3813051,-1.3910189,0.0,0.0
-0.9442636,-0.3915265,0.0,0.0
-2.5992084,2.4369311,1.0,0.0
-3.8348722,2.2423003,0.0,0.0
-3.127194,2.134329,0.0,0.0
-2.8172328,2.468356,0.0,0.0
-2.5428646,2.8925617,0.0,0.0
-2.7284422,2.6055682,0.0,0.0
-3.050223,2.3613775,0.0,0.0
-2.8355832,2.5727563,0.0,0.0
-3.468716,1.997817,0.0,0.0
-3.4240584,2.192758,0.0,0.0
-2.9414308,2.3383682,0.0,0.0
-2.2412763,3.1863158,0.0,0.0
-3.7104895,2.5252182,0.0,0.0
-2.419005,3.5984023,0.0,0.0
-3.9881637,2.8149598,0.0,0.0
-2.9213657,2.4130838,0.0,0.0
-3.395879,3.3915634,0.0,0.0
-2.8406153,2.865594,0.0,0.0
-2.4374368,3.1263962,0.0,0.0
-4.107547,2.316741,0.0,0.0
-3.759952,2.3449187,0.0,0.0
-3.729188,2.2665412,0.0,0.0
-2.4671094,2.5797527,0.0,0.0
-3.172403,2.429313,0.0,0.0
-2.9655845,2.3347924,0.0,0.0
-4.2734146,2.042012,0.0,0.0
-2.8337998,2.6504576,0.0,0.0
-2.7908702,3.0317633,0.0,0.0
-3.2674425,2.6437962,0.0,0.0
-3.3178418,2.9296303,0.0,0.0
-2.9860952,2.2924566,0.0,0.0
-2.4282246,3.3775394,0.0,0.0
-3.371564,2.1622963,0.0,0.0
-2.4551172,3.0765269,0.0,0.0
-3.374999,2.3122222,0.0,0.0
-3.2652094,2.9692657,0.0,0.0
-2.850657,2.2480426,0.0,0.0
-2.8519907,2.7617302,0.0,0.0
-2.8131511,2.9557784,0.0,0.0
-2.660513,2.211844,0.0,0.0
-2.8151083,3.168062,0.0,0.0
-2.7791352,2.0392568,0.0,1.0
-2.9738836,2.268392,0.0,0.0
-2.5614038,3.0385783,0.0,0.0
-3.658043,2.342189,0.0,0.0
-2.9623797,2.0684392,0.0,0.0
-2.5228953,3.5596833,0.0,0.0
-2.9067078,3.0867982,0.0,0.0
-3.2742934,2.6110132,0.0,0.0
-2.9249418,2.4410386,0.0,0.0
-2.2593215,3.2145417,0.0,0.0
-3.5111785,2.3143656,0.0,0.0
-2.9370146,2.381932,0.0,0.0
-2.8161702,3.5463188,0.0,0.0
-2.4406986,3.0204756,0.0,0.0
-2.4747574,3.3064377,0.0,0.0
-3.168516,1.9574618,0.0,0.0
-2.5844893,2.5758622,0.0,0.0
-3.1476393,2.0631602,0.0,0.0
-2.5278847,3.9825313,0.0,0.0
-2.3603935,3.1497347,0.0,0.0
-2.676788,3.2522783,0.0,0.0
-3.4103198,2.3420496,0.0,0.0
-2.963801,2.0740085,0.0,0.0
-3.1175675,2.8886664,0.0,0.0
-2.566603,3.5985851,0.0,0.0
-3.8919718,2.7941077,0.0,0.0
-2.7302604,2.8013043,0.0,0.0
-2.7014406,2.657825,0.0,0.0
-3.1601918,2.4416242,0.0,0.0
-3.5158062,1.9493903,0.0,0.0
-2.9730191,2.8137295,0.0,0.0
-3.5240936,1.9282136,0.0,0.0
-3.0213397,2.707772,0.0,0.0
-3.5041294,2.5795596,0.0,0.0
-3.378591,1.7317894,0.0,0.0
-3.0561826,2.8150322,0.0,0.0
-2.575746,3.3465781,0.0,0.0
-3.0078878,2.9438016,0.0,0.0
-2.8341472,2.6561239,0.0,0.0
-3.1719499,2.0260236,0.0,0.0
-3.4142969,2.4727123,0.0,0.0
-2.3952858,3.442929,0.0,0.0
-3.1029437,3.0630403,0.0,0.0
-2.912542,3.1281185,0.0,0.0
-3.4428835,2.0552995,0.0,0.0
-3.4662392,3.01059,0.0,0.0
-3.1956937,3.030834,0.0,0.0
-3.0155423,2.1000195,0.0,0.0
-3.576605,2.1909883,0.0,0.0
-3.2205303,2.3804574,0.0,0.0
-2.862122,3.515265,0.0,0.0
-3.3800035,2.178238,0.0,0.0
-3.1092336,2.3732827,0.0,0.0
-2.7631593,2.9488513,0.0,0.0
-3.39958,3.0034018,0.0,0.0
-2.8800983,3.2675662,0.0,0.0
-2.5645628,2.782003,0.0,0.0
-3.532053,2.3521385,0.0,1.0
-2.751854,3.4016845,0.0,0.0
-3.4765706,2.275458,0.0,0.0
-2.996976,2.612301,0.0,0.0
-2.4880629,2.8823977,0.0,0.0
-2.5139613,3.3647149,0.0,0.0
-2.7808712,3.072375,0.0,0.0
-2.4918168,3.5005958,0.0,0.0
-3.1981447,2.258567,0.0,0.0
-2.1233957,3.4335103,0.0,0.0
-2.954047,2.9830098,0.0,0.0
-3.5035305,2.0818954,0.0,0.0
-3.6222003,1.6287676,0.0,0.0
-2.7521825,2.8988295,0.0,0.0
-3.0384953,2.6017587,0.0,0.0
-2.6503701,2.9046183,0.0,0.0
-2.6231165,2.8631656,1.0,1.0
-3.08219,2.3498914,0.0,0.0
-2.675796,3.314052,0.0,0.0
-3.1844122,2.6761956,0.0,0.0
-2.3879502,2.6260796,0.0,0.0
-2.5450656,2.978645,0.0,0.0
-3.199742,2.1372962,0.0,0.0
-2.528701,3.2728965,0.0,0.0
-2.820357,3.8466048,0.0,0.0
-2.3775737,3.1384895,0.0,0.0
-2.772543,2.3462064,0.0,0.0
-4.2877884,2.104367,0.0,0.0
-3.4715607,2.2232602,0.0,0.0
-3.062823,2.8854656,0.0,0.0
-2.5852957,3.294591,0.0,0.0
-3.371043,2.3227675,0.0,0.0
-3.829963,1.8309057,0.0,0.0
-3.0728548,2.3257937,0.0,0.0
-3.4097035,2.3153777,0.0,0.0
-2.3488865,3.2365403,0.0,0.0
-2.610339,3.1433358,0.0,0.0
-3.7677522,2.013988,0.0,0.0
-3.588802,2.1468098,0.0,0.0
-2.773809,3.061463,0.0,0.0
-2.9749055,2.7785945,0.0,0.0
-3.287646,2.19502,0.0,0.0
-3.3992002,2.4070306,0.0,0.0
-3.5411236,1.8186593,0.0,0.0
-3.2664437,3.0850816,0.0,0.0
-3.9484437,1.9614233,0.0,0.0
-2.7265453,2.9048474,0.0,0.0
-2.9624863,3.6349611,0.0,0.0
-2.5978153,2.7091892,0.0,0.0
-2.4511535,2.849336,0.0,0.0
-2.845055,2.4686265,0.0,0.0
-3.0838962,3.6057208,0.0,0.0
-3.443509,2.2026842,0.0,0.0
-3.214205,2.1953974,0.0,0.0
-3.0016472,2.8143368,0.0,0.0
-2.7588997,2.6892223,0.0,0.0
-3.601569,2.1596785,0.0,0.0
-2.4984343,3.0952656,1.0,0.0
-2.645685,2.7192237,0.0,0.0
-3.0742016,2.4319792,0.0,0.0
-3.0368457,2.328108,0.0,0.0
-3.2527468,3.1473064,0.0,0.0
-3.1824307,3.3940125,0.0,0.0
-2.8770435,2.3660882,0.0,0.0
-3.337026,2.3914788,0.0,0.0
-3.13979,2.1288707,0.0,0.0
-3.27447,2.105753,0.0,0.0
-2.5604963,3.2921147,0.0,0.0
-2.6671607,2.9237905,0.0,0.0
-2.7722669,2.7356107,0.0,0.0
-2.8132536,3.448039,0.0,0.0
-2.740769,2.6898031,0.0,0.0
-2.6534448,2.8535068,0.0,0.0
-2.5658028,3.0082483,0.0,0.0
-2.9888222,2.5420017,0.0,0.0
-3.1362529,3.039233,0.0,0.0
-2.7108376,2.696271,0.0,0.0
-3.6446161,1.9817072,0.0,0.0
-3.1469212,2.4086165,0.0,0.0
-3.6106172,1.9096472,0.0,0.0
-2.5063465,3.2724733,0.0,0.0
-2.4394536,3.158154,0.0,0.0
-3.0857909,3.9459178,0.0,1.0
-3.5065985,2.0133004,0.0,0.0
-2.6235127,2.2679148,0.0,0.0
-2.693141,2.9448133,0.0,0.0
-3.0035024,3.764886,0.0,0.0
-4.2069902,2.1470368,0.0,0.0
-2.8908672,3.5653002,0.0,0.0
-2.3627472,2.938906,0.0,0.0
-3.537539,1.9279089,0.0,0.0
-3.8094397,2.0683236,0.0,0.0
-3.8938513,3.244718,0.0,0.0
-3.4215398,2.0729477,0.0,0.0
-2.6584387,2.935229,0.0,0.0
-2.5967877,2.7097156,0.0,0.0
-2.268451,3.3755023,0.0,0.0
-2.4303925,2.6665454,0.0,0.0
-3.2388713,3.3145642,0.0,0.0
-3.879008,2.4048142,0.0,0.0
-2.500871,3.3284373,0.0,0.0
-3.4098904,2.880807,0.0,0.0
-2.9362288,2.3699825,0.0,0.0
-3.7208726,1.783379,0.0,0.0
-2.8697646,2.4528825,0.0,0.0
-3.0304084,2.4472628,0.0,0.0
-3.9190419,2.2143533,0.0,0.0
-3.5353494,2.233322,0.0,0.0
-2.7941496,2.582112,0.0,0.0
-2.4949005,2.8917236,0.0,0.0
-2.3356173,3.0745444,0.0,0.0
-3.2688587,2.8684075,0.0,0.0
-3.7072096,2.2728364,0.0,0.0
-3.0106118,2.334763,0.0,0.0
-2.7642417,2.3160977,0.0,0.0
-3.0584323,2.6062543,0.0,0.0
-2.368296,3.3713343,1.0,0.0
-2.1851082,3.4176683,0.0,0.0
-3.304553,2.3370311,0.0,0.0
-3.3092701,1.9381486,0.0,0.0
-2.4779003,3.3702052,0.0,0.0
-3.799894,2.5471203,0.0,0.0
-3.4159274,2.6423917,0.0,0.0
-2.8432758,3.4568245,0.0,0.0
-3.5605962,2.174729,0.0,0.0
-3.4852993,1.9609411,0.0,0.0
-2.8987958,2.739184,0.0,0.0
-2.9061325,2.037054,0.0,0.0
-2.7190163,3.1495197,0.0,0.0
-3.0636635,3.1211455,0.0,0.0
-2.8171384,2.6057398,0.0,0.0
-3.6236053,1.795995,0.0,0.0
-3.2768624,1.9702625,0.0,0.0
-2.5605571,2.696841,0.0,0.0
-2.482825,3.440113,0.0,0.0
-2.4291856,2.815641,0.0,0.0
-2.9032269,2.0373309,0.0,0.0
-4.2030516,2.2613308,0.0,0.0
-3.767846,2.2323809,0.0,0.0
-3.3112807,2.8370087,0.0,0.0
-3.2537773,2.0087347,0.0,0.0
-3.5874658,1.9791979,0.0,0.0
-4.0395904,2.0248883,0.0,0.0
-3.0926845,2.8912842,0.0,0.0
-3.1583397,2.2773376,0.0,0.0
-2.7263837,2.8853426,0.0,0.0
-2.7126155,2.6401873,0.0,0.0
-3.0334275,2.7802765,0.0,0.0
-2.786525,2.825459,0.0,0.0
-2.6261895,3.0523653,0.0,0.0
-2.755096,2.6133418,0.0,0.0
-2.4108717,2.9462848,0.0,0.0
-2.6287005,2.6267598,0.0,0.0
-3.4765177,2.9729338,0.0,0.0
-2.7465901,2.875618,0.0,0.0
-2.5942478,3.1158984,0.0,0.0
-2.6908257,3.0163193,0.0,0.0
-3.0132544,3.028719,0.0,0.0
-3.1365182,2.4782488,0.0,0.0
-2.713491,2.6352968,0.0,0.0
-2.8135448,2.826711,0.0,0.0
-3.7986689,3.027036,0.0,0.0
-3.2856011,3.1224685,0.0,0.0
-2.562206,2.510964,0.0,0.0
-2.8013182,2.4939196,0.0,0.0
-2.5960588,2.8169024,0.0,0.0
-2.2805986,3.2236211,0.0,0.0
-2.8127487,3.1467423,0.0,0.0
-3.2675266,2.552396,0.0,0.0
-3.3268588,2.7655816,0.0,0.0
-2.6996417,2.3359864,0.0,0.0
-3.4006386,3.823104,0.0,1.0
-2.7593775,3.1197684,0.0,0.0
-2.434225,2.7187219,0.0,0.0
-2.7050238,3.051471,0.0,0.0
-3.124562,2.511576,0.0,0.0
-2.8233542,2.4168522,0.0,0.0
-3.154301,2.440659,0.0,0.0
-2.6984503,2.7480621,0.0,0.0
-3.1259153,2.8011584,0.0,0.0
-2.5558636,2.5780342,0.0,0.0
-2.7887042,2.7315807,0.0,0.0
-2.8561094,2.5292292,0.0,0.0
-3.0185552,3.361204,0.0,0.0
-3.3341372,2.319725,0.0,0.0
-2.6423867,2.9016604,0.0,0.0
-4.1115975,2.9511333,0.0,0.0
-2.477337,3.2015498,0.0,0.0
-2.7738092,3.4208217,0.0,0.0
-3.0761755,2.4897969,0.0,0.0
-3.2338247,2.1845336,0.0,0.0
-3.4278212,1.9970655,0.0,0.0
-2.3169115,3.1863856,0.0,0.0
-3.2505426,2.226182,0.0,0.0
-2.917319,2.489031,0.0,0.0
-2.8229384,3.1752524,0.0,0.0
-3.5993547,2.1283598,0.0,0.0
-3.0368512,2.1683474,0.0,0.0
-3.4091184,3.0618856,0.0,0.0
-2.963018,3.3695314,0.0,0.0
-2.8101943,2.5936227,0.0,0.0
-3.623124,1.9940029,0.0,0.0
-2.6851087,2.6639335,0.0,0.0
-2.5203,2.9063218,0.0,0.0
-2.9002147,2.4127228,0.0,0.0
-2.6027312,3.3461447,0.0,0.0
-3.1935856,2.1003957,0.0,0.0
-2.7062595,3.2813191,0.0,0.0
-3.512254,2.440084,0.0,0.0
-4.073676,2.231959,0.0,0.0
-3.6000583,1.9177123,0.0,0.0
-2.9470553,2.5955782,0.0,0.0
-3.2398925,2.0381958,0.0,0.0
-2.8569753,3.04156,0.0,0.0
-3.1948104,2.4724276,0.0,0.0
-3.049674,2.293648,0.0,0.0
-3.0778246,2.8406487,0.0,0.0
-3.8305862,2.8249815,0.0,0.0
-2.8798285,2.149175,0.0,0.0
-2.956096,2.6111293,0.0,0.0
-2.4651804,3.2869482,0.0,0.0
-3.238807,2.2202241,0.0,0.0
-3.554718,2.0746312,0.0,0.0
-2.8197124,3.252522,0.0,0.0
-2.6170566,2.9986427,0.0,0.0
-2.8724496,2.4412806,0.0,0.0
-2.3970191,2.671716,0.0,0.0
-3.3589609,2.8575175,0.0,0.0
-3.002143,2.8405974,0.0,0.0
-2.9210253,3.5556908,0.0,0.0
-2.3506532,3.1944332,0.0,0.0
-3.1324937,2.5739725,0.0,0.0
-3.5409424,2.3296618,0.0,0.0
-2.574207,3.091589,0.0,0.0
-2.5631316,3.2801125,0.0,0.0
-2.2045975,3.3338444,0.0,0.0
-3.2685223,2.4680982,0.0,0.0
-3.8539386,3.1781235,0.0,0.0
-2.6001687,3.2636561,0.0,0.0
-3.1289742,2.3555408,0.0,0.0
-2.33048,2.9614706,0.0,0.0
-3.2354975,2.410619,0.0,0.0
-2.6877174,2.770691,0.0,0.0
-3.2781663,2.2416453,0.0,0.0
-2.5905924,2.6077867,0.0,0.0
-2.4926324,2.8269992,0.0,0.0
-2.9034595,2.7433822,0.0,0.0
-3.2302327,2.4791625,0.0,0.0
-2.7836647,2.8169177,0.0,0.0
-3.108754,2.3121507,0.0,0.0
-3.3460593,2.1672993,0.0,0.0
-3.5473883,2.1735423,0.0,0.0
-3.7706761,2.1626854,0.0,0.0
-2.3747919,3.1223445,0.0,0.0
-2.8868997,3.3446279,0.0,0.0
-2.708347,2.9170184,0.0,0.0
-2.1682284,3.6251614,0.0,0.0
-2.9870305,2.6847339,0.0,0.0
-3.4165852,2.0717545,0.0,0.0
-2.7888212,2.7680547,0.0,0.0
-2.6741886,2.7060788,0.0,0.0
-3.965009,1.9618006,0.0,0.0
-3.7435613,1.947877,0.0,0.0
-3.0674493,3.0230377,0.0,0.0
-3.7397106,1.8355238,0.0,0.0
-2.7656548,2.6474264,0.0,0.0
-3.3063908,2.0766172,0.0,0.0
-3.0504632,2.602554,0.0,0.0
-3.4971068,2.1417637,0.0,0.0
-2.2895164,3.4590795,0.0,0.0
-2.7551334,2.5259361,0.0,0.0
-2.6596713,3.2058432,0.0,0.0
-2.7867334,2.8470602,0.0,0.0
-2.6664753,2.5139134,0.0,0.0
-3.2508638,2.7779067,0.0,0.0
-3.54278,2.6744244,0.0,0.0
-2.5732586,3.0433211,0.0,0.0
-2.5746682,3.0480623,0.0,0.0
-2.1627064,2.6144254,0.0,0.0
-3.407279,2.8240814,0.0,0.0
-2.5672371,3.2186835,0.0,0.0
-3.50148,2.3835187,0.0,0.0
-2.7640245,2.5066316,0.0,0.0
-3.4493167,2.200331,0.0,0.0
-3.3609757,3.4799643,0.0,0.0
-3.3332007,1.9618264,0.0,0.0
-3.0042925,2.5731232,0.0,0.0
-2.6559076,2.64643,0.0,0.0
-3.2019076,2.3539681,0.0,0.0
-3.5081139,2.4389493,0.0,0.0
-3.948765,2.0732718,0.0,0.0
-3.2928028,2.3045979,0.0,0.0
-2.6373389,2.6103234,0.0,0.0
-3.2301633,2.138414,0.0,0.0
-2.5048585,3.3252454,0.0,0.0
-3.1653392,2.7211547,0.0,0.0
-2.832444,2.839733,0.0,0.0
-3.168962,3.2182121,0.0,0.0
-3.9827886,2.243872,0.0,0.0
-3.1371021,1.9221144,0.0,0.0
-2.791316,3.2742312,0.0,0.0
-2.9151664,2.5085847,0.0,0.0
-3.0497856,2.7890882,0.0,0.0
-2.5434954,2.6540575,0.0,0.0
-3.2751486,2.5960226,0.0,0.0
-3.1846795,2.5245557,0.0,0.0
-3.191214,2.2617583,0.0,0.0
-3.6519442,2.6652575,0.0,0.0
-3.0580835,2.5363595,0.0,0.0
-2.574552,2.8042312,0.0,0.0
-2.6790783,3.7358625,0.0,0.0
-2.7252042,2.435805,0.0,0.0
-3.0018346,2.8816965,0.0,0.0
-3.1855216,2.0906456,0.0,0.0
-2.4841955,3.0419703,0.0,0.0
-3.375176,2.229373,0.0,0.0
-3.276792,2.4252214,0.0,0.0
-3.8024344,2.7979858,0.0,0.0
-2.992236,2.2749896,0.0,0.0
-2.9521337,2.473759,0.0,0.0
-2.9775193,2.2686958,0.0,0.0
-3.152566,3.9078488,0.0,0.0
-3.2004101,2.458218,0.0,0.0
-3.0959146,2.4725583,0.0,0.0
-3.0580788,2.5742245,0.0,0.0
-2.5682065,2.9815822,0.0,0.0
-2.749215,2.6666193,0.0,0.0
-3.179188,2.2856736,0.0,0.0
-2.6269436,3.0269315,0.0,0.0
-3.0874226,3.469735,0.0,0.0
-2.556966,3.0070734,0.0,0.0
-3.6608734,2.218614,0.0,0.0
-2.548931,2.8926928,0.0,0.0
-2.5181417,3.0536685,0.0,0.0
-2.3098705,2.6891363,0.0,0.0
-2.5790963,3.4099648,0.0,0.0
-2.9955168,2.1547096,0.0,0.0
-3.4027407,2.068612,0.0,0.0
-2.86662,2.579116,0.0,0.0
-2.9826596,2.6099796,0.0,0.0
-2.704363,3.4031098,0.0,0.0
-2.901722,2.6354215,0.0,0.0
-3.7519355,2.9364018,0.0,0.0
-2.962511,2.7510455,0.0,0.0
-3.2223158,2.1710804,0.0,0.0
-3.6943905,2.6562972,0.0,0.0
-3.746383,2.313558,0.0,0.0
-3.0070806,3.1128416,0.0,0.0
-2.8955708,2.8886821,0.0,0.0
-2.8340738,3.3499272,0.0,0.0
-2.7775538,2.3806098,0.0,0.0
-2.8571582,3.2917602,0.0,0.0
-3.3711293,2.156016,0.0,0.0
-2.4176457,3.2266154,0.0,0.0
-2.9893124,2.2539594,0.0,0.0
-2.8952892,2.6444182,0.0,0.0
-2.5723457,2.6563883,0.0,0.0
-2.9242733,3.0518608,0.0,0.0
-2.5258768,3.645231,0.0,0.0
-3.3803687,2.2828207,0.0,0.0
-3.6627219,2.4195442,0.0,0.0
-2.602325,3.5772426,0.0,0.0
-2.7805927,2.52767,0.0,0.0
-2.3831463,3.4046137,0.0,0.0
-2.9541514,3.6574137,0.0,0.0
-2.6976023,2.521269,0.0,0.0
-3.2240918,3.0159228,0.0,0.0
-2.9873877,2.437443,0.0,0.0
-2.942107,2.5376482,0.0,0.0
-2.8584583,3.1486397,0.0,0.0
-2.8801873,2.3257196,0.0,0.0
-2.94707,2.6170092,0.0,0.0
-2.658084,2.809091,0.0,0.0
-2.7813914,3.346925,0.0,0.0
-2.9998317,2.9898171,0.0,0.0
-2.520045,3.0403495,0.0,0.0
-2.7753317,2.519215,0.0,0.0
-3.2625475,3.192054,0.0,0.0
-2.6340654,3.8027508,0.0,0.0
-3.1370378,3.103215,0.0,0.0
-2.9005182,2.4457512,0.0,0.0
-3.5205047,2.4758766,0.0,0.0
-2.545864,3.0063717,1.0,0.0
-3.3880095,2.5468934,0.0,0.0
-3.8857863,2.3578975,0.0,0.0
-3.7661362,2.056868,0.0,0.0
-3.466586,1.8318449,0.0,0.0
-3.6132767,3.2659132,0.0,0.0
-3.243098,2.4744732,0.0,0.0
-2.7227848,2.5733852,0.0,0.0
-3.9743395,2.1718419,0.0,0.0
-2.928086,2.5053868,0.0,0.0
-2.7163296,3.7806435,0.0,0.0
-3.0420866,2.8745234,0.0,0.0
-2.9796329,2.4869368,0.0,0.0
-3.0998833,2.58005,0.0,0.0
-2.52066,3.0755677,0.0,0.0
-3.4398096,3.41423,0.0,0.0
-3.969163,2.5630662,0.0,0.0
-2.75595,3.028254,0.0,0.0
-3.3235955,3.1887558,0.0,0.0
-2.9579694,2.3354974,0.0,0.0
1.7653505,3.708625,0.0,0.0
2.3266609,3.1761749,0.0,0.0
1.9540534,2.294792,0.0,0.0
1.8729401,2.8319159,0.0,0.0
2.0401185,2.2993925,0.0,0.0
2.928874,2.1727746,0.0,0.0
3.1712306,2.1723416,0.0,0.0
2.5712893,2.0958014,0.0,0.0
1.7504474,2.9269805,0.0,0.0
1.7230096,2.5784643,0.0,0.0
2.4144156,2.1096404,0.0,0.0
1.9427732,2.37716,0.0,0.0
2.5473335,2.5830138,0.0,0.0
2.3791544,2.8968272,0.0,0.0
2.6979842,2.5219986,0.0,0.0
2.2718894,2.6477046,0.0,0.0
2.1463537,2.161346,0.0,0.0
1.643024,2.9415216,0.0,0.0
1.7899946,2.5105414,0.0,0.0
3.0862548,2.1011248,0.0,0.0
1.6282406,2.509683,0.0,0.0
2.5220914,2.13349,0.0,0.0
2.4103355,2.6790907,0.0,0.0
1.9236066,2.4958458,0.0,0.0
1.7088591,3.0484767,0.0,0.0
2.3421094,2.8852937,0.0,0.0
2.8783739,2.32576,0.0,0.0
2.0327568,2.4007077,0.0,0.0
-1.3768399,3.3532083,0.0,0.0
1.8834627,2.2166874,0.0,0.0
1.5067397,2.6410105,0.0,0.0
1.5830656,2.6897078,0.0,0.0
1.6502959,2.924145,0.0,0.0
2.4591439,2.2110364,0.0,0.0
2.7037425,2.1139386,0.0,0.0
2.1199563,2.5322511,0.0,0.0
2.873391,2.072304,0.0,0.0
2.5182617,2.1654038,0.0,0.0
2.0349877,2.068701,0.0,0.0
1.2892965,2.7935505,0.0,0.0
2.1953733,2.2258391,0.0,0.0
2.9484856,2.5948246,0.0,0.0
1.9753224,3.589824,0.0,0.0
2.0065086,2.2430632,0.0,0.0
2.2828822,2.8921697,0.0,0.0
1.7979027,2.5316508,0.0,0.0
2.816885,2.0335212,0.0,0.0
2.1639612,2.5632064,0.0,0.0
2.3553944,2.0860627,0.0,0.0
2.3138623,2.3608513,0.0,0.0
2.457721,2.3312366,0.0,0.0
2.414154,2.918276,0.0,0.0
1.7345251,2.1767185,0.0,0.0
2.8839338,2.321699,0.0,0.0
2.339947,2.1476393,0.0,0.0
1.3249948,2.6792998,0.0,0.0
1.797316,2.460656,0.0,0.0
2.3840818,2.6931415,0.0,0.0
2.461239,2.2864678,0.0,0.0
1.8365507,2.4782345,0.0,0.0
2.1207757,2.7135417,0.0,0.0
2.692642,2.2369034,0.0,0.0
1.9656975,2.3163526,0.0,0.0
2.631403,1.9889456,0.0,0.0
1.7566789,2.530985,0.0,0.0
3.0715299,2.589281,0.0,0.0
1.9826665,2.4937127,0.0,0.0
1.7959508,3.0619051,0.0,0.0
2.1021585,2.7419367,0.0,0.0
3.1129153,2.1668494,0.0,0.0
1.5420411,3.1164172,0.0,0.0
2.1589773,2.2759805,0.0,0.0
1.7805961,2.621787,0.0,0.0
2.323609,2.512319,0.0,0.0
2.7935336,2.4839277,0.0,0.0
1.8458227,2.247684,0.0,0.0
2.666856,2.4379847,0.0,0.0
1.7327121,2.90755,0.0,0.0
2.2776973,2.2657807,0.0,0.0
3.5360925,2.1933434,0.0,0.0
1.8545557,3.1973653,0.0,0.0
1.4033073,2.7619233,0.0,0.0
2.1421795,2.53099,0.0,0.0
2.1499617,2.3569067,0.0,0.0
2.4611452,2.8194904,0.0,0.0
2.3845894,1.8386931,0.0,0.0
2.4823544,2.3021188,0.0,0.0
1.5283892,2.9210653,0.0,0.0
2.678942,2.7236793,0.0,0.0
2.6552231,2.3638818,0.0,0.0
2.0752351,2.6799178,0.0,0.0
2.9242272,2.2041438,0.0,0.0
1.8990679,2.2802894,0.0,0.0
2.042629,2.8160157,0.0,0.0
1.5044653,2.4457426,0.0,0.0
1.7899446,2.435807,0.0,0.0
2.673111,1.8134515,0.0,0.0
2.2756174,2.1454327,0.0,0.0
1.912013,2.8720045,0.0,0.0
1.7144169,2.7143018,0.0,0.0
2.2864137,2.3775668,0.0,0.0
2.5385497,2.3681934,0.0,0.0
2.0946617,2.5613194,0.0,0.0
1.7348378,3.2329435,0.0,0.0
2.4931207,2.5666435,0.0,0.0
1.8377271,2.76004,0.0,0.0
2.349884,2.155339,0.0,0.0
1.4957744,2.971552,0.0,0.0
2.4793575,1.9793448,0.0,0.0
1.9364278,2.4968417,0.0,0.0
2.949187,2.5445461,0.0,0.0
2.1565592,2.4682536,0.0,0.0
2.7680588,2.3423533,0.0,0.0
1.8424854,2.4685314,0.0,0.0
1.9167471,2.422435,0.0,0.0
2.1554637,2.6071143,0.0,0.0
1.8255615,3.0505145,0.0,0.0
1.9596778,2.4734697,0.0,0.0
2.6627476,2.4158998,0.0,0.0
2.3701837,2.3146443,0.0,0.0
2.1177037,2.5272226,0.0,0.0
2.2555292,2.1083226,0.0,0.0
2.112309,3.0563824,0.0,0.0
1.1113082,3.134558,0.0,0.0
1.3953947,2.0292702,1.0,1.0
2.4575412,2.4635653,0.0,0.0
1.9977285,2.7507355,0.0,0.0
2.9124794,3.1742587,0.0,0.0
2.4497032,2.5921977,0.0,0.0
2.3866215,2.3426223,0.0,0.0
2.1935701,3.0475838,0.0,0.0
2.189171,2.5614169,0.0,0.0
1.2734345,2.9333959,0.0,0.0
2.3325157,2.9811366,0.0,0.0
2.8097444,2.0415134,0.0,0.0
1.9975342,2.5330534,0.0,0.0
2.46839,3.0069687,0.0,0.0
1.9541138,1.7295878,0.0,0.0
2.56132,1.8479497,0.0,0.0
1.7409242,3.3312466,0.0,0.0
2.7358186,1.9824063,0.0,1.0
2.5187862,2.450679,0.0,0.0
2.0424962,2.3514886,0.0,0.0
2.0971642,2.2034218,0.0,0.0
2.093262,2.9534953,0.0,0.0
2.1122987,2.7172117,0.0,0.0
2.3443162,2.3499734,0.0,0.0
2.5569367,2.1251874,0.0,0.0
1.947399,2.7032754,0.0,0.0
1.8083217,2.2672408,0.0,0.0
2.2106466,2.3435085,0.0,0.0
1.6476325,3.0924315,0.0,0.0
1.4516622,2.559288,0.0,0.0
1.9279859,2.6303015,0.0,0.0
2.4349854,2.065025,0.0,0.0
2.8940518,2.170193,0.0,0.0
2.7612698,2.6082368,0.0,0.0
3.013239,2.294717,0.0,0.0
1.3135147,2.9674718,0.0,0.0
1.5550312,3.0177302,0.0,0.0
2.1578202,2.2495315,0.0,0.0
2.5647945,2.025203,0.0,0.0
1.620326,2.5476217,0.0,0.0
2.534503,2.0119193,0.0,0.0
3.1659923,1.8747574,0.0,0.0
2.66757,2.04627,0.0,0.0
2.7178092,2.1402674,0.0,0.0
1.5030233,2.890254,0.0,0.0
1.9513271,2.224535,0.0,0.0
3.2993758,1.7919154,0.0,1.0
1.6970556,2.7704191,0.0,0.0
1.5235068,2.5656059,0.0,0.0
2.7651954,3.0597897,0.0,0.0
1.9106449,2.4356942,0.0,0.0
1.7257344,2.529924,0.0,0.0
1.5359672,2.913719,0.0,0.0
1.522427,2.3920207,0.0,0.0
2.0318596,2.7574658,0.0,0.0
3.12004,2.35666,0.0,0.0
2.1036482,2.161216,0.0,0.0
2.6712532,2.7096405,0.0,0.0
1.9727609,2.4126709,0.0,0.0
2.3430288,2.3521643,0.0,0.0
2.10081,2.8802633,0.0,0.0
3.1398182,1.9232119,0.0,0.0
2.056705,2.6442595,0.0,0.0
3.3093872,1.8367519,0.0,0.0
2.7275715,2.1137187,0.0,0.0
1.6705884,2.9275846,0.0,0.0
2.5200055,2.3342476,0.0,0.0
1.6214781,2.5153477,0.0,0.0
2.6073925,1.9455475,0.0,0.0
2.915461,2.659771,0.0,0.0
1.9083936,3.032379,0.0,0.0
1.2180508,3.1251369,0.0,0.0
2.3226717,2.3824697,0.0,0.0
2.319916,2.6100113,0.0,0.0
1.9704931,3.2510266,0.0,0.0
2.5933259,2.7054963,0.0,0.0
2.3595524,2.359704,0.0,0.0
1.8178043,3.140871,0.0,0.0
1.2881157,2.4023533,0.0,0.0
1.9787418,2.5308356,0.0,0.0
1.989319,2.924925,0.0,0.0
2.3479261,2.133334,0.0,0.0
2.3599443,1.9830117,0.0,0.0
1.9717305,2.2671573,1.0,0.0
2.2185912,2.0517294,0.0,0.0
2.1673472,2.179413,0.0,0.0
1.7031912,3.0075366,0.0,0.0
2.716489,2.3652027,0.0,0.0
2.7988865,2.3565087,0.0,0.0
1.8594422,2.311727,0.0,0.0
2.635492,2.273598,0.0,0.0
1.9618162,2.4126306,0.0,0.0
1.9662356,2.5874143,0.0,0.0
1.8676283,2.369821,0.0,0.0
2.5965443,2.068293,0.0,0.0
1.8610635,2.4013088,0.0,0.0
2.354733,1.6797297,0.0,0.0
2.3129559,2.4105525,0.0,0.0
2.6980324,2.0814958,0.0,0.0
1.649038,2.885535,0.0,0.0
2.3126345,2.047503,0.0,0.0
1.9826838,2.1592982,0.0,0.0
2.307787,2.154533,0.0,0.0
1.9721326,1.9785821,0.0,0.0
1.8818877,2.4523592,0.0,0.0
1.9651808,2.5198205,0.0,0.0
2.9356792,1.7762665,0.0,0.0
2.4225097,2.2987032,0.0,0.0
2.4857304,2.620556,0.0,0.0
1.9379064,2.0861344,0.0,0.0
2.7263842,2.0657394,0.0,0.0
2.3410273,2.2827857,0.0,0.0
3.4520922,1.8316412,0.0,0.0
1.8012066,2.6108425,0.0,0.0
1.8245977,2.5935938,0.0,0.0
2.4773993,2.2821546,0.0,0.0
2.6267784,2.3624601,0.0,0.0
2.2222888,2.3010154,0.0,0.0
1.996182,2.6099558,0.0,0.0
1.8969189,1.6719027,1.0,1.0
2.3709373,2.0715275,0.0,0.0
1.7890598,2.4349275,0.0,0.0
1.9981003,2.4117079,0.0,0.0
1.5771028,3.378344,0.0,0.0
-2.3582249,4.4109006,0.0,0.0
2.4102829,2.2790701,0.0,0.0
3.0177646,2.0002851,0.0,0.0
1.8331865,2.5501404,0.0,0.0
2.2289176,2.1067746,0.0,0.0
2.2866466,2.2276218,0.0,0.0
1.2404196,2.8561122,0.0,0.0
2.515824,2.440785,0.0,0.0
1.561408,2.9719038,0.0,0.0
2.0663671,1.8358983,0.0,0.0
1.880722,3.6364293,0.0,0.0
1.6782964,2.3648367,0.0,0.0
1.8320338,2.5425751,0.0,0.0
2.4433136,1.925619,0.0,0.0
1.4117651,2.7171884,0.0,0.0
2.235891,2.867274,0.0,0.0
2.0896554,2.6563683,0.0,0.0
2.050937,3.6306105,0.0,0.0
2.2550404,2.4863043,0.0,0.0
2.164347,2.538504,0.0,0.0
1.8656598,2.4238772,0.0,0.0
2.1336498,2.2204785,0.0,0.0
1.6046293,3.1993155,0.0,0.0
2.9563894,2.1324303,0.0,0.0
1.7335007,2.7117434,0.0,0.0
3.4108427,1.9369185,0.0,0.0
1.9152231,2.4932072,0.0,0.0
2.085272,2.1011133,0.0,0.0
2.414155,2.1328824,0.0,0.0
2.2010295,3.0098028,0.0,0.0
2.3030987,2.3341544,0.0,0.0
1.9778506,2.5723782,0.0,0.0
1.9785486,3.0452814,0.0,0.0
1.7507406,2.7423964,0.0,0.0
1.4882563,2.960841,0.0,0.0
2.9065952,2.5308397,0.0,0.0
1.7004992,2.4888227,0.0,0.0
3.0177884,1.7383311,0.0,0.0
2.2724292,1.8542668,0.0,0.0
1.5637689,2.7184873,0.0,0.0
1.5528957,2.360047,0.0,0.0
1.1764398,3.0383074,0.0,0.0
1.9943526,2.6619537,0.0,0.0
2.8521037,1.8842272,0.0,0.0
2.5396814,3.149566,0.0,0.0
1.9745011,2.6601915,0.0,0.0
2.6989489,2.1077428,0.0,0.0
1.6345206,2.8462162,0.0,0.0
1.8055344,2.0267165,0.0,0.0
1.64242,2.4458373,0.0,0.0
1.461315,2.7098613,0.0,0.0
1.7833118,2.8059385,0.0,0.0
2.7420824,2.1367788,0.0,0.0
2.282775,1.9639857,0.0,0.0
1.4026779,3.0666614,0.0,0.0
1.9674716,2.5231335,0.0,0.0
2.088932,2.1816432,0.0,0.0
2.865166,2.3280363,0.0,0.0
1.711993,2.4491177,0.0,0.0
2.4201088,2.3501859,0.0,0.0
2.155502,2.665586,0.0,0.0
1.5795852,2.6293244,0.0,0.0
2.9595366,1.8379124,0.0,0.0
1.535101,2.6014068,0.0,0.0
1.7758017,2.8629308,0.0,0.0
1.8268896,2.8799627,0.0,0.0
2.9469986,1.9898549,0.0,0.0
2.4705327,2.8665187,0.0,0.0
1.8756548,2.4931278,0.0,0.0
3.3250594,1.7406489,0.0,0.0
1.858473,2.9146175,0.0,0.0
2.2668145,2.7040343,0.0,0.0
2.0271873,2.354947,0.0,0.0
2.1384814,3.3951793,0.0,0.0
2.9635518,2.8621993,0.0,0.0
3.0912752,2.0552716,0.0,0.0
-1.4899187,5.7634954,0.0,0.0
1.8517807,2.2462044,0.0,0.0
1.9530115,2.5608597,0.0,0.0
1.8019559,2.338127,0.0,0.0
1.8779664,3.1322815,0.0,0.0
1.2458268,2.9977589,0.0,0.0
3.4187562,1.9144707,0.0,0.0
2.6319442,2.267239,0.0,0.0
1.7729362,3.0907526,0.0,0.0
1.8852882,2.5627763,0.0,0.0
1.5951644,2.8247712,0.0,0.0
1.8797132,2.6702642,0.0,0.0
2.051044,1.9189137,0.0,0.0
2.3072896,2.486127,0.0,0.0
1.7087045,2.5697653,0.0,0.0
2.2481852,2.782997,0.0,0.0
2.5050054,2.077593,0.0,0.0
1.8912321,3.074424,0.0,0.0
1.7223566,3.0289388,0.0,0.0
2.0301592,2.0503237,0.0,0.0
1.7110783,2.5521696,0.0,0.0
1.5070966,2.4854763,0.0,0.0
1.8230029,2.812122,0.0,0.0
1.5580221,2.277181,0.0,0.0
1.5981022,2.666741,0.0,0.0
2.6806178,2.3599818,0.0,0.0
1.6505088,3.21303,0.0,0.0
1.9064901,2.3345745,0.0,0.0
2.123349,2.575061,0.0,0.0
2.0438519,3.0531967,0.0,0.0
1.8945328,2.620952,0.0,0.0
1.6071937,2.5703156,0.0,0.0
2.297631,2.0707371,0.0,0.0
2.3351507,2.837985,0.0,0.0
2.3678522,2.3693938,0.0,0.0
2.1025229,2.176711,0.0,0.0
2.4636307,2.1547828,0.0,0.0
1.6314855,2.5215712,0.0,0.0
2.0929809,2.9683943,0.0,0.0
1.9283011,2.4662585,0.0,0.0
2.6973712,1.8559687,0.0,0.0
2.6149776,2.221344,0.0,0.0
1.3726512,2.7412698,0.0,0.0
1.8129426,2.7674184,0.0,0.0
3.0124934,2.2282133,0.0,0.0
2.3040133,1.8746758,0.0,0.0
1.6594517,2.7826376,0.0,0.0
1.6021069,2.6880834,0.0,0.0
2.6730297,2.617772,0.0,0.0
1.6190944,2.5293334,0.0,0.0
2.4354677,2.1601253,0.0,0.0
1.7861457,2.5447538,0.0,0.0
3.193039,2.378821,0.0,0.0
2.4381735,2.1995428,0.0,0.0
1.8923789,2.3805084,0.0,0.0
2.4606028,2.566007,0.0,0.0
2.4061444,2.0641415,0.0,0.0
2.4361837,2.1074047,0.0,0.0
1.8122462,2.92405,0.0,0.0
2.056552,2.253616,0.0,0.0
2.095186,2.716409,0.0,0.0
2.5973942,3.1276064,0.0,0.0
1.7532215,2.3130448,0.0,0.0
1.5330187,2.246491,0.0,0.0
3.1080613,1.9927607,0.0,0.0
2.1634462,2.3925097,0.0,0.0
2.0142643,2.405164,0.0,0.0
2.0581427,2.541509,0.0,0.0
2.5888329,2.8725202,0.0,0.0
2.266149,3.1745775,0.0,0.0
2.0438833,2.208069,0.0,0.0
2.8892095,2.053177,0.0,0.0
2.022941,2.4422386,0.0,0.0
2.2371457,2.3945634,0.0,0.0
2.818311,2.0770807,0.0,0.0
2.271963,2.4014177,0.0,0.0
1.9224658,2.7487779,0.0,0.0
1.8104458,2.5608156,0.0,0.0
1.8681165,2.5399766,0.0,0.0
1.9857674,2.3600237,0.0,0.0
1.9968212,2.4073758,0.0,0.0
2.1969764,2.6008756,0.0,0.0
2.4321585,2.6053834,0.0,0.0
2.7567806,2.4466548,0.0,0.0
2.2205389,2.2800922,0.0,0.0
2.2083318,2.5216599,0.0,0.0
2.3571005,2.563563,0.0,0.0
1.7076992,3.0740955,0.0,0.0
2.112245,2.6075718,0.0,0.0
1.6430731,2.7400656,0.0,0.0
2.2247746,2.58516,0.0,0.0
1.8159351,2.571491,0.0,0.0
2.303742,1.9760934,0.0,0.0
1.5847597,3.4200256,1.0,1.0
2.27573,1.9839305,0.0,0.0
2.4102182,2.6371825,0.0,0.0
2.2552087,2.1615129,0.0,0.0
2.3522267,1.9385868,0.0,0.0
2.4575791,2.0052676,0.0,0.0
1.6686162,2.8906236,0.0,0.0
1.6271169,2.6261613,0.0,0.0
2.742636,2.342114,0.0,0.0
2.3444617,2.1249743,0.0,0.0
2.8448274,2.349257,0.0,0.0
2.1608074,2.3170323,0.0,0.0
1.678654,2.639106,0.0,0.0
1.556712,2.4684498,0.0,0.0
1.7905183,2.5779035,0.0,0.0
1.612571,3.1676772,0.0,0.0
2.35119,2.3535566,0.0,0.0
2.4159844,2.27636,0.0,0.0
1.7337848,2.9042635,0.0,0.0
1.8855338,2.6061532,0.0,0.0
1.985846,2.338534,0.0,0.0
2.218185,2.033134,0.0,0.0
1.8087596,2.8167427,0.0,0.0
1.778138,3.205741,0.0,0.0
1.8246175,2.7725127,0.0,0.0
1.4700106,2.5514913,0.0,0.0
2.9028409,2.235123,0.0,0.0
1.7317187,2.2768807,0.0,0.0
2.056966,2.7130258,0.0,0.0
2.2087617,3.0222347,0.0,0.0
2.6864312,2.359318,0.0,0.0
1.7316362,2.570323,0.0,0.0
1.7738639,2.6533267,0.0,0.0
1.5466841,2.9169948,0.0,0.0
2.9258428,2.0619597,0.0,0.0
1.4677155,2.6316006,0.0,0.0
3.2169669,2.904707,0.0,0.0
2.3388395,2.1943412,0.0,0.0
2.0295038,2.3945448,0.0,0.0
2.3059213,3.2285144,0.0,0.0
1.8767096,2.3597958,0.0,0.0
2.544441,2.7289348,0.0,0.0
1.8914106,2.3779993,0.0,0.0
1.962128,3.2160285,0.0,0.0
2.0384586,2.9929812,0.0,0.0
1.9154757,2.8248763,0.0,0.0
1.6209278,2.4388912,0.0,0.0
2.6800554,2.3441348,0.0,0.0
1.8213801,2.3712125,0.0,0.0
3.2226026,2.4753742,0.0,0.0
1.3996267,2.860307,0.0,0.0
1.7982836,2.1654277,0.0,0.0
2.809803,2.4585168,0.0,0.0
1.7676805,2.3497283,0.0,0.0
2.0707014,2.5045233,0.0,0.0
2.0854945,2.381426,0.0,0.0
2.2988417,2.2607262,0.0,0.0
1.267369,2.965644,0.0,0.0
1.9474195,2.2660728,0.0,0.0
2.8682947,2.2372308,0.0,0.0
1.9745678,3.0273976,0.0,0.0
2.5035536,2.2835827,0.0,0.0
1.7716215,2.9907632,0.0,0.0
2.4894998,2.2274642,0.0,0.0
1.7172312,2.514381,0.0,0.0
1.8149431,2.6883175,0.0,0.0
1.4826323,2.7323987,0.0,0.0
2.7828827,2.8755152,0.0,0.0
2.2870383,2.4383051,0.0,0.0
2.8712108,2.8745396,0.0,0.0
1.969642,2.2633257,0.0,0.0
2.058084,3.1206229,0.0,0.0
1.9056131,2.2701554,0.0,0.0
3.5451887,2.5325003,0.0,0.0
2.0920317,2.223092,0.0,0.0
2.2608051,1.6896871,1.0,0.0
1.6629319,3.3604195,0.0,0.0
1.9699383,3.041185,0.0,0.0
1.4888549,2.8870387,0.0,0.0
2.2471051,1.9831225,0.0,0.0
2.7727098,1.9390213,0.0,0.0
1.7062707,2.8357706,0.0,0.0
2.0853,2.8436651,0.0,0.0
2.0985806,2.356947,0.0,0.0
-0.20573118,1.2982919,0.0,0.0
-0.11994906,0.94880587,0.0,0.0
-0.8471773,1.439574,0.0,0.0
-0.6283095,1.6863561,0.0,0.0
0.29754317,2.8724272,0.0,0.0
-0.40925786,1.8803444,0.0,0.0
0.34314254,2.0476427,0.0,0.0
-0.23051156,2.292647,0.0,0.0
-0.32140797,1.286179,0.0,0.0
-0.6040407,2.107973,0.0,0.0
-0.5849147,1.4425602,0.0,0.0
0.33947325,2.385755,0.0,0.0
-0.32363647,2.0370088,0.0,0.0
-0.2462143,1.5210323,0.0,0.0
-0.988086,1.9780012,0.0,0.0
-0.43863708,1.4937239,0.0,0.0
-0.5700047,2.2107968,0.0,0.0
-0.23249888,1.8118699,0.0,0.0
0.2650091,2.4078598,0.0,0.0
-0.43597445,1.3807992,0.0,0.0
-0.68249327,1.6575482,0.0,0.0
0.05622884,2.0013683,0.0,0.0
0.3902593,1.9640695,0.0,0.0
-0.44338694,1.546531,0.0,0.0
-0.14437789,1.5524246,0.0,0.0
0.25235307,2.200034,0.0,0.0
-1.2903904,1.6451637,0.0,0.0
0.35528693,1.999804,1.0,1.0
-0.08180982,2.1751103,0.0,0.0
-0.40687415,1.6262696,0.0,0.0
-0.50055224,1.4413892,0.0,0.0
-0.56447417,1.6095848,0.0,0.0
-0.0029925816,2.2740886,0.0,0.0
-0.37542337,2.2929087,0.0,0.0
0.22782351,1.7165793,0.0,0.0
-0.37616223,1.5184139,0.0,0.0
-1.1242923,1.3075079,0.0,0.0
-0.9002515,1.759717,0.0,0.0
-0.18776226,1.9023628,0.0,0.0
-0.6700739,2.0295367,0.0,0.0
-0.053763285,1.9300846,0.0,0.0
-0.28925493,1.1347902,0.0,0.0
-0.2958021,2.3013678,0.0,0.0
0.035715993,1.9171625,0.0,0.0
-0.12282758,1.8354084,0.0,0.0
0.37065712,1.9055943,0.0,0.0
-0.5358906,1.8178589,0.0,0.0
-0.39799336,2.6527283,0.0,0.0
0.19066606,2.4715183,0.0,0.0
-0.32626233,1.7354902,0.0,0.0
-0.013398716,1.0970628,0.0,0.0
-0.7603445,1.3090395,0.0,0.0
-0.4329392,2.0513344,0.0,0.0
-0.19648573,1.1725254,0.0,0.0
-0.6413436,1.474913,0.0,0.0
-0.16485983,1.722268,0.0,0.0
-0.45899892,1.6500537,0.0,0.0
-0.35589036,1.5175593,0.0,0.0
0.30622607,2.1384656,0.0,0.0
-0.1290522,2.3641636,0.0,0.0
-0.32755336,1.9362148,0.0,0.0
-0.092326656,2.4436133,0.0,0.0
0.49518996,1.9917253,0.0,0.0
0.021198751,2.5156293,0.0,0.0
-0.817228,2.695812,0.0,0.0
-0.4449881,1.7861038,0.0,0.0
0.06707552,2.0046792,0.0,0.0
3.3611808,0.46399054,0.0,0.0
0.34815955,1.9415308,0.0,0.0
0.33931404,2.2115006,0.0,0.0
-0.12513214,1.2948346,0.0,0.0
-0.6645472,2.5571961,0.0,0.0
0.12826535,2.1246884,0.0,0.0
-0.37988514,1.9489219,0.0,0.0
-0.5389694,1.7467881,0.0,0.0
-0.55664384,1.5908749,0.0,0.0
-0.92456484,2.810302,0.0,0.0
0.021738289,2.7444952,0.0,0.0
0.013693864,1.995382,0.0,0.0
-0.05195258,1.7874439,0.0,0.0
-0.16151491,2.3052368,0.0,0.0
-0.15775883,2.6107554,0.0,0.0
-0.76956004,2.8526154,0.0,0.0
-0.21085225,2.0830238,0.0,0.0
0.023707682,1.6423142,0.0,0.0
-0.3893858,1.0952467,0.0,0.0
-0.32574463,1.9739145,0.0,0.0
0.2924717,1.7890234,0.0,0.0
-0.38242537,1.865448,0.0,0.0
-0.95445085,2.2263267,0.0,0.0
0.042333085,1.9462324,0.0,0.0
-1.0458405,1.9811443,0.0,0.0
0.37912008,2.430822,0.0,0.0
0.22225736,1.6058478,0.0,0.0
-0.58822215,1.387707,0.0,0.0
0.14572337,1.7206254,0.0,0.0
-0.6657487,2.4899364,0.0,0.0
-0.54954815,1.5918819,0.0,0.0
0.23074734,1.556751,0.0,0.0
0.25616455,2.263772,0.0,0.0
0.24287184,1.6745121,0.0,0.0
-0.42543134,1.3880571,0.0,0.0
-0.42716533,1.8762571,0.0,0.0
-0.71187836,1.4294027,0.0,0.0
0.12967855,2.5828855,0.0,0.0
-0.62807506,1.3248469,0.0,0.0
-0.68174,1.6413654,0.0,0.0
-0.33723515,1.7023363,0.0,0.0
-0.13689332,1.4679452,0.0,0.0
-0.4145388,1.4592037,0.0,0.0
-0.20899782,2.3039188,0.0,0.0
0.12073451,1.8246921,0.0,0.0
-1.0022277,1.4708232,0.0,0.0
-0.12395313,1.5416315,0.0,0.0
-0.08069186,1.9816278,0.0,0.0
-0.9907986,1.5950172,0.0,0.0
-0.8698429,1.4638573,0.0,0.0
0.008492157,1.9350148,0.0,0.0
-0.17533047,2.1124964,0.0,0.0
0.12158486,2.9007018,0.0,0.0
0.61868316,2.4302878,0.0,0.0
-0.2630123,1.2902963,0.0,0.0
-2.0476873,1.4490871,0.0,0.0
0.15158981,1.8937657,0.0,0.0
0.5736686,1.8228542,0.0,0.0
0.41499397,1.3230237,0.0,0.0
0.11084187,1.8531209,0.0,0.0
-0.6515587,2.5602226,0.0,0.0
-0.5605378,1.6026658,0.0,0.0
-0.19574781,1.5676044,0.0,0.0
-0.043785136,2.845357,0.0,0.0
0.02508838,2.3847156,0.0,0.0
-0.47542223,1.3398385,0.0,0.0
0.21098448,2.09763,0.0,0.0
-0.81448907,1.4870031,0.0,0.0
-0.5468446,1.3950759,0.0,0.0
0.13567017,1.726367,0.0,0.0
-0.16339716,1.5524894,0.0,0.0
-0.3477514,1.8573153,0.0,0.0
-0.13019785,1.702044,0.0,0.0
-0.7630971,1.8595184,0.0,0.0
0.15170155,1.8381095,0.0,0.0
-0.5009681,1.9391584,0.0,0.0
0.32528248,1.7998323,0.0,0.0
-0.55732673,2.611844,0.0,0.0
-0.68748224,1.6440524,0.0,0.0
-1.5377523,1.3314505,0.0,0.0
-0.1370554,2.2638795,0.0,0.0
-0.6067606,2.426429,0.0,0.0
0.17860146,2.088542,0.0,0.0
-0.45734268,1.2628465,0.0,0.0
-0.49635458,1.561919,0.0,0.0
0.45174313,1.951954,0.0,0.0
-0.26793665,1.8878678,0.0,0.0
-0.2672022,1.7880938,0.0,0.0
-0.8094574,1.3981556,0.0,0.0
-0.5843389,1.6161458,0.0,0.0
-0.84163475,2.2167819,0.0,0.0
-0.711843,1.0923175,0.0,0.0
-0.2740178,2.2314212,0.0,0.0
-0.27591392,1.6274649,0.0,0.0
-0.891739,1.3747406,0.0,0.0
0.07117974,2.5039206,0.0,0.0
0.1026781,1.6897135,0.0,0.0
-0.77720386,3.145563,0.0,0.0
-1.2992858,1.330796,0.0,0.0
-0.06364813,2.258999,0.0,0.0
0.08234107,2.2529554,1.0,1.0
0.40551937,2.2669058,0.0,0.0
0.077552,2.1728377,0.0,0.0
-0.7929792,1.5615355,0.0,0.0
0.2695969,2.1918752,0.0,0.0
0.12534472,2.5733593,0.0,0.0
-0.07025214,1.9362718,0.0,0.0
-0.35644367,1.4258183,0.0,0.0
-0.9981633,1.3750292,0.0,0.0
3.3050315,0.4478717,0.0,0.0
-0.19513668,2.0610845,0.0,0.0
-0.6884646,1.5701972,0.0,0.0
-0.1963696,2.1236641,0.0,0.0
-0.15306969,1.5662494,0.0,0.0
-0.34068152,1.2441144,0.0,0.0
0.2181814,2.3910012,0.0,0.0
-0.13494286,1.9272857,0.0,0.0
-0.2034705,2.2184856,0.0,0.0
-0.15209335,2.0297694,0.0,0.0
-0.9676189,2.6220007,0.0,0.0
-0.16202717,1.330076,0.0,0.0
0.18853855,2.2413116,0.0,0.0
-0.3353947,1.9988208,0.0,0.0
-0.65952444,1.8780301,0.0,0.0
-0.34069237,1.2715594,0.0,0.0
-0.27778748,1.7335573,0.0,0.0
0.2660582,2.700136,0.0,0.0
-0.001526651,1.4587816,0.0,0.0
-0.10726887,1.6621469,0.0,0.0
-0.536905,1.5290332,0.0,0.0
-0.20199879,2.0501163,0.0,0.0
-0.4503791,2.3183553,0.0,0.0
-2.0171795,1.5463265,0.0,0.0
-0.6657597,1.1308651,0.0,0.0
-0.064111404,2.457849,0.0,0.0
-0.056989837,1.6510644,0.0,0.0
-0.107545435,2.3373685,0.0,0.0
-0.30274147,1.2210501,0.0,0.0
-0.13477844,1.5609797,0.0,0.0
-0.25261545,1.7152522,0.0,0.0
-0.65597785,1.4711574,0.0,0.0
-0.7896162,1.9776691,0.0,0.0
-0.33925992,2.513963,0.0,0.0
-0.8077404,2.8208756,0.0,0.0
-0.4377033,2.118111,0.0,0.0
-0.3160265,1.3516849,0.0,0.0
-0.76196605,1.5679165,0.0,0.0
-0.22401646,2.3939264,0.0,0.0
-1.0076296,1.3004508,0.0,0.0
-0.37746504,2.6420274,0.0,0.0
-0.3465688,2.025181,0.0,0.0
0.33570832,2.4667203,0.0,0.0
-0.31168905,1.6124452,0.0,0.0
-0.52805454,1.8343573,0.0,0.0
-0.10787393,1.884654,0.0,0.0
-0.17809127,1.9282702,0.0,0.0
-0.2078786,1.9792261,0.0,0.0
-1.580119,1.6041445,0.0,0.0
-0.6055285,2.5844438,0.0,0.0
-0.1250424,2.1859126,0.0,0.0
-0.56973,2.6920123,0.0,0.0
-1.2092752,1.7973795,0.0,0.0
-0.5242885,1.5613651,0.0,0.0
-0.9454981,1.3704189,0.0,0.0
-0.35356537,2.089234,0.0,0.0
-0.30897805,1.2393526,0.0,0.0
-0.98231965,1.368609,0.0,0.0
-0.47803283,1.7448013,0.0,0.0
0.22998638,2.2839746,0.0,0.0
0.43380624,2.1187274,0.0,0.0
-0.041341953,2.0651517,0.0,0.0
-0.16730978,1.5776817,0.0,0.0
-0.37266555,1.7047149,0.0,0.0
-0.36365756,1.5241241,0.0,0.0
-0.7542033,1.438396,0.0,1.0
-0.40490294,2.4923992,0.0,0.0
-0.97363913,1.8336285,0.0,0.0
0.36706027,2.4525363,0.0,0.0
-0.5962478,1.6977443,0.0,0.0
0.11086484,2.254817,0.0,0.0
0.012269405,1.8845205,0.0,0.0
0.06310698,1.9920346,0.0,0.0
0.36106154,2.5873075,0.0,0.0
-0.3757037,2.57721,0.0,0.0
-0.4538432,1.5202805,0.0,0.0
-0.45365217,1.5964118,0.0,0.0
-0.8819653,2.628286,0.0,0.0
-0.36732805,1.9535651,0.0,0.0
0.049644448,2.3952498,0.0,0.0
-0.1446844,2.286611,0.0,0.0
0.23443316,2.0474677,0.0,0.0
-0.17633207,1.4104005,0.0,0.0
0.08800994,1.8216809,0.0,0.0
-0.4640828,1.5498481,0.0,0.0
-0.9692315,1.2852697,0.0,0.0
-0.68150914,1.5482149,0.0,0.0
-0.36051032,1.6976886,0.0,0.0
-0.13793996,2.670962,0.0,0.0
0.3114002,1.7521235,0.0,0.0
-0.45621324,1.5821719,0.0,0.0
-0.6727777,2.1403136,0.0,0.0
-0.38697466,1.8425936,0.0,0.0
0.029237924,1.6552063,0.0,0.0
-1.2749718,2.4162855,0.0,0.0
0.14494486,1.7758967,0.0,0.0
-0.020585364,2.0242627,0.0,0.0
-0.12491423,1.8060044,0.0,0.0
0.16096367,1.6591619,0.0,0.0
0.15027176,1.2606924,0.0,1.0
-0.18112771,1.9670589,0.0,0.0
-0.42558354,1.9834981,0.0,0.0
-0.62644416,2.102056,0.0,0.0
-0.80519325,1.1640964,0.0,0.0
0.49228463,1.7901207,0.0,0.0
-0.3174931,1.8462692,0.0,0.0
-0.09671879,1.6541669,0.0,0.0
-0.54627407,1.4445019,0.0,0.0
-0.5325351,1.5166029,0.0,0.0
0.077031784,1.89725,0.0,0.0
0.16848753,1.6967418,0.0,0.0
0.3500852,1.8953279,0.0,0.0
-0.1395268,2.0204751,0.0,0.0
0.17923929,1.8040141,0.0,0.0
-0.028719462,1.622518,0.0,0.0
0.23554198,2.3005078,0.0,0.0
-0.3249566,2.0950475,0.0,0.0
-0.716495,1.5865259,0.0,0.0
0.2101368,1.843366,0.0,0.0
-0.32355958,2.3188324,0.0,0.0
-0.32913074,2.1739006,0.0,0.0
0.23803014,1.5731324,0.0,0.0
0.2506263,2.1944475,0.0,0.0
-0.6523317,1.7711244,0.0,0.0
0.23736729,1.860109,0.0,0.0
-0.28209385,2.7932878,0.0,0.0
0.0603013,2.7142897,0.0,0.0
-0.27487904,1.5259897,0.0,0.0
-0.2489544,1.437117,0.0,0.0
0.38724142,2.0859654,0.0,0.0
-0.045934282,1.6546127,0.0,0.0
-0.8981488,1.6744354,0.0,0.0
-0.06285132,1.4121674,0.0,0.0
-0.4124893,1.7493265,0.0,0.0
0.2944266,2.2345815,0.0,0.0
0.19295882,1.6993799,0.0,0.0
0.06315695,2.2826538,0.0,0.0
-0.37338504,2.3692362,0.0,0.0
-0.20308386,1.6242931,0.0,0.0
-0.40394858,1.4513783,0.0,0.0
0.1756855,1.612051,0.0,0.0
-0.49164426,1.6406733,0.0,0.0
-0.6654071,2.2782197,0.0,0.0
0.42332914,1.9516177,1.0,0.0
-0.06523201,2.2431364,0.0,0.0
-0.8487727,1.6851064,0.0,0.0
-0.20973475,1.517983,0.0,0.0
-0.7267559,1.3867688,0.0,0.0
0.21094243,2.3581202,0.0,0.0
-0.42365593,3.1238804,0.0,0.0
-0.90221274,2.3871627,0.0,0.0
-0.79204875,1.5723411,0.0,0.0
-1.1822828,1.886254,0.0,0.0
-0.912039,1.4156097,0.0,0.0
-0.81092644,1.7474884,0.0,0.0
0.15549257,1.8945932,0.0,0.0
0.0061514424,2.217566,0.0,0.0
-0.066138804,2.5687907,0.0,0.0
-0.2948338,1.6235001,0.0,0.0
-0.64918077,2.0788658,0.0,0.0
-0.03220469,1.864697,0.0,0.0
-1.1125398,1.8454111,0.0,0.0
-0.63047516,1.7014779,0.0,0.0
-0.50392026,1.4273015,0.0,0.0
0.30929416,1.9309155,0.0,0.0
0.22951677,2.2850337,0.0,0.0
-0.83411056,2.3985317,0.0,0.0
-0.13839301,1.9889114,0.0,0.0
-0.06467406,2.2848544,0.0,0.0
-0.88709515,1.2714037,0.0,0.0
-0.12859675,2.4565995,0.0,0.0
0.08261675,2.4151454,0.0,0.0
-0.63486063,1.8155899,0.0,0.0
-0.97108907,1.8187662,0.0,0.0
-0.03722326,2.4450805,0.0,0.0
-0.12625454,1.8137178,0.0,0.0
-0.5121431,2.254807,0.0,0.0
-0.2870267,1.8158597,0.0,0.0
-0.53116167,2.3402083,0.0,0.0
-0.86051184,1.7647997,0.0,0.0
-0.47619668,1.7503023,0.0,0.0
0.27126148,2.5337446,0.0,0.0
-0.71088725,1.4416201,0.0,0.0
-0.23760964,2.252853,0.0,0.0
0.14447701,1.9548448,0.0,0.0
-0.024813216,1.544955,0.0,0.0
0.25701958,2.2840793,0.0,0.0
0.4017854,1.5687008,0.0,0.0
-0.21611024,1.0156094,0.0,0.0
-1.0343798,1.1531999,0.0,0.0
0.11010291,2.5104976,0.0,0.0
0.09455923,2.0094206,0.0,0.0
0.25001693,1.9419967,0.0,0.0
-0.29004478,2.251217,0.0,0.0
-0.724436,1.6525853,0.0,0.0
-0.3424979,1.9222836,0.0,0.0
-1.3594917,1.6686714,0.0,0.0
-0.5254939,1.6773921,0.0,0.0
-0.6706943,2.5986297,0.0,0.0
3.390799,0.51447725,0.0,0.0
-0.60486215,2.266948,0.0,0.0
0.22716878,2.2137682,0.0,0.0
0.079340175,1.8612067,0.0,0.0
0.43434313,2.2478423,0.0,0.0
-0.28326765,1.2858143,0.0,0.0
-0.022096295,1.357375,0.0,0.0
0.3981587,2.0315742,0.0,0.0
-0.4514877,1.3620865,0.0,0.0
-0.7426405,1.928214,0.0,0.0
0.27744853,2.115295,0.0,0.0
-0.55278355,1.3719246,0.0,0.0
-0.45771313,1.3771014,0.0,0.0
-0.33905464,2.7421665,0.0,0.0
-0.8766725,2.662343,0.0,0.0
-0.85196733,1.9564686,0.0,0.0
0.05902183,2.2380133,0.0,0.0
0.11573804,2.6206415,0.0,0.0
-0.3015183,1.4138988,0.0,0.0
-0.37247646,1.6651467,0.0,0.0
0.07095412,1.8814255,0.0,0.0
-0.36720788,2.0441523,0.0,0.0
-0.4003546,1.3518443,0.0,0.0
0.1725766,2.6490614,0.0,0.0
-0.1283885,2.4379532,0.0,0.0
-0.41220903,1.4311109,0.0,0.0
0.21832386,1.7743244,0.0,0.0
-0.8390939,1.7223761,0.0,0.0
0.377931,2.297122,1.0,1.0
0.08810429,2.1895766,0.0,0.0
-0.33366647,1.4895633,0.0,0.0
-0.33741966,1.4252361,0.0,0.0
-0.09887463,2.2369468,0.0,0.0
0.477301,2.4948168,0.0,0.0
0.19427417,2.4444308,0.0,0.0
0.24658056,2.6922038,0.0,0.0
-0.6929012,2.8668094,0.0,0.0
0.31245306,2.7146084,0.0,0.0
-0.5683152,1.6067079,0.0,0.0
-0.6264723,1.6245699,0.0,0.0
-0.5100013,1.8054868,0.0,0.0
0.2532425,2.3872619,0.0,0.0
-0.4425317,1.7185117,0.0,0.0
-0.22338812,2.1525671,0.0,0.0
-0.113434166,1.8929586,0.0,0.0
-1.0015131,1.5078293,0.0,0.0
-0.25444752,2.182503,0.0,0.0
-0.41929665,1.1188382,0.0,0.0
0.09048028,1.9519186,0.0,0.0
-1.0655897,1.9173998,0.0,0.0
-0.641338,1.4281813,0.0,0.0
-1.1277136,2.2154977,0.0,0.0
0.26150307,1.8428264,0.0,0.0
0.37360108,2.5275922,0.0,0.0
-0.14130102,2.04366,0.0,0.0
-0.5799836,1.71842,0.0,0.0
-0.6173206,1.7285354,0.0,0.0
-0.10476754,1.6865067,0.0,0.0
-0.5668073,1.3207893,0.0,0.0
-0.038418505,2.5371172,0.0,0.0
-0.026399877,1.9069757,0.0,0.0
-0.5543978,2.1340787,0.0,0.0
-0.594208,1.7872967,0.0,0.0
0.13945386,1.9592909,1.0,0.0
0.17311768,1.8832755,0.0,0.0
-0.19661897,1.3908534,0.0,0.0
-0.13962233,2.0591235,0.0,0.0
0.37455744,2.3174665,0.0,0.0
-0.47476256,2.5583403,0.0,0.0
-0.7099171,1.4096212,0.0,0.0
-0.25676063,2.5192168,0.0,0.0
0.36265776,2.1953619,0.0,0.0
-0.78106326,1.7151573,0.0,0.0
-0.39564827,1.2719404,0.0,0.0
-0.38970268,1.3883201,0.0,0.0
-0.07262581,1.6842643,0.0,0.0
-0.09423185,1.9263027,0.0,0.0
0.30729127,1.6639482,0.0,0.0
-0.7266658,1.4152997,0.0,0.0
0.32053274,2.145578,0.0,0.0
-0.029133994,1.7081848,0.0,0.0
-0.1369969,2.2838662,0.0,0.0
-0.5654388,1.3833702,0.0,0.0
-0.2318083,2.204246,0.0,0.0
-0.2535805,2.354962,0.0,0.0
-0.10377521,2.0459414,0.0,0.0
-0.272028,1.564719,0.0,0.0
0.09045155,2.424897,0.0,0.0
-0.33405626,1.5856916,0.0,0.0
-0.82343227,1.5396496,0.0,0.0
-0.22770916,1.8361291,0.0,0.0
-0.39143324,2.2572408,0.0,0.0
-0.99939924,1.9288156,0.0,0.0
-0.59004056,1.8554392,0.0,0.0
-0.2668596,2.6248236,0.0,0.0
3.4075522,0.5446453,0.0,0.0
0.40131202,2.884439,0.0,0.0
0.19651012,2.4571147,0.0,0.0
-0.44465777,1.4266617,0.0,0.0
-0.7173461,1.425178,0.0,0.0
-0.5503757,1.3352643,0.0,0.0
0.43843585,2.1508312,0.0,0.0
-0.86979264,1.2383064,0.0,0.0
-0.19341137,1.6184857,0.0,0.0
0.00022666504,2.6660206,0.0,0.0
-0.58390105,1.2045922,0.0,0.0
0.028646143,1.5970131,0.0,0.0
0.1546178,2.5247705,0.0,0.0
-1.0791135,1.9128021,0.0,0.0
-0.53730255,1.3649187,0.0,0.0
-0.3599089,2.649042,0.0,0.0
-1.0847276,1.640954,0.0,0.0
-0.56928945,2.413512,0.0,0.0
-0.13651249,2.0446837,0.0,0.0
-0.057036724,1.0486026,0.0,0.0
-0.15081204,1.310471,0.0,0.0
-0.28929827,1.4124027,0.0,0.0
0.4089628,2.7036967,0.0,0.0
-0.45733306,2.5166974,0.0,0.0
-0.43104535,2.3516085,0.0,0.0
-0.042458534,1.3312955,0.0,0.0
-0.2900033,2.3301077,0.0,0.0
0.087865286,1.5180352,0.0,0.0
0.08034253,2.0487666,0.0,0.0
-0.88031006,1.5261408,0.0,0.0
-1.359744,-3.2063403,0.0,0.0
-1.486625,-3.452809,0.0,0.0
-1.5968364,-3.208923,0.0,0.0
-1.6982297,-3.8733032,0.0,0.0
-1.0119957,-3.4903574,0.0,0.0
-1.2513336,-3.6257772,0.0,0.0
-1.9792117,-3.4478974,0.0,0.0
-1.2612395,-3.4367158,0.0,0.0
-1.2120068,-4.647615,0.0,0.0
-1.9148602,-3.7395246,0.0,0.0
-1.509681,-3.5153527,0.0,0.0
-0.49329838,-4.765375,0.0,0.0
-1.0398824,-5.026374,0.0,0.0
-1.0465858,-4.673866,0.0,0.0
-0.8826683,-4.7287064,0.0,0.0
-0.95450693,-4.029749,0.0,0.0
-1.7643163,-3.088885,0.0,0.0
-0.9253903,-4.1257024,0.0,0.0
-2.0517583,-4.46146,0.0,0.0
-1.0831825,-3.5983548,0.0,0.0
-0.95430046,-4.5854273,0.0,0.0
-2.0668278,-3.5547583,0.0,0.0
-1.3665315,-3.7090569,0.0,0.0
-1.5416499,-3.961734,0.0,0.0
-0.85992885,-4.2934093,0.0,0.0
-0.6961382,-4.391398,0.0,0.0
-0.78400785,-2.8544097,0.0,1.0
-0.86516994,-4.168795,0.0,0.0
-1.4435833,-3.678637,0.0,0.0
-0.897574,-3.40591,0.0,0.0
-1.5501777,-3.499389,0.0,0.0
-0.80539644,-4.0010457,0.0,0.0
-1.6771815,-3.3917356,0.0,0.0
-0.97154164,-3.7393248,0.0,0.0
-2.1314166,-4.101506,0.0,0.0
-1.3541499,-4.2329583,0.0,0.0
-0.82094246,-4.891497,0.0,0.0
-0.81244373,-3.944779,0.0,0.0
-1.6982253,-3.2409947,0.0,0.0
-1.1527733,-4.2475567,0.0,0.0
-0.9019689,-3.600113,0.0,0.0
-0.37279785,-4.4609404,0.0,0.0
-1.5578035,-3.528355,0.0,0.0
-1.7936699,-2.9644709,0.0,0.0
-0.9730474,-4.596685,0.0,0.0
-1.5798197,-3.8150265,0.0,0.0
-0.2914103,-4.7393384,0.0,0.0
-0.28816715,-5.05052,0.0,0.0
-1.4220028,-3.9474747,0.0,0.0
-1.5058426,-4.336293,0.0,0.0
-1.4861423,-4.460826,0.0,0.0
-1.4454674,-4.3960137,0.0,0.0
-1.5911943,-3.3135672,0.0,0.0
-0.88709503,-4.9657106,0.0,0.0
-1.9736694,-3.4372163,0.0,0.0
-1.7809201,-3.247766,0.0,0.0
-0.8899701,-4.260754,0.0,0.0
-1.4333409,-3.4086664,0.0,0.0
-1.3597441,-3.7564318,0.0,0.0
-0.39650685,-4.6389556,0.0,0.0
-1.6835963,-4.0900564,0.0,0.0
-0.96840763,-4.260147,0.0,0.0
-0.5609088,-4.7850437,0.0,0.0
-0.62021095,-3.7407517,0.0,0.0
-0.9529007,-4.0883794,0.0,0.0
-1.2758993,-3.5590897,0.0,0.0
-1.3722914,-3.9676006,0.0,0.0
-1.2175695,-3.3691778,0.0,0.0
-1.1004219,-4.1504197,0.0,0.0
-1.0835102,-4.181801,0.0,0.0
-2.3035183,-4.022624,0.0,0.0
-1.3578672,-3.5776036,0.0,0.0
-1.7056068,-4.3084574,0.0,0.0
-0.58415407,-4.854969,0.0,0.0
-0.80384207,-3.8171892,0.0,0.0
-1.1344166,-3.1246328,0.0,0.0
-1.4976426,-3.5720675,0.0,0.0
-0.4564222,-4.510103,0.0,0.0
-0.6305086,-4.175504,0.0,0.0
-0.4063077,-3.9592576,0.0,0.0
-0.86894256,-3.8134215,0.0,0.0
-1.3139994,-3.2377744,0.0,0.0
-0.63777727,-4.015456,1.0,0.0
-1.4732978,-3.1476927,0.0,0.0
-0.9499801,-3.313664,0.0,0.0
-0.6249042,-3.553244,1.0,1.0
-1.4762657,-3.193575,0.0,0.0
-1.0706578,-3.782243,0.0,0.0
-1.7365383,-3.2594936,0.0,0.0
-1.2549313,-4.2321515,0.0,0.0
-1.6002233,-3.2299595,0.0,0.0
-0.99112684,-3.6667197,0.0,0.0
-0.74609816,-4.449871,0.0,0.0
-0.722453,-4.628105,0.0,0.0
-0.94296545,-4.0769167,0.0,0.0
-1.2475243,-3.4459403,0.0,0.0
-1.3600172,-3.4479198,0.0,0.0
-1.6835225,-3.2482677,0.0,0.0
-1.831498,-3.4052806,0.0,0.0
-1.2934715,-3.3886504,0.0,0.0
-0.5859404,-5.1674666,0.0,0.0
-1.6893245,-4.298849,0.0,0.0
-0.9079548,-4.5130677,0.0,0.0
-1.5036123,-3.8610842,0.0,0.0
-0.7681903,-4.9605236,0.0,0.0
-0.8050437,-4.9782715,0.0,0.0
-0.5247569,-4.2693157,0.0,0.0
-0.9794595,-4.384807,0.0,0.0
-1.6976278,-4.1120434,0.0,0.0
-1.3288175,-3.2858572,0.0,0.0
-0.71993905,-4.5493646,0.0,0.0
-1.321862,-3.5404484,0.0,0.0
-1.2892646,-4.250718,0.0,0.0
-1.1438017,-3.3551395,0.0,0.0
-1.2018323,-3.403962,0.0,0.0
-1.2595755,-3.248116,0.0,0.0
-1.6145906,-4.365508,0.0,0.0
-1.169273,-4.8446264,0.0,0.0
-0.5448876,-3.3081002,0.0,0.0
-1.4375652,-3.134496,0.0,0.0
-1.5245063,-3.8649783,0.0,0.0
-1.4462014,-3.611695,0.0,0.0
-1.0831974,-3.653544,0.0,0.0
-1.9131097,-3.228862,0.0,0.0
-1.3784096,-4.426271,0.0,0.0
-1.6515168,-4.689041,0.0,0.0
-1.8902181,-3.9330313,0.0,0.0
-1.3252066,-3.4898272,0.0,0.0
-0.8747529,-4.4575047,0.0,0.0
-1.8282952,-4.0283537,0.0,0.0
-0.55584455,-4.674604,0.0,0.0
-1.1617227,-3.342576,0.0,0.0
3.911176,1.0846688,0.0,0.0
-0.8233918,-3.7158637,0.0,0.0
-1.0324485,-5.229298,0.0,0.0
-0.8952493,-4.3612533,0.0,0.0
-1.5186628,-3.318183,0.0,0.0
-1.5532129,-3.227497,0.0,0.0
-1.8978019,-3.2783835,0.0,0.0
-0.61955076,-3.8483088,0.0,0.0
-0.9768639,-3.5374634,0.0,0.0
-1.0415255,-3.5095868,0.0,0.0
-1.8862003,-3.8274298,0.0,0.0
-0.8480277,-4.1504455,0.0,0.0
-1.3847344,-3.7687464,0.0,0.0
-1.535213,-3.1405163,0.0,0.0
-0.63381165,-4.2079763,0.0,0.0
-1.0685602,-3.4850223,0.0,0.0
-1.3744739,-3.372388,0.0,0.0
-1.1553248,-4.254694,0.0,0.0
-0.12393213,-4.433196,0.0,0.0
-1.1400225,-4.195396,0.0,0.0
-1.2080951,-3.6273408,0.0,0.0
-2.0926852,-4.022623,0.0,0.0
-0.7978604,-3.5844977,1.0,0.0
-1.3926815,-3.4862626,0.0,0.0
-1.088256,-3.965705,0.0,0.0
-1.1854765,-3.6842613,0.0,0.0
-0.7917718,-3.7766182,0.0,0.0
-0.83871335,-3.590202,0.0,0.0
-1.3630234,-4.8032417,0.0,0.0
-1.176577,-4.1680703,0.0,0.0
-1.1013774,-3.5971832,0.0,0.0
-0.45200613,-5.02207,0.0,0.0
-1.0945554,-4.0643444,0.0,0.0
-1.0015725,-4.063948,0.0,0.0
-1.2765334,-3.3291676,0.0,0.0
-1.6183583,-3.429554,0.0,0.0
-1.4425806,-3.6561606,0.0,0.0
-1.8183709,-3.8798766,0.0,0.0
-0.8380038,-3.903692,0.0,0.0
-0.9541536,-3.539857,0.0,0.0
-1.2313186,-3.4798484,0.0,0.0
-1.2283658,-3.5859303,0.0,0.0
-1.5573167,-3.2657964,0.0,0.0
-0.8813568,-4.063454,0.0,0.0
-1.3053255,-3.3239825,0.0,0.0
-1.2261672,-4.3039517,0.0,0.0
-1.233336,-3.8676116,0.0,0.0
-1.275726,-3.8647873,0.0,0.0
-0.79668105,-4.444042,0.0,0.0
-1.5641508,-3.3936474,0.0,0.0
-0.7834382,-4.165127,0.0,0.0
-0.604726,-4.389368,0.0,0.0
-0.8251567,-3.8262737,0.0,0.0
-0.02564003,-4.728954,0.0,0.0
-1.9591888,-4.231012,0.0,0.0
-1.2033471,-3.32902,0.0,0.0
-1.4004842,-3.7897344,0.0,0.0
-1.0115563,-3.869222,0.0,0.0
-1.4273489,-4.5153146,0.0,0.0
-2.3264244,-3.7747216,0.0,0.0
-1.0019659,-4.8303885,0.0,0.0
-0.84998816,-4.049134,0.0,0.0
-1.7705089,-3.668713,0.0,0.0
-1.8582114,-4.366127,1.0,1.0
-1.1719875,-2.9766924,0.0,0.0
-1.3699595,-4.0792637,0.0,0.0
-1.1840049,-4.6392236,0.0,0.0
-1.3535931,-3.419354,0.0,0.0
-1.4552926,-4.0321064,0.0,0.0
-2.3094888,-4.0572844,0.0,0.0
-1.036467,-3.6888852,0.0,0.0
-1.1684895,-3.7225735,0.0,0.0
-0.7826177,-3.9956949,0.0,0.0
-0.7886022,-4.190915,0.0,0.0
-1.0958571,-4.260466,0.0,0.0
-0.9186945,-3.4833374,0.0,0.0
-0.69772756,-4.1353498,0.0,0.0
-1.5984668,-3.5597582,0.0,0.0
-1.2908778,-3.3760748,0.0,0.0
-1.5724145,-3.779807,0.0,0.0
-2.0300663,-3.4355085,0.0,0.0
-1.9055974,-3.385471,0.0,0.0
-0.81817865,-3.9974754,0.0,0.0
-1.7226992,-3.4176893,0.0,0.0
-1.5298327,-4.2598414,0.0,0.0
-1.5425528,-3.7451208,0.0,0.0
-1.185555,-3.3923724,0.0,0.0
-1.139603,-3.9115915,0.0,0.0
-1.5064678,-3.6789868,0.0,0.0
-0.95032674,-3.6454546,0.0,0.0
-1.253036,-3.8462117,0.0,0.0
-1.0230619,-3.2368312,0.0,0.0
-1.4276414,-3.2555952,0.0,0.0
-0.9323618,-4.6479053,0.0,0.0
-1.8628234,-3.7725866,0.0,0.0
-0.9183466,-3.4737587,0.0,0.0
-0.6062852,-3.7260144,0.0,0.0
-0.40857524,-4.4728475,0.0,0.0
-0.9530665,-4.6070127,0.0,0.0
-1.988633,-4.8628693,0.0,0.0
-1.5299364,-3.0728977,0.0,0.0
-1.0984391,-4.1458306,0.0,0.0
-1.361857,-3.671398,0.0,0.0
-0.69828963,-3.867328,0.0,0.0
-0.9162826,-3.9660146,0.0,0.0
-0.60796154,-4.0942993,0.0,0.0
-1.4133259,-3.0099652,0.0,0.0
-1.3560308,-3.5184093,0.0,0.0
-1.2939078,-4.3085656,0.0,0.0
-1.853484,-3.2529972,0.0,0.0
-1.3405927,-2.920228,0.0,0.0
-1.3219436,-4.5336905,0.0,0.0
-2.4620957,-3.3241162,0.0,0.0
-0.7447278,-3.901102,0.0,0.0
-1.5544999,-3.3007355,0.0,0.0
-0.8654842,-4.220068,0.0,0.0
-0.70354337,-4.095507,0.0,0.0
-1.4008709,-3.3737059,0.0,0.0
-0.4477438,-4.3819795,1.0,0.0
-0.6998276,-4.5721436,0.0,0.0
-1.7577748,-3.9588149,0.0,0.0
-2.0178392,-3.1359882,0.0,0.0
-1.3643614,-3.1854992,0.0,0.0
-1.5509487,-3.718853,0.0,0.0
-1.0284139,-4.1383924,0.0,0.0
-1.624453,-4.3949256,0.0,0.0
-1.2259208,-3.0909982,0.0,0.0
-1.4696313,-3.548711,0.0,0.0
-1.7436876,-3.5975583,0.0,0.0
-1.0997602,-3.2963166,0.0,0.0
-0.8189769,-4.729627,0.0,0.0
-1.3098751,-3.4687068,0.0,0.0
-1.2869648,-3.475474,0.0,0.0
-0.7797755,-3.8895128,0.0,0.0
-1.2392195,-3.4691634,0.0,0.0
-0.8902259,-4.260018,0.0,0.0
-0.34830216,-4.614582,0.0,0.0
-1.1624786,-3.5468311,0.0,0.0
-0.88397557,-3.6939669,0.0,0.0
-0.1893167,-4.8005576,0.0,0.0
-0.7757071,-4.5471826,0.0,0.0
-0.9907408,-3.7978919,0.0,0.0
-1.2281557,-3.502807,0.0,0.0
-0.8970967,-4.545129,0.0,0.0
-0.8624859,-4.2386923,0.0,0.0
-0.51309174,-4.2077703,0.0,0.0
-1.1810951,-3.105523,0.0,0.0
-1.6685263,-3.390584,0.0,0.0
-1.368138,-3.7606936,0.0,0.0
-1.3341916,-4.0910974,0.0,0.0
-1.8458196,-3.7360404,0.0,0.0
-1.4854008,-3.8104658,0.0,0.0
-1.3423663,-4.0403256,0.0,0.0
-1.056689,-4.0187616,0.0,0.0
-1.3071775,-3.4233124,0.0,0.0
-0.8733144,-4.704478,0.0,0.0
-0.96540487,-3.5665226,0.0,0.0
-1.629623,-3.4311066,0.0,0.0
-0.80572265,-3.5388498,0.0,0.0
-1.5519379,-3.3263094,0.0,0.0
-0.665035,-4.459352,0.0,0.0
-0.31386083,-4.7519884,0.0,0.0
-1.2377307,-4.160883,0.0,0.0
-0.57631063,-4.140764,0.0,0.0
-1.5503012,-3.9435902,0.0,0.0
-1.0640315,-3.6065629,0.0,0.0
-0.5062297,-3.4051502,0.0,0.0
-1.6805702,-3.0118978,0.0,0.0
-1.0536693,-3.792854,0.0,0.0
-0.87388015,-4.15438,0.0,0.0
-1.841367,-3.0946968,0.0,0.0
-0.87955296,-4.361489,0.0,0.0
-1.6307431,-3.473151,0.0,0.0
-0.9456708,-3.4012475,0.0,0.0
-0.71120805,-3.7199123,0.0,0.0
-0.633773,-4.0748997,0.0,0.0
-0.6084168,-4.682821,0.0,0.0
-0.98294395,-3.9492502,0.0,0.0
-0.49343872,-4.4502397,0.0,0.0
-1.2723314,-3.8211074,0.0,0.0
-0.6479871,-3.628858,0.0,0.0
-1.5710834,-3.7451093,0.0,0.0
-0.96039563,-3.9905539,0.0,0.0
-0.9638865,-3.748967,0.0,0.0
-1.2921764,-3.4227986,0.0,0.0
-1.0270648,-3.966743,0.0,0.0
-1.994901,-4.097807,0.0,0.0
-1.3190085,-4.859278,0.0,0.0
-1.3359296,-3.6088393,0.0,0.0
-0.9570255,-4.0026493,0.0,0.0
-0.98232645,-4.0267067,0.0,0.0
-1.4481803,-3.36901,0.0,0.0
-1.5147575,-3.629905,0.0,0.0
-1.0534412,-4.7058783,0.0,0.0
-0.58162105,-3.9138162,0.0,0.0
-1.5733204,-3.867844,0.0,0.0
-1.7798901,-3.2593544,0.0,0.0
-0.035388004,-4.7448597,0.0,0.0
-1.2618374,-3.30835,0.0,0.0
-1.3035402,-4.9071884,0.0,0.0
-1.7123044,-3.673736,0.0,0.0
-0.67087567,-4.4373403,0.0,0.0
-1.7600163,-4.168935,0.0,0.0
-1.3517532,-4.272084,0.0,0.0
-0.6912762,-3.4726927,0.0,0.0
-1.861249,-3.959276,0.0,0.0
-1.0752525,-3.8491488,0.0,0.0
-1.1138793,-3.9983604,0.0,0.0
-1.6501179,-4.000794,0.0,0.0
-1.0213389,-4.202273,0.0,0.0
-1.4728185,-3.6822095,0.0,0.0
-1.3004103,-4.126126,0.0,0.0
-1.8049496,-3.3334534,0.0,0.0
-1.4405764,-3.4086797,0.0,0.0
-2.2054043,-3.4900372,0.0,0.0
-1.3372272,-3.3828456,0.0,0.0
-1.3590239,-3.2418244,0.0,0.0
-1.1421283,-3.3404295,0.0,0.0
-2.490941,-3.2191956,0.0,0.0
-0.64454174,-3.5724497,0.0,0.0
-0.8949927,-4.493173,0.0,0.0
-1.4732573,-3.7075305,0.0,0.0
-1.5253229,-2.9490066,0.0,0.0
-0.97241986,-5.053687,0.0,0.0
-0.9301591,-4.013998,0.0,0.0
-0.7902743,-3.9275215,0.0,0.0
-0.83323294,-3.624013,0.0,0.0
-1.791462,-3.460211,0.0,0.0
-1.1279266,-4.3217607,0.0,0.0
-1.402569,-4.3538017,0.0,0.0
-0.91889954,-4.123248,0.0,0.0
-0.85453814,-3.6436276,0.0,0.0
-0.8710093,-4.257708,0.0,0.0
-2.3543572,-3.5003521,0.0,0.0
-0.9337088,-4.908569,0.0,0.0
-1.5974382,-3.4948518,0.0,0.0
-1.1721377,-3.7564654,0.0,0.0
-1.3555477,-3.549023,0.0,0.0
-1.2849727,-2.8686244,0.0,0.0
-2.0283666,-3.4213138,0.0,1.0
-2.4365668,-3.5774553,0.0,0.0
-1.9869591,-3.3702464,0.0,0.0
-0.5694798,-4.165775,0.0,0.0
-1.5843595,-3.1445818,0.0,0.0
-1.121956,-4.5736413,0.0,0.0
-2.0863283,-3.2341118,0.0,0.0
-1.445186,-3.4132903,0.0,0.0
-0.9223002,-3.4148865,0.0,0.0
-0.9127966,-3.577109,0.0,0.0
-0.57653105,-5.216158,0.0,0.0
-0.6965117,-3.899551,0.0,0.0
-1.3547571,-3.9914253,0.0,0.0
-1.6196324,-3.379904,0.0,0.0
-2.1375535,-3.4985013,0.0,0.0
-1.197815,-3.7596958,0.0,0.0
-0.9191148,-3.7293565,0.0,0.0
-1.1434929,-4.0234933,0.0,0.0
-1.684279,-3.2605567,0.0,0.0
-0.9855591,-4.4378433,0.0,0.0
-0.9355379,-4.6358485,0.0,0.0
-1.857029,-3.4636528,0.0,0.0
-0.69582516,-3.8800242,0.0,0.0
-0.4911131,-4.64851,0.0,1.0
-1.0048714,-3.6529295,0.0,0.0
-1.2278166,-3.7969215,0.0,0.0
-1.4742582,-3.5965116,0.0,0.0
-0.5548581,-4.546164,0.0,0.0
-1.7464476,-3.1957283,0.0,0.0
-1.3899652,-3.7708378,0.0,0.0
-0.82321215,-4.075402,0.0,0.0
-1.5734807,-3.3075957,0.0,0.0
-1.0813848,-4.6350965,0.0,0.0
-0.66673136,-3.9906752,0.0,0.0
-1.4389472,-3.6152909,0.0,0.0
-0.74257773,-4.066524,0.0,0.0
-1.665004,-3.8601923,0.0,0.0
-1.4313934,-4.168698,0.0,0.0
-2.3013465,-3.4500477,0.0,0.0
-1.4751903,-3.3614085,0.0,0.0
-0.70606834,-4.124455,0.0,0.0
-1.3654425,-4.0917063,0.0,0.0
-1.2314141,-3.1383748,0.0,0.0
-1.55095,-3.3950818,0.0,0.0
-1.6148806,-3.3979144,0.0,0.0
-2.0180404,-3.534573,0.0,0.0
-1.1295489,-4.370227,0.0,0.0
-0.86082286,-3.8212457,0.0,0.0
-0.4933202,-3.3952496,0.0,0.0
-1.2502582,-3.5598779,0.0,0.0
-1.0833962,-3.9087512,0.0,0.0
-1.6130568,-3.3736472,0.0,0.0
-1.2140514,-4.844363,0.0,0.0
-1.4457698,-3.161454,0.0,0.0
-1.1893327,-3.7455773,0.0,0.0
-0.7215452,-3.3638384,0.0,0.0
-1.4079878,-3.6032524,0.0,0.0
-1.8797092,-3.3841581,0.0,0.0
-0.8916265,-3.9165318,0.0,0.0
-1.748461,-4.017205,0.0,0.0
-2.0367405,-3.4500754,0.0,0.0
-1.2727633,-3.1357083,0.0,0.0
-2.0688872,-3.3563192,0.0,0.0
-1.3580383,-3.7834566,0.0,0.0
-1.8464234,-4.0707417,0.0,0.0
-0.9083197,-3.7414405,0.0,0.0
-1.5260433,-3.3159664,0.0,0.0
-0.96507746,-3.931604,0.0,0.0
-0.9453225,-3.8610291,0.0,0.0
-0.63119584,-4.3129725,0.0,0.0
-1.5154448,-3.358491,0.0,0.0
-1.7023317,-3.3478184,0.0,0.0
-0.4811064,-4.8449764,0.0,0.0
-1.4913435,-3.2991273,0.0,0.0
-0.85819584,-3.3602574,0.0,0.0
-1.2328283,-4.156139,0.0,0.0
-1.1565859,-4.383606,0.0,0.0
-1.0545667,-4.7324295,0.0,0.0
-1.6074203,-3.749989,0.0,0.0
-2.19297,-4.0544047,0.0,0.0
-2.0446532,-3.6035638,0.0,0.0
-1.5679204,-3.8298595,0.0,0.0
-1.2546222,-3.806501,0.0,0.0
-0.87837607,-2.8085363,0.0,0.0
-0.85869634,-4.174583,0.0,0.0
-1.1436429,-4.2838845,0.0,0.0
-1.5599502,-4.218336,0.0,0.0
-0.5332989,-4.07181,0.0,0.0
-1.2691648,-4.229042,0.0,0.0
-1.2231345,-3.9114475,0.0,0.0
-1.1978589,-4.217997,0.0,0.0
-1.197498,-4.4470506,0.0,0.0
-1.3481034,-3.8518617,0.0,0.0
-1.1352631,-4.465638,0.0,0.0
-1.3127393,-4.0397487,0.0,0.0
-0.91314363,-4.2017922,0.0,0.0
-1.3844122,-3.1403065,0.0,0.0
-1.309014,-3.0077724,0.0,0.0
-1.5712506,-3.6091394,0.0,0.0
-1.0839942,-3.4953694,0.0,0.0
-1.4755471,-4.10908,0.0,0.0
-1.6576865,-3.7558796,0.0,0.0
-1.1337438,-4.3966913,0.0,0.0
-1.4065968,-3.7348523,0.0,0.0
-0.5799371,-4.3869896,0.0,0.0
-0.96579415,-3.460889,0.0,0.0
-1.2269291,-3.7910194,0.0,0.0
-2.1442838,-3.4542208,0.0,0.0
-1.0872936,-4.414228,0.0,0.0
-1.3073299,-3.8576386,0.0,0.0
-0.78212225,-4.8064766,0.0,0.0
-1.12452,-4.541023,0.0,0.0
-1.0096138,-3.0373144,0.0,0.0
-1.5655859,-3.8926628,0.0,0.0
-0.55194783,-4.3646493,0.0,0.0
-0.745374,-3.260138,0.0,0.0
-1.3198775,-3.5359118,0.0,0.0
-1.8237997,-3.9633408,0.0,0.0
-1.5648638,-4.20178,0.0,0.0
-1.4572283,-3.7970839,0.0,0.0
-1.3146933,-3.3781655,0.0,0.0
-1.4183607,-3.663783,0.0,0.0
-1.8187299,-3.3660877,0.0,0.0
-1.4243281,-3.6997178,0.0,0.0
-1.6454262,-3.2517488,0.0,0.0
-1.2929138,-4.2552752,0.0,0.0
-0.5701212,-4.899377,0.0,0.0
-1.7714509,-3.3996007,0.0,0.0
-0.9500622,-4.1492486,0.0,0.0
-3.3365655,-0.10954646,0.0,0.0
-3.4411352,-1.1263025,0.0,0.0
-3.1596637,0.015426005,0.0,0.0
-3.5288506,-0.19417194,0.0,0.0
-3.2124903,-1.2538356,0.0,0.0
-3.3310645,-0.28081653,0.0,0.0
-3.6912396,-0.119083196,0.0,0.0
-3.7195182,-1.4663079,0.0,0.0
-3.002085,-0.90410453,0.0,0.0
-2.8427343,-0.06689769,0.0,0.0
-3.4642932,-0.7050089,0.0,0.0
-3.3235981,-1.7147865,0.0,0.0
-3.8686266,0.41049245,0.0,0.0
-3.143194,-0.29613206,0.0,0.0
-3.3511417,-0.5388034,0.0,0.0
-3.115147,-0.8070195,0.0,0.0
-3.6140692,-0.5150033,0.0,0.0
-3.7552571,-1.3211056,0.0,0.0
-3.467317,-0.0025272372,0.0,0.0
-3.2441413,-0.92387193,0.0,0.0
-3.068808,-1.1726522,0.0,0.0
-3.4478345,-0.36561844,0.0,0.0
-3.3334613,-1.9928739,0.0,0.0
-3.7361238,0.4198215,0.0,0.0
-3.1682298,-0.52454126,0.0,0.0
-3.639374,-0.6704145,0.0,0.0
-3.4264657,-1.1451002,0.0,0.0
-3.519253,-0.14042163,0.0,0.0
-3.4802008,-0.9125709,0.0,0.0
-3.4804296,-2.3720558,0.0,0.0
-3.6745858,-0.50462085,0.0,0.0
-3.0979586,-1.3600152,0.0,0.0
-3.6882215,-1.1660956,0.0,0.0
-3.347792,-1.6870713,0.0,0.0
-3.1286745,-0.27398208,0.0,0.0
-3.4414797,-0.22102083,0.0,0.0
-3.7434888,0.01133007,0.0,0.0
-3.8185802,-0.23975776,0.0,0.0
-3.4369853,-1.1805682,0.0,0.0
-3.315214,-1.441871,0.0,0.0
-3.3262691,-1.1827816,0.0,0.0
-3.3883643,-0.5217565,0.0,0.0
-3.598209,-0.38229418,0.0,0.0
-3.0079768,-1.2529905,0.0,0.0
-3.159507,-1.7117147,0.0,0.0
-3.225921,-0.3815095,0.0,0.0
-3.1655772,-1.1014636,0.0,0.0
-3.5847437,-0.6129771,0.0,0.0
-3.243316,-1.6638902,0.0,0.0
-3.7119467,-0.91270125,0.0,0.0
-3.4318235,-0.2695637,0.0,0.0
-3.533505,-1.1194159,0.0,0.0
-3.3105197,-0.5290762,0.0,0.0
-3.3016608,-0.60923105,0.0,0.0
-3.102068,-1.1866407,0.0,0.0
-3.1733727,-0.54456955,0.0,0.0
-3.053546,-0.8090515,0.0,0.0
-3.4211009,-0.81596446,0.0,0.0
-3.3535643,0.078747064,0.0,0.0
-3.3729775,-0.8760844,0.0,0.0
-3.8379266,-0.03721252,0.0,0.0
-3.4134429,-1.7306916,0.0,0.0
-4.062224,-0.4596464,0.0,0.0
-3.401653,-0.99155605,0.0,0.0
-3.2784472,-1.2362993,0.0,0.0
-3.500389,-2.3712735,0.0,0.0
-3.5586565,-0.2969704,0.0,0.0
-3.013148,-1.0633037,0.0,0.0
-3.7896736,-1.4356885,0.0,0.0
-3.3598,-0.18022424,0.0,0.0
-3.4665449,-2.0189755,1.0,1.0
-3.5180826,-0.93562967,0.0,0.0
-3.705063,-1.1610492,0.0,0.0
-3.5844538,0.335078,0.0,0.0
-3.0655985,-0.3737172,0.0,0.0
-3.1767654,-0.4336391,0.0,0.0
-3.4789972,-0.12341003,0.0,0.0
-4.472285,-0.7907354,0.0,0.0
-2.9969623,-0.8495529,0.0,0.0
-3.1352954,-0.923891,0.0,0.0
-3.2953684,-2.1032145,0.0,1.0
-3.799906,-0.4462854,0.0,0.0
-3.104494,-0.51197267,0.0,0.0
-3.3284369,-0.16131824,0.0,0.0
-3.455638,-0.2736812,0.0,0.0
-3.5014315,-1.5333501,0.0,0.0
-3.5865338,-0.61899203,0.0,0.0
-3.3534517,-0.100591175,0.0,0.0
-3.211703,-0.25258303,0.0,0.0
-3.2438595,-0.3889579,0.0,0.0
-3.1518023,-0.7390251,0.0,0.0
-3.2422771,-0.69306123,0.0,0.0
-3.6401386,-0.65203375,0.0,0.0
-3.1430125,-0.33382842,0.0,0.0
-3.1476948,-0.53205013,0.0,0.0
-3.3026004,-1.4396207,0.0,0.0
-3.4707131,-0.62467384,0.0,0.0
-3.4865353,-0.49188215,0.0,0.0
-3.1047168,-0.1983655,0.0,0.0
-3.3464227,-1.0480014,0.0,0.0
-4.0573087,-1.0513588,0.0,0.0
-3.0252776,-1.2183173,0.0,0.0
-3.4242249,-0.2696639,0.0,0.0
-3.0351684,-0.37434956,0.0,0.0
-3.4024634,-1.4195727,0.0,0.0
-3.0342891,-1.1459081,0.0,0.0
-3.2234228,-0.79243517,0.0,0.0
-3.1458442,-1.3452095,0.0,0.0
-3.6448128,-0.6727138,0.0,0.0
-2.986106,-1.3520969,0.0,0.0
-3.0487733,-0.58050674,0.0,0.0
-3.4240108,-0.7388282,0.0,0.0
-3.5549376,-0.006615855,0.0,0.0
-3.094719,-1.0359375,0.0,0.0
-3.300757,-0.17720278,0.0,0.0
-3.8313663,0.27916458,0.0,0.0
-3.0816567,-0.3563137,0.0,0.0
-3.220793,-1.0880634,0.0,0.0
-3.4547148,-1.0887971,0.0,0.0
-3.1765199,-0.16475923,0.0,0.0
-3.4189148,-0.1252127,0.0,0.0
-3.310251,-0.7950337,0.0,0.0
-3.7055678,-1.0555482,0.0,0.0
-3.109108,-0.6803692,0.0,0.0
-4.315458,-1.1329556,0.0,0.0
-3.132847,-0.50252444,0.0,0.0
-3.3786106,-0.03613547,0.0,0.0
-2.9597373,-0.74287933,0.0,0.0
-3.321674,-1.8166635,0.0,0.0
-3.0381863,-1.7214992,0.0,0.0
-3.3031836,-1.1239494,0.0,0.0
-3.2436218,-0.3812475,0.0,0.0
-3.2012138,-1.6152952,0.0,0.0
-3.5277312,-0.44974765,0.0,0.0
-3.7171872,-1.2497733,0.0,0.0
-3.5714865,-1.0484315,0.0,0.0
-3.2131984,-0.9648808,0.0,0.0
-3.0705528,-1.1134595,0.0,0.0
-4.049013,0.39685556,0.0,0.0
-3.1431801,-0.68316084,0.0,0.0
-3.3302572,-1.4703712,0.0,0.0
-3.4019043,-1.6087693,0.0,0.0
-3.387124,-0.9375478,0.0,0.0
-3.608127,-1.7307608,0.0,0.0
-3.50576,-1.3796479,0.0,0.0
-3.3919191,0.0035608637,0.0,0.0
-3.1980853,0.13912418,0.0,0.0
-3.2909667,-0.7342367,0.0,0.0
-3.1854646,-0.6009686,0.0,0.0
-3.6341636,-0.8323882,0.0,0.0
-3.2049348,-0.61267805,0.0,0.0
-4.063094,-0.11294871,0.0,0.0
-3.0573409,-0.8201175,1.0,1.0
-3.319181,0.110684484,0.0,0.0
-3.0080464,-0.4084821,0.0,0.0
-3.2190797,-2.3406985,0.0,0.0
-3.280399,-1.1579978,0.0,0.0
-3.8758142,-0.78262925,0.0,0.0
-3.6686504,-0.79598325,0.0,0.0
-3.3091314,-0.7662124,0.0,0.0
-3.2958899,-0.9133558,0.0,0.0
-3.215244,-1.1499562,0.0,0.0
-3.4311142,-0.23785318,0.0,0.0
-3.2806587,-0.31519914,0.0,0.0
-3.1927402,-1.123448,0.0,0.0
-3.133232,-1.945775,0.0,0.0
-3.197681,-1.5939163,0.0,0.0
-3.2307904,-0.5279324,0.0,0.0
-3.1799543,-1.293337,0.0,0.0
-3.458987,-0.47910962,0.0,0.0
-3.8661432,-1.5258801,0.0,0.0
-3.226655,-1.0235081,0.0,0.0
-3.2164652,-1.7902706,0.0,0.0
-3.393822,-0.23122525,0.0,0.0
-3.0290818,-0.74487805,0.0,0.0
-3.233614,-1.0248249,0.0,0.0
-3.410103,-1.5086004,0.0,0.0
-3.2613976,-0.5473587,0.0,0.0
-3.8529732,-0.82009435,0.0,0.0
-3.3236785,-0.45918518,0.0,0.0
-3.5636995,-1.6908475,0.0,0.0
-3.2455137,-1.4362209,0.0,0.0
-3.6619632,-0.20930739,0.0,0.0
-3.1729825,-0.8443882,0.0,0.0
-2.9254181,-0.4852432,0.0,0.0
-3.2109272,0.080033965,0.0,0.0
-3.3698027,-1.1352894,0.0,0.0
-3.839186,-1.3962518,0.0,0.0
-3.0709696,-0.96524876,0.0,0.0
-3.1218076,0.03280127,0.0,0.0
-2.7700462,-0.7947937,0.0,0.0
-3.5003383,-0.95223576,0.0,0.0
-3.7759297,-0.04862463,0.0,0.0
-3.8881466,-0.122511625,0.0,0.0
-3.3157587,-1.6675963,0.0,0.0
-3.5333395,-0.12831055,0.0,0.0
-2.902986,-0.709056,0.0,0.0
-3.3301375,-0.36460808,0.0,0.0
-3.4283998,-0.6976722,0.0,0.0
-3.3674026,-0.36206472,0.0,0.0
-3.1149561,-0.23379868,0.0,0.0
-3.5664332,-0.5685699,0.0,0.0
-3.2460876,-0.801293,0.0,0.0
-2.9188576,-0.9352115,0.0,0.0
-3.2266731,-1.7282292,0.0,0.0
-3.4488807,-1.7899745,0.0,0.0
-3.6313026,-1.401278,0.0,0.0
-3.4565353,-1.2449542,0.0,0.0
-3.9083858,0.18465775,0.0,0.0
-3.5595615,-1.8141435,0.0,0.0
-3.2812576,-1.8754392,0.0,0.0
-3.555357,-1.1638446,0.0,0.0
-3.5606644,-1.0832076,0.0,0.0
-3.0995479,-0.85039544,0.0,0.0
-3.3269773,-0.611428,0.0,0.0
-3.3204918,-0.08523138,0.0,0.0
-3.4226267,-0.959809,0.0,0.0
-3.8027675,-0.48231706,0.0,0.0
-3.3522084,-0.38215157,0.0,0.0
-3.820125,-1.1909941,0.0,0.0
-3.6481347,-0.69106764,0.0,0.0
-3.149448,-1.8712345,0.0,0.0
-3.5636837,-0.21839371,0.0,0.0
-3.4633553,-0.14972882,0.0,0.0
-3.4349816,-0.25500968,0.0,0.0
-3.2621572,-2.2241466,0.0,0.0
-3.213351,-1.3247988,0.0,0.0
-3.2996159,-1.2509886,0.0,0.0
-3.259683,-0.58094513,0.0,0.0
-3.4269185,0.058691904,0.0,0.0
-3.3785043,-0.14637046,0.0,0.0
-3.059478,-0.5893613,0.0,0.0
-3.7839124,-0.2766182,0.0,0.0
-3.188756,-0.30564177,0.0,0.0
-3.6369193,-1.4128954,0.0,0.0
-3.6693435,-0.3404449,0.0,0.0
-3.2153971,-1.0376254,0.0,0.0
-3.3086028,-1.6056554,0.0,0.0
-3.3467,0.0092635155,0.0,0.0
-3.684769,-0.7744734,0.0,0.0
-3.1693425,-1.2036068,0.0,0.0
-3.5803244,-0.6760189,0.0,0.0
-3.2101038,-2.2189467,0.0,0.0
-3.3013422,-0.55248076,0.0,0.0
-3.082402,-1.6267538,0.0,0.0
-4.1287107,-1.1005944,0.0,0.0
-3.8678071,-1.0204908,0.0,0.0
-3.097362,-1.3922304,0.0,0.0
-3.5627673,-0.9254796,0.0,0.0
-3.7170358,-1.2054303,0.0,0.0
-2.9792507,-1.2889584,0.0,0.0
-3.2122145,-0.7043673,0.0,0.0
-3.0709977,-1.4483244,0.0,0.0
-3.8040771,-1.2138027,0.0,0.0
-3.6151123,-0.1412919,0.0,0.0
-3.1334784,-0.24254821,0.0,0.0
-3.1376626,-1.6911194,0.0,0.0
-2.8435912,-0.74058545,0.0,0.0
-3.914367,-1.3172113,0.0,0.0
-3.5626335,-0.09010853,0.0,0.0
-3.281123,-0.8243023,0.0,0.0
-4.0267787,-0.06443886,0.0,0.0
-3.3148289,-1.6135794,0.0,0.0
-3.8530536,-1.4478966,0.0,0.0
-3.3082328,-0.3465543,0.0,0.0
-3.8781967,-1.0689207,0.0,0.0
-3.3800716,-0.76310086,0.0,0.0
-3.1636841,-0.6561241,0.0,0.0
-3.6206899,-1.35747,0.0,0.0
-3.1991131,-1.6938977,0.0,0.0
-3.4853697,-0.6731597,0.0,0.0
-3.2940927,-1.1929089,0.0,0.0
-3.2236273,-0.8850803,0.0,0.0
-3.3667855,-0.5624495,0.0,0.0
-3.406269,-1.8432016,0.0,0.0
-3.2795346,-0.99079496,0.0,0.0
-3.445643,-0.43250775,0.0,0.0
-3.4624305,-1.0200201,0.0,0.0
-3.489836,-1.5352103,0.0,0.0
-3.320793,-1.3180971,0.0,0.0
-3.3767376,-1.0069147,0.0,0.0
-3.9036028,0.019196004,0.0,0.0
-3.5844445,-0.8598725,0.0,0.0
-3.675543,-1.1668,0.0,0.0
-3.356342,-1.1605563,0.0,0.0
-3.663261,-1.0797524,0.0,0.0
-3.6205966,0.03425746,0.0,0.0
-3.668565,-0.7080833,0.0,0.0
-3.3510585,-1.0867132,1.0,0.0
-3.3701966,-2.0028052,0.0,0.0
-3.3362799,-0.49512172,0.0,0.0
-3.095425,-0.8323326,0.0,0.0
-3.7105558,-1.6817652,0.0,0.0
-3.1913748,-1.6243267,0.0,0.0
-3.8022404,-1.0793195,0.0,0.0
-3.342685,-0.1274722,0.0,0.0
-2.9874752,-0.951238,0.0,0.0
-3.3897207,-2.7215872,0.0,0.0
-3.3975785,-1.1243768,0.0,0.0
-3.1939447,-1.0366173,0.0,0.0
-3.4897974,-0.8536885,0.0,0.0
-3.7065659,-1.2428287,0.0,0.0
-3.2303205,-1.0296894,0.0,0.0
-3.377324,0.23856208,0.0,0.0
-3.11483,-1.4423732,0.0,0.0
-3.1743166,-0.4610139,0.0,0.0
-3.0015113,-0.14199896,0.0,0.0
-3.0722394,-0.5668525,0.0,0.0
-3.4327188,-0.39355564,0.0,0.0
-3.7053022,0.1960145,0.0,0.0
-3.4085276,-0.45812804,0.0,0.0
-2.8123245,-0.7067271,0.0,0.0
-3.4520597,-0.12439039,0.0,1.0
-3.8524814,0.30719054,0.0,0.0
-3.9500868,-0.38397795,0.0,0.0
-3.8002353,-0.8910801,0.0,0.0
-4.3131485,-0.629558,0.0,0.0
-3.447427,0.28662664,0.0,0.0
-3.0161655,-0.7290578,0.0,0.0
-3.8096435,-1.6641314,0.0,0.0
-3.1265125,-0.6121837,0.0,0.0
-3.3332293,-1.2545611,0.0,0.0
-3.4891024,-0.48395643,0.0,0.0
-3.3454816,-2.3189142,0.0,0.0
-4.0229044,-0.80320626,0.0,0.0
-3.1175785,-0.61710155,0.0,0.0
-3.3204978,-2.5038924,0.0,0.0
-3.696677,-1.5798674,0.0,0.0
-3.2171128,-0.8417504,0.0,0.0
-3.4821687,0.1460754,0.0,0.0
-3.198499,-0.50319165,0.0,0.0
-3.4250107,-0.82768327,0.0,0.0
-3.3034697,-0.4374768,0.0,0.0
-3.4230359,-0.39189485,0.0,0.0
-3.8742526,-0.611815,0.0,0.0
-3.492657,-0.381659,0.0,0.0
-3.733732,0.044216312,0.0,0.0
-3.6822596,-0.0753141,0.0,0.0
-3.1163335,-0.32690138,0.0,0.0
-3.187281,-1.308633,0.0,0.0
-3.8367665,-0.7659008,0.0,0.0
-3.3849237,-1.2997724,0.0,0.0
-3.4087121,-0.07319253,0.0,0.0
-3.03752,-0.5858808,0.0,0.0
-3.2306392,-0.51591754,0.0,0.0
-3.363118,-1.0787263,0.0,0.0
-3.3283532,-1.4724574,0.0,0.0
-3.1542232,-1.3924615,0.0,0.0
-3.1139271,-1.4828856,0.0,0.0
-3.3959618,-0.48674002,0.0,0.0
-4.004147,0.40558442,0.0,0.0
-3.6923835,0.16386507,0.0,0.0
-3.1901696,-0.8344068,0.0,0.0
-3.1957598,-1.6260716,0.0,0.0
-4.018103,0.3193259,0.0,0.0
-4.09788,0.08555743,0.0,0.0
-3.6451375,-0.88002235,0.0,0.0
-3.8937285,-0.77479064,0.0,0.0
-3.526687,-0.27370396,0.0,0.0
-3.2648797,-1.002081,0.0,0.0
-3.1062179,-1.5915685,0.0,0.0
-3.3299046,-0.32174575,0.0,0.0
-3.3182046,-1.7737558,0.0,0.0
-3.366407,-1.5898192,0.0,0.0
-3.2443118,0.077138044,0.0,0.0
-3.4775603,-0.7751765,0.0,0.0
-3.3038325,-1.1678694,0.0,0.0
-3.204399,-0.07316743,0.0,0.0
-3.0499308,-0.45815688,0.0,0.0
-3.5715644,-0.8412116,0.0,0.0
-3.2108011,-0.4124662,0.0,0.0
-3.1600916,-0.13847457,0.0,0.0
-3.2637634,-0.58420885,0.0,0.0
-3.2112837,-1.6169211,0.0,0.0
-3.4666293,-0.036733907,0.0,0.0
-3.2014804,-0.5349753,0.0,0.0
-3.6255553,0.16673955,0.0,0.0
-3.7279782,-0.52209336,0.0,0.0
-3.7880461,-0.64925647,0.0,0.0
-4.0613337,-0.5575277,0.0,0.0
-3.1723874,-1.7538034,0.0,0.0
-3.454901,-1.1499416,0.0,0.0
-3.3078153,-1.3869212,0.0,0.0
-3.0724072,-0.67226845,0.0,0.0
-3.5994473,-0.48365584,0.0,0.0
-3.1910803,-0.6805869,0.0,0.0
-3.3860376,0.07194117,0.0,0.0
-2.866708,-0.9478905,0.0,0.0
-3.6442885,-1.698693,0.0,0.0
-3.0105498,-1.8623209,0.0,0.0
-3.3989367,-0.3223111,0.0,0.0
-3.1420326,-0.78904057,0.0,0.0
-3.3858342,0.02443551,0.0,0.0
-3.1278286,-0.6342977,0.0,0.0
-3.2021363,-1.083057,0.0,0.0
-3.3294196,-0.89829457,0.0,0.0
-3.4794405,-0.53521764,0.0,0.0
-3.5851731,0.3101072,0.0,0.0
-3.1551523,-0.8223282,0.0,0.0
-3.3408613,-0.31270617,0.0,0.0
-3.0639486,-0.656153,0.0,0.0
-3.3210757,-0.47747606,0.0,0.0
-3.338608,-1.0803735,0.0,0.0
-3.3942876,-1.0220351,0.0,0.0
-3.1582632,-0.50700897,0.0,0.0
-3.595169,-0.752591,0.0,0.0
-3.2156804,-2.0846446,0.0,0.0
-3.6818004,0.058288574,0.0,0.0
-3.599783,-1.1737193,0.0,0.0
-3.3504047,-2.3446875,0.0,0.0
-3.0070798,-1.2007866,0.0,0.0
-3.684156,-0.74554783,0.0,0.0
-3.1410336,-1.0044117,0.0,0.0
-3.1421132,-0.7967429,0.0,0.0
-3.585326,0.097687006,0.0,0.0
-3.0407386,-0.2806466,0.0,0.0
-3.022644,-0.18974857,0.0,0.0
-3.376031,-0.20233004,0.0,0.0
-3.8934908,-1.0582969,0.0,0.0
-3.3656514,-0.8723954,0.0,0.0
-3.9763985,-0.85140413,0.0,0.0
-3.423931,-0.31071228,0.0,0.0
-2.932324,-1.4676596,0.0,0.0
-2.9485614,-1.1953737,0.0,0.0
-3.8707786,-0.53724957,0.0,0.0
-3.3521273,-2.7392235,0.0,0.0
-2.9228055,-0.6811932,0.0,0.0
-3.2964816,-1.2376404,0.0,0.0
-3.0640383,-1.2819278,0.0,0.0
-3.7543561,-0.62269264,0.0,0.0
-3.3850672,0.032760665,0.0,0.0
-3.6091433,-0.43739447,0.0,0.0
-3.1715064,-1.7144772,0.0,0.0
-3.5866613,-0.65351427,0.0,0.0
-3.133944,-1.8251283,0.0,0.0
-3.0802069,-1.0963023,0.0,0.0
-3.0587626,-1.5429239,0.0,0.0
-3.5203917,-0.55234843,0.0,0.0
-3.6123753,-0.50435305,0.0,0.0
-3.2941635,-0.56028956,0.0,0.0
-3.5867722,-0.64510536,0.0,0.0
-3.2699914,-1.2052755,0.0,0.0
-3.0833893,-0.27518055,0.0,0.0
-3.4074404,-1.5206699,0.0,0.0
-3.4828694,-0.048985742,0.0,0.0
-3.2155507,-1.6183525,0.0,0.0
-3.2085564,-2.2943215,0.0,0.0
-3.9151757,-0.11434479,0.0,0.0
-3.2362013,-1.2204157,0.0,0.0
-2.8004282,-0.17236936,0.0,0.0
-3.1462367,-0.62915176,0.0,0.0
-2.7519372,-1.0711505,0.0,0.0
-3.3247206,-1.1286162,0.0,0.0
-3.207576,-1.0736358,0.0,0.0
-3.34983,-1.039555,0.0,0.0
-3.302668,-0.17866091,0.0,0.0
-3.1124098,-0.47064665,0.0,0.0
-3.4237618,-1.1646004,0.0,0.0
-3.3061981,-0.4467691,0.0,0.0
-3.3585632,-0.10371532,0.0,0.0
-3.1744149,-0.18309312,0.0,0.0
-3.3068342,-1.309116,0.0,0.0
-3.3341217,-0.6888628,0.0,0.0
-3.4172606,-0.87921566,0.0,0.0
-3.137814,-1.0106713,0.0,0.0
-3.47659,0.026260415,0.0,0.0
-3.610325,-0.4394623,0.0,0.0
-3.6362941,-0.34430003,0.0,0.0
-3.0928428,-0.39680827,0.0,0.0
-3.1857374,-0.3870028,0.0,0.0
-3.413202,-0.08188648,0.0,0.0
-3.2026558,-2.168613,0.0,0.0
-3.353177,-1.0634205,0.0,0.0
-3.5003798,-1.3301482,0.0,0.0
-3.6182392,-0.36947682,0.0,0.0
-3.0703037,-0.4200683,0.0,0.0
-3.2965813,-0.17983493,0.0,0.0
-3.1178877,-0.4114936,0.0,0.0
-3.8175695,-0.51552075,0.0,0.0
-3.3599017,-1.256735,0.0,0.0
-3.4705107,-1.0625664,0.0,0.0
-3.6256342,-0.6663495,0.0,0.0
-4.2648587,-1.142195,1.0,1.0
-2.7412739,-0.8297155,0.0,0.0
-3.762419,-0.42670727,0.0,0.0
-3.372139,-1.5318372,0.0,0.0
-3.56447,-1.8426247,0.0,0.0
-3.468505,-0.5520191,0.0,0.0
-3.2542481,-0.20441806,0.0,0.0
-3.1014717,-1.8241223,0.0,0.0
-3.7648962,-0.18789949,0.0,0.0
-3.1859894,-2.052772,0.0,0.0
-3.1107478,-0.71565056,1.0,0.0
-3.1828437,-0.3404021,0.0,0.0
-3.3409226,-0.8035621,0.0,0.0
-3.4471602,-0.21827786,0.0,0.0
-3.1568296,-1.1224946,0.0,0.0
-3.2690938,-0.27045605,0.0,0.0
-3.3573773,-0.59744734,0.0,0.0
-3.808787,-0.0011688288,0.0,0.0

